Constraints on the structure and seasonal variations of Triton's atmosphere from the 5 October 2017 stellar occultation and previous observations

A stellar occultation by Neptune's main satellite, Triton, was observed on 5 October 2017 from Europe, North Africa, and the USA. We derived 90 light curves from this event, 42 of which yielded a central flash detection. We aimed at constraining Triton's atmospheric structure and the seasonal variations of its atmospheric pressure since the Voyager 2 epoch (1989). We also derived the shape of the lower atmosphere from central flash analysis. We used Abel inversions and direct ray-tracing code to provide the density, pressure, and temperature profiles in the altitude range $\sim$8 km to $\sim$190 km, corresponding to pressure levels from 9 {\mu}bar down to a few nanobars. Results. (i) A pressure of 1.18$\pm$0.03 {\mu}bar is found at a reference radius of 1400 km (47 km altitude). (ii) A new analysis of the Voyager 2 radio science occultation shows that this is consistent with an extrapolation of pressure down to the surface pressure obtained in 1989. (iii) A survey of occultations obtained between 1989 and 2017 suggests that an enhancement in surface pressure as reported during the 1990s might be real, but debatable, due to very few high S/N light curves and data accessible for reanalysis. The volatile transport model analysed supports a moderate increase in surface pressure, with a maximum value around 2005-2015 no higher than 23 {\mu}bar. The pressures observed in 1995-1997 and 2017 appear mutually inconsistent with the volatile transport model presented here. (iv) The central flash structure does not show evidence of an atmospheric distortion. We find an upper limit of 0.0011 for the apparent oblateness of the atmosphere near the 8 km altitude.

==> figures/test_secondary_image/T_r_N_16may20.dat <==
   38.0000000       1353.00000    
   38.1244965       1353.02502    
   38.2479820       1353.05005    
   38.3704605       1353.07495    
   38.4919281       1353.09998    
   38.6123924       1353.12500    
   38.7318459       1353.15002    
   38.8502960       1353.17505    
   38.9677391       1353.19995    
   39.0841789       1353.22498    
   39.1996155       1353.25000    
   39.3140526       1353.27502    
   39.4274902       1353.30005    
   39.5399323       1353.32495    
   39.6513748       1353.34998    
   39.7618294       1353.37500    
   39.8712921       1353.40002    
   39.9797668       1353.42505    
   40.0872574       1353.44995    
   40.1937637       1353.47498    
   40.2992935       1353.50000    
   40.4038467       1353.52502    
   40.5074272       1353.55005    
   40.6100426       1353.57495    
   40.7116890       1353.59998    
   40.8123741       1353.62500    
   40.9121056       1353.65002    
   41.0108795       1353.67505    
   41.1087074       1353.69995    
   41.2055893       1353.72498    
   41.3015327       1353.75000    
   41.3965416       1353.77502    
   41.4906197       1353.80005    
   41.5837708       1353.82495    
   41.6759987       1353.84998    
   41.7673149       1353.87500    
   41.8577194       1353.90002    
   41.9472160       1353.92505    
   42.0358162       1353.94995    
   42.1235199       1353.97498    
   42.2103348       1354.00000    
   42.2962685       1354.02502    
   42.3813210       1354.05005    
   42.4655037       1354.07495    
   42.5488205       1354.09998    
   42.6312790       1354.12500    
   42.7128830       1354.15002    
   42.7936363       1354.17505    
   42.8735504       1354.19995    
   42.9526291       1354.22498    
   43.0308800       1354.25000    
   43.1083069       1354.27502    
   43.1849174       1354.30005    
   43.2607193       1354.32495    
   43.3357124       1354.34998    
   43.4099121       1354.37500    
   43.4833221       1354.40002    
   43.5559464       1354.42505    
   43.6277962       1354.44995    
   43.6988716       1354.47498    
   43.7691841       1354.50000    
   43.8387375       1354.52502    
   43.9075432       1354.55005    
   43.9756012       1354.57495    
   44.0429230       1354.59998    
   44.1095123       1354.62500    
   44.1753769       1354.65002    
   44.2405281       1354.67505    
   44.3049660       1354.69995    
   44.3686981       1354.72498    
   44.4317322       1354.75000    
   44.4940758       1354.77502    
   44.5557365       1354.80005    
   44.6167183       1354.82495    
   44.6770287       1354.84998    
   44.7366753       1354.87500    
   44.7956657       1354.90002    
   44.8540039       1354.92505    
   44.9116936       1354.94995    
   44.9687500       1354.97498    
   45.0251732       1355.00000    
   45.0809669       1355.02502    
   45.1361465       1355.05005    
   45.1907120       1355.07495    
   45.2446709       1355.09998    
   45.2980309       1355.12500    
   45.3507957       1355.15002    
   45.4029732       1355.17505    
   45.4545708       1355.19995    
   45.5055923       1355.22498    
   45.5560455       1355.25000    
   45.6059380       1355.27502    
   45.6552696       1355.30005    
   45.7040558       1355.32495    
   45.7522926       1355.34998    
   45.7999954       1355.37500    
   45.8471603       1355.40002    
   45.8938026       1355.42505    
   45.9399223       1355.44995    
   45.9855232       1355.47498    
   46.0306168       1355.50000    
   46.0752068       1355.52502    
   46.1193008       1355.55005    
   46.1628990       1355.57495    
   46.2060089       1355.59998    
   46.2486382       1355.62500    
   46.2907906       1355.65002    
   46.3324738       1355.67505    
   46.3736877       1355.69995    
   46.4144440       1355.72498    
   46.4547424       1355.75000    
   46.4945908       1355.77502    
   46.5339966       1355.80005    
   46.5729599       1355.82495    
   46.6114883       1355.84998    
   46.6495857       1355.87500    
   46.6872597       1355.90002    
   46.7245102       1355.92505    
   46.7613487       1355.94995    
   46.7977753       1355.97498    
   46.8337975       1356.00000    
   46.8694153       1356.02502    
   46.9046364       1356.05005    
   46.9394684       1356.07495    
   46.9739075       1356.09998    
   47.0079651       1356.12500    
   47.0416451       1356.15002    
   47.0749512       1356.17505    
   47.1078873       1356.19995    
   47.1404533       1356.22498    
   47.1726608       1356.25000    
   47.2045097       1356.27502    
   47.2360039       1356.30005    
   47.2671509       1356.32495    
   47.2979507       1356.34998    
   47.3284073       1356.37500    
   47.3585281       1356.40002    
   47.3883171       1356.42505    
   47.4177742       1356.44995    
   47.4469070       1356.47498    
   47.4757156       1356.50000    
   47.5042038       1356.52502    
   47.5323792       1356.55005    
   47.5602417       1356.57495    
   47.5877991       1356.59998    
   47.6150513       1356.62500    
   47.6420021       1356.65002    
   47.6686554       1356.67505    
   47.6950150       1356.69995    
   47.7210808       1356.72498    
   47.7468643       1356.75000    
   47.7723618       1356.77502    
   47.7975769       1356.80005    
   47.8225136       1356.82495    
   47.8471794       1356.84998    
   47.8715706       1356.87500    
   47.8956947       1356.90002    
   47.9195557       1356.92505    
   47.9431496       1356.94995    
   47.9664879       1356.97498    
   47.9895706       1357.00000    
   48.0123978       1357.02502    
   48.0349731       1357.05005    
   48.0573006       1357.07495    
   48.0793877       1357.09998    
   48.1012268       1357.12500    
   48.1228294       1357.15002    
   48.1441956       1357.17505    
   48.1653252       1357.19995    
   48.1862221       1357.22498    
   48.2068939       1357.25000    
   48.2273369       1357.27502    
   48.2475548       1357.30005    
   48.2675552       1357.32495    
   48.2873306       1357.34998    
   48.3068924       1357.37500    
   48.3262405       1357.40002    
   48.3453789       1357.42505    
   48.3643036       1357.44995    
   48.3830223       1357.47498    
   48.4015350       1357.50000    
   48.4198456       1357.52502    
   48.4379539       1357.55005    
   48.4558678       1357.57495    
   48.4735832       1357.59998    
   48.4911041       1357.62500    
   48.5084343       1357.65002    
   48.5255737       1357.67505    
   48.5425224       1357.69995    
   48.5592880       1357.72498    
   48.5758705       1357.75000    
   48.5922699       1357.77502    
   48.6084900       1357.80005    
   48.6245308       1357.82495    
   48.6403961       1357.84998    
   48.6560860       1357.87500    
   48.6716080       1357.90002    
   48.6869545       1357.92505    
   48.7021332       1357.94995    
   48.7171478       1357.97498    
   48.7319946       1358.00000    
   48.7466774       1358.02502    
   48.7612000       1358.05005    
   48.7755623       1358.07495    
   48.7897644       1358.09998    
   48.8038101       1358.12500    
   48.8177032       1358.15002    
   48.8314400       1358.17505    
   48.8450279       1358.19995    
   48.8584633       1358.22498    
   48.8717499       1358.25000    
   48.8848877       1358.27502    
   48.8978806       1358.30005    
   48.9107323       1358.32495    
   48.9234390       1358.34998    
   48.9360046       1358.37500    
   48.9484291       1358.40002    
   48.9607162       1358.42505    
   48.9728661       1358.44995    
   48.9848824       1358.47498    
   48.9967613       1358.50000    
   49.0085106       1358.52502    
   49.0201263       1358.55005    
   49.0316086       1358.57495    
   49.0429649       1358.59998    
   49.0541954       1358.62500    
   49.0652962       1358.65002    
   49.0762749       1358.67505    
   49.0871277       1358.69995    
   49.0978584       1358.72498    
   49.1084671       1358.75000    
   49.1189575       1358.77502    
   49.1293259       1358.80005    
   49.1395798       1358.82495    
   49.1497116       1358.84998    
   49.1597328       1358.87500    
   49.1696396       1358.90002    
   49.1794281       1358.92505    
   49.1891098       1358.94995    
   49.1986771       1358.97498    
   49.2081337       1359.00000    
   49.2174835       1359.02502    
   49.2267265       1359.05005    
   49.2358589       1359.07495    
   49.2448883       1359.09998    
   49.2538109       1359.12500    
   49.2626305       1359.15002    
   49.2713470       1359.17505    
   49.2799606       1359.19995    
   49.2884750       1359.22498    
   49.2968903       1359.25000    
   49.3052025       1359.27502    
   49.3134193       1359.30005    
   49.3215370       1359.32495    
   49.3295593       1359.34998    
   49.3374863       1359.37500    
   49.3453217       1359.40002    
   49.3530617       1359.42505    
   49.3607063       1359.44995    
   49.3682594       1359.47498    
   49.3757248       1359.50000    
   49.3830986       1359.52502    
   49.3903809       1359.55005    
   49.3975754       1359.57495    
   49.4046822       1359.59998    
   49.4117050       1359.62500    
   49.4186363       1359.65002    
   49.4254875       1359.67505    
   49.4322510       1359.69995    
   49.4389305       1359.72498    
   49.4455261       1359.75000    
   49.4520416       1359.77502    
   49.4584770       1359.80005    
   49.4648285       1359.82495    
   49.4710999       1359.84998    
   49.4772911       1359.87500    
   49.4834061       1359.90002    
   49.4894409       1359.92505    
   49.4953995       1359.94995    
   49.5012817       1359.97498    
   49.5070877       1360.00000    
   49.5128212       1360.02502    
   49.5184746       1360.05005    
   49.5240555       1360.07495    
   49.5295677       1360.09998    
   49.5350037       1360.12500    
   49.5403671       1360.15002    
   49.5456581       1360.17505    
   49.5508804       1360.19995    
   49.5560303       1360.22498    
   49.5611115       1360.25000    
   49.5661240       1360.27502    
   49.5710678       1360.30005    
   49.5759468       1360.32495    
   49.5807533       1360.34998    
   49.5854988       1360.37500    
   49.5901718       1360.40002    
   49.5947838       1360.42505    
   49.5993309       1360.44995    
   49.6038132       1360.47498    
   49.6082306       1360.50000    
   49.6125832       1360.52502    
   49.6168747       1360.55005    
   49.6211014       1360.57495    
   49.6252708       1360.59998    
   49.6293755       1360.62500    
   49.6334190       1360.65002    
   49.6374054       1360.67505    
   49.6413307       1360.69995    
   49.6451950       1360.72498    
   49.6490021       1360.75000    
   49.6527519       1360.77502    
   49.6564407       1360.80005    
   49.6600761       1360.82495    
   49.6636505       1360.84998    
   49.6671715       1360.87500    
   49.6706352       1360.90002    
   49.6740456       1360.92505    
   49.6773987       1360.94995    
   49.6806984       1360.97498    
   49.6839409       1361.00000    
   49.6871338       1361.02502    
   49.6902695       1361.05005    
   49.6933556       1361.07495    
   49.6963882       1361.09998    
   49.6993675       1361.12500    
   49.7022972       1361.15002    
   49.7051735       1361.17505    
   49.7080002       1361.19995    
   49.7107773       1361.22498    
   49.7135048       1361.25000    
   49.7161789       1361.27502    
   49.7188072       1361.30005    
   49.7213860       1361.32495    
   49.7239151       1361.34998    
   49.7263985       1361.37500    
   49.7288322       1361.40002    
   49.7312202       1361.42505    
   49.7335587       1361.44995    
   49.7358513       1361.47498    
   49.7380981       1361.50000    
   49.7402992       1361.52502    
   49.7424545       1361.55005    
   49.7445679       1361.57495    
   49.7466316       1361.59998    
   49.7486534       1361.62500    
   49.7506294       1361.65002    
   49.7525635       1361.67505    
   49.7544518       1361.69995    
   49.7562981       1361.72498    
   49.7581024       1361.75000    
   49.7598610       1361.77502    
   49.7615814       1361.80005    
   49.7632561       1361.82495    
   49.7648926       1361.84998    
   49.7664871       1361.87500    
   49.7680397       1361.90002    
   49.7695541       1361.92505    
   49.7710228       1361.94995    
   49.7724571       1361.97498    
   49.7738495       1362.00000    
   49.7751999       1362.02502    
   49.7765160       1362.05005    
   49.7777901       1362.07495    
   49.7790260       1362.09998    
   49.7802238       1362.12500    
   49.7813835       1362.15002    
   49.7825050       1362.17505    
   49.7835884       1362.19995    
   49.7846336       1362.22498    
   49.7856445       1362.25000    
   49.7866173       1362.27502    
   49.7875557       1362.30005    
   49.7884560       1362.32495    
   49.7893219       1362.34998    
   49.7901497       1362.37500    
   49.7909431       1362.40002    
   49.7917023       1362.42505    
   49.7924271       1362.44995    
   49.7931175       1362.47498    
   49.7937698       1362.50000    
   49.7943916       1362.52502    
   49.7949791       1362.55005    
   49.7955322       1362.57495    
   49.7960510       1362.59998    
   49.7965355       1362.62500    
   49.7969894       1362.65002    
   49.7974129       1362.67505    
   49.7977982       1362.69995    
   49.7981567       1362.72498    
   49.7984772       1362.75000    
   49.7987709       1362.77502    
   49.7990303       1362.80005    
   49.7992592       1362.82495    
   49.7994576       1362.84998    
   49.7996254       1362.87500    
   49.7997589       1362.90002    
   49.7998657       1362.92505    
   49.7999420       1362.94995    
   49.7999840       1362.97498    
   49.7999992       1363.00000    
   49.7999840       1363.02502    
   49.7999420       1363.05005    
   49.7998657       1363.07495    
   49.7997627       1363.09998    
   49.7996330       1363.12500    
   49.7994728       1363.15002    
   49.7992821       1363.17505    
   49.7990646       1363.19995    
   49.7988205       1363.22498    
   49.7985458       1363.25000    
   49.7982445       1363.27502    
   49.7979164       1363.30005    
   49.7975578       1363.32495    
   49.7971764       1363.34998    
   49.7967644       1363.37500    
   49.7963257       1363.40002    
   49.7958641       1363.42505    
   49.7953720       1363.44995    
   49.7948532       1363.47498    
   49.7943115       1363.50000    
   49.7937393       1363.52502    
   49.7931442       1363.55005    
   49.7925262       1363.57495    
   49.7918777       1363.59998    
   49.7912064       1363.62500    
   49.7905083       1363.65002    
   49.7897873       1363.67505    
   49.7890396       1363.69995    
   49.7882690       1363.72498    
   49.7874718       1363.75000    
   49.7866516       1363.77502    
   49.7858047       1363.80005    
   49.7849350       1363.82495    
   49.7840424       1363.84998    
   49.7831268       1363.87500    
   49.7821846       1363.90002    
   49.7812233       1363.92505    
   49.7802353       1363.94995    
   49.7792244       1363.97498    
   49.7781906       1364.00000    
   49.7771339       1364.02502    
   49.7760544       1364.05005    
   49.7749519       1364.07495    
   49.7738266       1364.09998    
   49.7726822       1364.12500    
   49.7715111       1364.15002    
   49.7703209       1364.17505    
   49.7691078       1364.19995    
   49.7678757       1364.22498    
   49.7666168       1364.25000    
   49.7653389       1364.27502    
   49.7640419       1364.30005    
   49.7627220       1364.32495    
   49.7613792       1364.34998    
   49.7600174       1364.37500    
   49.7586327       1364.40002    
   49.7572289       1364.42505    
   49.7558060       1364.44995    
   49.7543602       1364.47498    
   49.7528915       1364.50000    
   49.7514076       1364.52502    
   49.7499008       1364.55005    
   49.7483749       1364.57495    
   49.7468300       1364.59998    
   49.7452621       1364.62500    
   49.7436790       1364.65002    
   49.7420731       1364.67505    
   49.7404480       1364.69995    
   49.7388077       1364.72498    
   49.7371445       1364.75000    
   49.7354622       1364.77502    
   49.7337608       1364.80005    
   49.7320404       1364.82495    
   49.7303009       1364.84998    
   49.7285461       1364.87500    
   49.7267685       1364.90002    
   49.7249756       1364.92505    
   49.7231636       1364.94995    
   49.7213326       1364.97498    
   49.7194862       1365.00000    
   49.7176170       1365.02502    
   49.7157364       1365.05005    
   49.7138329       1365.07495    
   49.7119141       1365.09998    
   49.7099762       1365.12500    
   49.7080193       1365.15002    
   49.7060471       1365.17505    
   49.7040596       1365.19995    
   49.7020531       1365.22498    
   49.7000275       1365.25000    
   49.6979866       1365.27502    
   49.6959305       1365.30005    
   49.6938553       1365.32495    
   49.6917648       1365.34998    
   49.6896591       1365.37500    
   49.6875343       1365.40002    
   49.6853943       1365.42505    
   49.6832352       1365.44995    
   49.6810646       1365.47498    
   49.6788750       1365.50000    
   49.6766701       1365.52502    
   49.6744499       1365.55005    
   49.6722107       1365.57495    
   49.6699600       1365.59998    
   49.6676903       1365.62500    
   49.6654053       1365.65002    
   49.6631088       1365.67505    
   49.6607933       1365.69995    
   49.6584625       1365.72498    
   49.6561165       1365.75000    
   49.6537552       1365.77502    
   49.6513786       1365.80005    
   49.6489906       1365.82495    
   49.6465836       1365.84998    
   49.6441650       1365.87500    
   49.6417274       1365.90002    
   49.6392784       1365.92505    
   49.6368141       1365.94995    
   49.6343346       1365.97498    
   49.6318398       1366.00000    
   49.6293335       1366.02502    
   49.6268120       1366.05005    
   49.6242752       1366.07495    
   49.6217270       1366.09998    
   49.6191597       1366.12500    
   49.6165810       1366.15002    
   49.6139908       1366.17505    
   49.6113853       1366.19995    
   49.6087646       1366.22498    
   49.6061287       1366.25000    
   49.6034851       1366.27502    
   49.6008224       1366.30005    
   49.5981483       1366.32495    
   49.5954628       1366.34998    
   49.5927620       1366.37500    
   49.5900459       1366.40002    
   49.5873184       1366.42505    
   49.5845795       1366.44995    
   49.5818253       1366.47498    
   49.5790596       1366.50000    
   49.5762787       1366.52502    
   49.5734863       1366.55005    
   49.5706825       1366.57495    
   49.5678635       1366.59998    
   49.5650368       1366.62500    
   49.5621910       1366.65002    
   49.5593376       1366.67505    
   49.5564690       1366.69995    
   49.5535889       1366.72498    
   49.5506973       1366.75000    
   49.5477943       1366.77502    
   49.5448761       1366.80005    
   49.5419464       1366.82495    
   49.5390053       1366.84998    
   49.5360527       1366.87500    
   49.5330887       1366.90002    
   49.5301094       1366.92505    
   49.5271225       1366.94995    
   49.5241241       1366.97498    
   49.5211105       1367.00000    
   49.5180855       1367.02502    
   49.5150528       1367.05005    
   49.5120049       1367.07495    
   49.5089455       1367.09998    
   49.5058784       1367.12500    
   49.5027962       1367.15002    
   49.4997025       1367.17505    
   49.4966011       1367.19995    
   49.4934845       1367.22498    
   49.4903603       1367.25000    
   49.4872246       1367.27502    
   49.4840736       1367.30005    
   49.4809151       1367.32495    
   49.4777489       1367.34998    
   49.4745674       1367.37500    
   49.4713745       1367.40002    
   49.4681740       1367.42505    
   49.4649620       1367.44995    
   49.4617386       1367.47498    
   49.4585037       1367.50000    
   49.4552574       1367.52502    
   49.4520035       1367.55005    
   49.4487381       1367.57495    
   49.4454651       1367.59998    
   49.4421768       1367.62500    
   49.4388809       1367.65002    
   49.4355736       1367.67505    
   49.4322586       1367.69995    
   49.4289322       1367.72498    
   49.4255943       1367.75000    
   49.4222488       1367.77502    
   49.4188919       1367.80005    
   49.4155235       1367.82495    
   49.4121475       1367.84998    
   49.4087601       1367.87500    
   49.4053650       1367.90002    
   49.4019585       1367.92505    
   49.3985443       1367.94995    
   49.3951187       1367.97498    
   49.3916817       1368.00000    
   49.3882370       1368.02502    
   49.3847847       1368.05005    
   49.3813210       1368.07495    
   49.3778496       1368.09998    
   49.3743668       1368.12500    
   49.3708763       1368.15002    
   49.3673744       1368.17505    
   49.3638649       1368.19995    
   49.3603439       1368.22498    
   49.3568153       1368.25000    
   49.3532791       1368.27502    
   49.3497314       1368.30005    
   49.3461761       1368.32495    
   49.3426132       1368.34998    
   49.3390388       1368.37500    
   49.3354568       1368.40002    
   49.3318634       1368.42505    
   49.3282661       1368.44995    
   49.3246574       1368.47498    
   49.3210373       1368.50000    
   49.3174133       1368.52502    
   49.3137779       1368.55005    
   49.3101349       1368.57495    
   49.3064804       1368.59998    
   49.3028221       1368.62500    
   49.2991524       1368.65002    
   49.2954750       1368.67505    
   49.2917900       1368.69995    
   49.2880936       1368.72498    
   49.2843933       1368.75000    
   49.2806816       1368.77502    
   49.2769623       1368.80005    
   49.2732353       1368.82495    
   49.2694969       1368.84998    
   49.2657547       1368.87500    
   49.2620010       1368.90002    
   49.2582436       1368.92505    
   49.2544746       1368.94995    
   49.2506981       1368.97498    
   49.2469139       1369.00000    
   49.2431221       1369.02502    
   49.2393227       1369.05005    
   49.2355156       1369.07495    
   49.2317009       1369.09998    
   49.2278748       1369.12500    
   49.2240448       1369.15002    
   49.2202072       1369.17505    
   49.2163582       1369.19995    
   49.2125053       1369.22498    
   49.2086449       1369.25000    
   49.2047729       1369.27502    
   49.2008972       1369.30005    
   49.1970139       1369.32495    
   49.1931229       1369.34998    
   49.1892204       1369.37500    
   49.1853142       1369.40002    
   49.1814003       1369.42505    
   49.1774788       1369.44995    
   49.1735497       1369.47498    
   49.1696129       1369.50000    
   49.1656723       1369.52502    
   49.1617203       1369.55005    
   49.1577606       1369.57495    
   49.1537971       1369.59998    
   49.1498260       1369.62500    
   49.1458473       1369.65002    
   49.1418610       1369.67505    
   49.1378670       1369.69995    
   49.1338654       1369.72498    
   49.1298599       1369.75000    
   49.1258430       1369.77502    
   49.1218224       1369.80005    
   49.1177940       1369.82495    
   49.1137619       1369.84998    
   49.1097183       1369.87500    
   49.1056709       1369.90002    
   49.1016159       1369.92505    
   49.0975533       1369.94995    
   49.0934830       1369.97498    
   49.0894089       1370.00000    
   49.0853271       1370.02502    
   49.0812378       1370.05005    
   49.0771408       1370.07495    
   49.0730400       1370.09998    
   49.0689316       1370.12500    
   49.0648155       1370.15002    
   49.0606956       1370.17505    
   49.0565681       1370.19995    
   49.0524330       1370.22498    
   49.0482941       1370.25000    
   49.0441437       1370.27502    
   49.0399933       1370.30005    
   49.0358315       1370.32495    
   49.0316658       1370.34998    
   49.0274925       1370.37500    
   49.0233154       1370.40002    
   49.0191307       1370.42505    
   49.0149384       1370.44995    
   49.0107422       1370.47498    
   49.0065384       1370.50000    
   49.0023270       1370.52502    
   48.9981117       1370.55005    
   48.9938927       1370.57495    
   48.9896622       1370.59998    
   48.9854317       1370.62500    
   48.9811897       1370.65002    
   48.9769440       1370.67505    
   48.9726944       1370.69995    
   48.9684334       1370.72498    
   48.9641724       1370.75000    
   48.9599037       1370.77502    
   48.9556274       1370.80005    
   48.9513474       1370.82495    
   48.9470596       1370.84998    
   48.9427681       1370.87500    
   48.9384689       1370.90002    
   48.9341660       1370.92505    
   48.9298553       1370.94995    
   48.9255371       1370.97498    
   48.9212189       1371.00000    
   48.9168892       1371.02502    
   48.9125595       1371.05005    
   48.9082222       1371.07495    
   48.9038773       1371.09998    
   48.8995285       1371.12500    
   48.8951721       1371.15002    
   48.8908119       1371.17505    
   48.8864479       1371.19995    
   48.8820763       1371.22498    
   48.8777008       1371.25000    
   48.8733177       1371.27502    
   48.8689308       1371.30005    
   48.8645363       1371.32495    
   48.8601379       1371.34998    
   48.8557358       1371.37500    
   48.8513260       1371.40002    
   48.8469124       1371.42505    
   48.8424950       1371.44995    
   48.8380699       1371.47498    
   48.8336411       1371.50000    
   48.8292046       1371.52502    
   48.8247643       1371.55005    
   48.8203201       1371.57495    
   48.8158684       1371.59998    
   48.8114128       1371.62500    
   48.8069534       1371.65002    
   48.8024864       1371.67505    
   48.7980156       1371.69995    
   48.7935410       1371.72498    
   48.7890587       1371.75000    
   48.7845726       1371.77502    
   48.7800827       1371.80005    
   48.7755852       1371.82495    
   48.7710838       1371.84998    
   48.7665787       1371.87500    
   48.7620697       1371.90002    
   48.7575531       1371.92505    
   48.7530327       1371.94995    
   48.7485085       1371.97498    
   48.7439766       1372.00000    
   48.7394409       1372.02502    
   48.7349014       1372.05005    
   48.7303581       1372.07495    
   48.7258072       1372.09998    
   48.7212563       1372.12500    
   48.7166939       1372.15002    
   48.7121315       1372.17505    
   48.7075653       1372.19995    
   48.7029915       1372.22498    
   48.6984138       1372.25000    
   48.6938324       1372.27502    
   48.6892433       1372.30005    
   48.6846542       1372.32495    
   48.6800575       1372.34998    
   48.6754570       1372.37500    
   48.6708527       1372.40002    
   48.6662407       1372.42505    
   48.6616287       1372.44995    
   48.6570091       1372.47498    
   48.6523857       1372.50000    
   48.6477585       1372.52502    
   48.6431274       1372.55005    
   48.6384888       1372.57495    
   48.6338501       1372.59998    
   48.6292038       1372.62500    
   48.6245537       1372.65002    
   48.6198997       1372.67505    
   48.6152420       1372.69995    
   48.6105804       1372.72498    
   48.6059113       1372.75000    
   48.6012421       1372.77502    
   48.5965652       1372.80005    
   48.5918846       1372.82495    
   48.5872002       1372.84998    
   48.5825119       1372.87500    
   48.5778198       1372.90002    
   48.5731239       1372.92505    
   48.5684204       1372.94995    
   48.5637169       1372.97498    
   48.5590096       1373.00000    
   48.5542946       1373.02502    
   48.5495758       1373.05005    
   48.5448532       1373.07495    
   48.5401306       1373.09998    
   48.5354004       1373.12500    
   48.5306664       1373.15002    
   48.5259285       1373.17505    
   48.5211830       1373.19995    
   48.5164375       1373.22498    
   48.5116882       1373.25000    
   48.5069351       1373.27502    
   48.5021744       1373.30005    
   48.4974136       1373.32495    
   48.4926491       1373.34998    
   48.4878769       1373.37500    
   48.4831047       1373.40002    
   48.4783249       1373.42505    
   48.4735451       1373.44995    
   48.4687576       1373.47498    
   48.4639702       1373.50000    
   48.4591751       1373.52502    
   48.4543800       1373.55005    
   48.4495773       1373.57495    
   48.4447708       1373.59998    
   48.4399643       1373.62500    
   48.4351501       1373.65002    
   48.4303360       1373.67505    
   48.4255142       1373.69995    
   48.4206924       1373.72498    
   48.4158630       1373.75000    
   48.4110336       1373.77502    
   48.4061966       1373.80005    
   48.4013596       1373.82495    
   48.3965187       1373.84998    
   48.3916702       1373.87500    
   48.3868217       1373.90002    
   48.3819695       1373.92505    
   48.3771095       1373.94995    
   48.3722496       1373.97498    
   48.3673859       1374.00000    
   48.3625183       1374.02502    
   48.3576469       1374.05005    
   48.3527718       1374.07495    
   48.3478928       1374.09998    
   48.3430138       1374.12500    
   48.3381271       1374.15002    
   48.3332367       1374.17505    
   48.3283463       1374.19995    
   48.3234482       1374.22498    
   48.3185501       1374.25000    
   48.3136444       1374.27502    
   48.3087387       1374.30005    
   48.3038292       1374.32495    
   48.2989159       1374.34998    
   48.2939987       1374.37500    
   48.2890778       1374.40002    
   48.2841568       1374.42505    
   48.2792282       1374.44995    
   48.2742996       1374.47498    
   48.2693634       1374.50000    
   48.2644272       1374.52502    
   48.2594872       1374.55005    
   48.2545433       1374.57495    
   48.2495956       1374.59998    
   48.2446442       1374.62500    
   48.2396927       1374.65002    
   48.2347336       1374.67505    
   48.2297745       1374.69995    
   48.2248116       1374.72498    
   48.2198448       1374.75000    
   48.2148743       1374.77502    
   48.2098999       1374.80005    
   48.2049255       1374.82495    
   48.1999435       1374.84998    
   48.1949615       1374.87500    
   48.1899757       1374.90002    
   48.1849861       1374.92505    
   48.1799927       1374.94995    
   48.1749992       1374.97498    
   48.1699982       1375.00000    
   48.1650085       1375.02502    
   48.1600380       1375.05005    
   48.1550827       1375.07495    
   48.1501465       1375.09998    
   48.1452293       1375.12500    
   48.1403275       1375.15002    
   48.1354485       1375.17505    
   48.1305847       1375.19995    
   48.1257401       1375.22498    
   48.1209145       1375.25000    
   48.1161079       1375.27502    
   48.1113167       1375.30005    
   48.1065445       1375.32495    
   48.1017914       1375.34998    
   48.0970573       1375.37500    
   48.0923386       1375.40002    
   48.0876427       1375.42505    
   48.0829620       1375.44995    
   48.0782967       1375.47498    
   48.0736542       1375.50000    
   48.0690269       1375.52502    
   48.0644150       1375.55005    
   48.0598259       1375.57495    
   48.0552521       1375.59998    
   48.0506973       1375.62500    
   48.0461617       1375.65002    
   48.0416412       1375.67505    
   48.0371399       1375.69995    
   48.0326576       1375.72498    
   48.0281906       1375.75000    
   48.0237427       1375.77502    
   48.0193138       1375.80005    
   48.0149002       1375.82495    
   48.0105057       1375.84998    
   48.0061302       1375.87500    
   48.0017700       1375.90002    
   47.9974289       1375.92505    
   47.9931068       1375.94995    
   47.9888000       1375.97498    
   47.9845123       1376.00000    
   47.9802399       1376.02502    
   47.9759865       1376.05005    
   47.9717522       1376.07495    
   47.9675331       1376.09998    
   47.9633331       1376.12500    
   47.9591484       1376.15002    
   47.9549828       1376.17505    
   47.9508362       1376.19995    
   47.9467049       1376.22498    
   47.9425926       1376.25000    
   47.9384956       1376.27502    
   47.9344177       1376.30005    
   47.9303551       1376.32495    
   47.9263115       1376.34998    
   47.9222870       1376.37500    
   47.9182777       1376.40002    
   47.9142838       1376.42505    
   47.9103088       1376.44995    
   47.9063530       1376.47498    
   47.9024124       1376.50000    
   47.8984871       1376.52502    
   47.8945847       1376.55005    
   47.8906937       1376.57495    
   47.8868217       1376.59998    
   47.8829689       1376.62500    
   47.8791313       1376.65002    
   47.8753090       1376.67505    
   47.8715057       1376.69995    
   47.8677216       1376.72498    
   47.8639488       1376.75000    
   47.8601990       1376.77502    
   47.8564644       1376.80005    
   47.8527451       1376.82495    
   47.8490410       1376.84998    
   47.8453560       1376.87500    
   47.8416901       1376.90002    
   47.8380394       1376.92505    
   47.8344040       1376.94995    
   47.8307877       1376.97498    
   47.8271866       1377.00000    
   47.8236046       1377.02502    
   47.8200378       1377.05005    
   47.8164864       1377.07495    
   47.8129539       1377.09998    
   47.8094368       1377.12500    
   47.8059349       1377.15002    
   47.8024521       1377.17505    
   47.7989845       1377.19995    
   47.7955322       1377.22498    
   47.7920990       1377.25000    
   47.7886848       1377.27502    
   47.7852821       1377.30005    
   47.7818985       1377.32495    
   47.7785301       1377.34998    
   47.7751808       1377.37500    
   47.7718468       1377.40002    
   47.7685280       1377.42505    
   47.7652245       1377.44995    
   47.7619400       1377.47498    
   47.7586708       1377.50000    
   47.7554169       1377.52502    
   47.7521820       1377.55005    
   47.7489624       1377.57495    
   47.7457581       1377.59998    
   47.7425690       1377.62500    
   47.7393990       1377.65002    
   47.7362442       1377.67505    
   47.7331047       1377.69995    
   47.7299843       1377.72498    
   47.7268753       1377.75000    
   47.7237854       1377.77502    
   47.7207108       1377.80005    
   47.7176552       1377.82495    
   47.7146111       1377.84998    
   47.7115860       1377.87500    
   47.7085762       1377.90002    
   47.7055817       1377.92505    
   47.7026024       1377.94995    
   47.6996422       1377.97498    
   47.6966972       1378.00000    
   47.6937675       1378.02502    
   47.6908531       1378.05005    
   47.6879539       1378.07495    
   47.6850739       1378.09998    
   47.6822052       1378.12500    
   47.6793556       1378.15002    
   47.6765213       1378.17505    
   47.6737022       1378.19995    
   47.6708984       1378.22498    
   47.6681099       1378.25000    
   47.6653404       1378.27502    
   47.6625824       1378.30005    
   47.6598434       1378.32495    
   47.6571198       1378.34998    
   47.6544113       1378.37500    
   47.6517181       1378.40002    
   47.6490402       1378.42505    
   47.6463776       1378.44995    
   47.6437302       1378.47498    
   47.6410980       1378.50000    
   47.6384850       1378.52502    
   47.6358833       1378.55005    
   47.6333008       1378.57495    
   47.6307297       1378.59998    
   47.6281776       1378.62500    
   47.6256371       1378.65002    
   47.6231155       1378.67505    
   47.6206093       1378.69995    
   47.6181183       1378.72498    
   47.6156387       1378.75000    
   47.6131783       1378.77502    
   47.6107330       1378.80005    
   47.6083031       1378.82495    
   47.6058846       1378.84998    
   47.6034851       1378.87500    
   47.6011009       1378.90002    
   47.5987320       1378.92505    
   47.5963745       1378.94995    
   47.5940361       1378.97498    
   47.5917130       1379.00000    
   47.5894012       1379.02502    
   47.5871086       1379.05005    
   47.5848312       1379.07495    
   47.5825653       1379.09998    
   47.5803185       1379.12500    
   47.5780830       1379.15002    
   47.5758629       1379.17505    
   47.5736580       1379.19995    
   47.5714684       1379.22498    
   47.5692978       1379.25000    
   47.5671349       1379.27502    
   47.5649910       1379.30005    
   47.5628624       1379.32495    
   47.5607491       1379.34998    
   47.5586472       1379.37500    
   47.5565643       1379.40002    
   47.5544930       1379.42505    
   47.5524368       1379.44995    
   47.5503960       1379.47498    
   47.5483704       1379.50000    
   47.5463600       1379.52502    
   47.5443611       1379.55005    
   47.5423813       1379.57495    
   47.5404129       1379.59998    
   47.5384598       1379.62500    
   47.5365219       1379.65002    
   47.5345993       1379.67505    
   47.5326881       1379.69995    
   47.5307922       1379.72498    
   47.5289154       1379.75000    
   47.5270462       1379.77502    
   47.5251961       1379.80005    
   47.5233612       1379.82495    
   47.5215378       1379.84998    
   47.5197296       1379.87500    
   47.5179367       1379.90002    
   47.5161591       1379.92505    
   47.5143929       1379.94995    
   47.5126419       1379.97498    
   47.5109062       1380.00000    
   47.5091858       1380.02502    
   47.5074768       1380.05005    
   47.5057831       1380.07495    
   47.5041046       1380.09998    
   47.5024376       1380.12500    
   47.5007896       1380.15002    
   47.4991531       1380.17505    
   47.4975281       1380.19995    
   47.4959221       1380.22498    
   47.4943275       1380.25000    
   47.4927483       1380.27502    
   47.4911804       1380.30005    
   47.4896278       1380.32495    
   47.4880905       1380.34998    
   47.4865646       1380.37500    
   47.4850540       1380.40002    
   47.4835587       1380.42505    
   47.4820786       1380.44995    
   47.4806099       1380.47498    
   47.4791527       1380.50000    
   47.4777145       1380.52502    
   47.4762878       1380.55005    
   47.4748726       1380.57495    
   47.4734764       1380.59998    
   47.4720879       1380.62500    
   47.4707184       1380.65002    
   47.4693604       1380.67505    
   47.4680176       1380.69995    
   47.4666862       1380.72498    
   47.4653702       1380.75000    
   47.4640656       1380.77502    
   47.4627762       1380.80005    
   47.4615021       1380.82495    
   47.4602394       1380.84998    
   47.4589882       1380.87500    
   47.4577560       1380.90002    
   47.4565315       1380.92505    
   47.4553261       1380.94995    
   47.4541321       1380.97498    
   47.4529495       1381.00000    
   47.4517822       1381.02502    
   47.4506264       1381.05005    
   47.4494858       1381.07495    
   47.4483604       1381.09998    
   47.4472466       1381.12500    
   47.4461441       1381.15002    
   47.4450569       1381.17505    
   47.4439812       1381.19995    
   47.4429207       1381.22498    
   47.4418755       1381.25000    
   47.4408417       1381.27502    
   47.4398193       1381.30005    
   47.4388123       1381.32495    
   47.4378166       1381.34998    
   47.4368362       1381.37500    
   47.4358673       1381.40002    
   47.4349098       1381.42505    
   47.4339676       1381.44995    
   47.4330406       1381.47498    
   47.4321251       1381.50000    
   47.4312210       1381.52502    
   47.4303322       1381.55005    
   47.4294548       1381.57495    
   47.4285889       1381.59998    
   47.4277382       1381.62500    
   47.4268990       1381.65002    
   47.4260750       1381.67505    
   47.4252625       1381.69995    
   47.4244652       1381.72498    
   47.4236755       1381.75000    
   47.4229050       1381.77502    
   47.4221420       1381.80005    
   47.4213943       1381.82495    
   47.4206581       1381.84998    
   47.4199371       1381.87500    
   47.4192276       1381.90002    
   47.4185295       1381.92505    
   47.4178429       1381.94995    
   47.4171715       1381.97498    
   47.4165115       1382.00000    
   47.4158669       1382.02502    
   47.4152336       1382.05005    
   47.4146118       1382.07495    
   47.4140015       1382.09998    
   47.4134064       1382.12500    
   47.4128227       1382.15002    
   47.4122505       1382.17505    
   47.4116898       1382.19995    
   47.4111443       1382.22498    
   47.4106102       1382.25000    
   47.4100876       1382.27502    
   47.4095802       1382.30005    
   47.4090843       1382.32495    
   47.4085999       1382.34998    
   47.4081268       1382.37500    
   47.4076653       1382.40002    
   47.4072189       1382.42505    
   47.4067841       1382.44995    
   47.4063606       1382.47498    
   47.4059486       1382.50000    
   47.4055519       1382.52502    
   47.4051666       1382.55005    
   47.4047928       1382.57495    
   47.4044304       1382.59998    
   47.4040794       1382.62500    
   47.4037399       1382.65002    
   47.4034157       1382.67505    
   47.4031029       1382.69995    
   47.4028015       1382.72498    
   47.4025116       1382.75000    
   47.4022331       1382.77502    
   47.4019661       1382.80005    
   47.4017143       1382.82495    
   47.4014702       1382.84998    
   47.4012413       1382.87500    
   47.4010239       1382.90002    
   47.4008179       1382.92505    
   47.4006233       1382.94995    
   47.4004402       1382.97498    
   47.4002686       1383.00000    
   47.4001122       1383.02502    
   47.3999634       1383.05005    
   47.3998299       1383.07495    
   47.3997040       1383.09998    
   47.3995934       1383.12500    
   47.3994942       1383.15002    
   47.3994026       1383.17505    
   47.3993263       1383.19995    
   47.3992615       1383.22498    
   47.3992081       1383.25000    
   47.3991661       1383.27502    
   47.3991356       1383.30005    
   47.3991165       1383.32495    
   47.3991089       1383.34998    
   47.3991127       1383.37500    
   47.3991280       1383.40002    
   47.3991547       1383.42505    
   47.3991928       1383.44995    
   47.3992424       1383.47498    
   47.3993034       1383.50000    
   47.3993759       1383.52502    
   47.3994598       1383.55005    
   47.3995552       1383.57495    
   47.3996620       1383.59998    
   47.3997803       1383.62500    
   47.3999100       1383.65002    
   47.4000511       1383.67505    
   47.4002037       1383.69995    
   47.4003639       1383.72498    
   47.4005394       1383.75000    
   47.4007225       1383.77502    
   47.4009209       1383.80005    
   47.4011269       1383.82495    
   47.4013481       1383.84998    
   47.4015770       1383.87500    
   47.4018173       1383.90002    
   47.4020691       1383.92505    
   47.4023323       1383.94995    
   47.4026070       1383.97498    
   47.4028893       1384.00000    
   47.4031868       1384.02502    
   47.4034920       1384.05005    
   47.4038086       1384.07495    
   47.4041367       1384.09998    
   47.4044762       1384.12500    
   47.4048271       1384.15002    
   47.4051895       1384.17505    
   47.4055595       1384.19995    
   47.4059448       1384.22498    
   47.4063377       1384.25000    
   47.4067421       1384.27502    
   47.4071541       1384.30005    
   47.4075813       1384.32495    
   47.4080162       1384.34998    
   47.4084663       1384.37500    
   47.4089241       1384.40002    
   47.4093895       1384.42505    
   47.4098701       1384.44995    
   47.4103584       1384.47498    
   47.4108582       1384.50000    
   47.4113693       1384.52502    
   47.4118919       1384.55005    
   47.4124222       1384.57495    
   47.4129639       1384.59998    
   47.4135170       1384.62500    
   47.4140778       1384.65002    
   47.4146538       1384.67505    
   47.4152374       1384.69995    
   47.4158325       1384.72498    
   47.4164352       1384.75000    
   47.4170494       1384.77502    
   47.4176750       1384.80005    
   47.4183121       1384.82495    
   47.4189568       1384.84998    
   47.4196129       1384.87500    
   47.4202805       1384.90002    
   47.4209557       1384.92505    
   47.4216423       1384.94995    
   47.4223404       1384.97498    
   47.4230461       1385.00000    
   47.4237633       1385.02502    
   47.4244919       1385.05005    
   47.4252281       1385.07495    
   47.4259758       1385.09998    
   47.4267311       1385.12500    
   47.4274979       1385.15002    
   47.4282761       1385.17505    
   47.4290657       1385.19995    
   47.4298630       1385.22498    
   47.4306679       1385.25000    
   47.4314880       1385.27502    
   47.4323120       1385.30005    
   47.4331512       1385.32495    
   47.4339981       1385.34998    
   47.4348526       1385.37500    
   47.4357224       1385.40002    
   47.4365959       1385.42505    
   47.4374847       1385.44995    
   47.4383774       1385.47498    
   47.4392853       1385.50000    
   47.4402008       1385.52502    
   47.4411240       1385.55005    
   47.4420586       1385.57495    
   47.4430046       1385.59998    
   47.4439583       1385.62500    
   47.4449196       1385.65002    
   47.4458961       1385.67505    
   47.4468765       1385.69995    
   47.4478683       1385.72498    
   47.4488716       1385.75000    
   47.4498825       1385.77502    
   47.4509048       1385.80005    
   47.4519348       1385.82495    
   47.4529724       1385.84998    
   47.4540215       1385.87500    
   47.4550819       1385.90002    
   47.4561501       1385.92505    
   47.4572258       1385.94995    
   47.4583130       1385.97498    
   47.4594078       1386.00000    
   47.4605141       1386.02502    
   47.4616280       1386.05005    
   47.4627533       1386.07495    
   47.4638863       1386.09998    
   47.4650269       1386.12500    
   47.4661789       1386.15002    
   47.4673386       1386.17505    
   47.4685097       1386.19995    
   47.4696884       1386.22498    
   47.4708748       1386.25000    
   47.4720726       1386.27502    
   47.4732780       1386.30005    
   47.4744949       1386.32495    
   47.4757195       1386.34998    
   47.4769516       1386.37500    
   47.4781952       1386.40002    
   47.4794464       1386.42505    
   47.4807053       1386.44995    
   47.4819756       1386.47498    
   47.4832535       1386.50000    
   47.4845390       1386.52502    
   47.4858360       1386.55005    
   47.4871407       1386.57495    
   47.4884529       1386.59998    
   47.4897766       1386.62500    
   47.4911079       1386.65002    
   47.4924469       1386.67505    
   47.4937935       1386.69995    
   47.4951515       1386.72498    
   47.4965172       1386.75000    
   47.4978943       1386.77502    
   47.4992752       1386.80005    
   47.5006676       1386.82495    
   47.5020676       1386.84998    
   47.5034752       1386.87500    
   47.5048943       1386.90002    
   47.5063210       1386.92505    
   47.5077553       1386.94995    
   47.5091972       1386.97498    
   47.5106506       1387.00000    
   47.5121117       1387.02502    
   47.5135803       1387.05005    
   47.5150566       1387.07495    
   47.5165405       1387.09998    
   47.5180359       1387.12500    
   47.5195389       1387.15002    
   47.5210495       1387.17505    
   47.5225677       1387.19995    
   47.5240936       1387.22498    
   47.5256310       1387.25000    
   47.5271721       1387.27502    
   47.5287247       1387.30005    
   47.5302849       1387.32495    
   47.5318527       1387.34998    
   47.5334320       1387.37500    
   47.5350151       1387.40002    
   47.5366096       1387.42505    
   47.5382080       1387.44995    
   47.5398178       1387.47498    
   47.5414352       1387.50000    
   47.5430603       1387.52502    
   47.5446930       1387.55005    
   47.5463371       1387.57495    
   47.5479851       1387.59998    
   47.5496407       1387.62500    
   47.5513077       1387.65002    
   47.5529785       1387.67505    
   47.5546608       1387.69995    
   47.5563507       1387.72498    
   47.5580482       1387.75000    
   47.5597496       1387.77502    
   47.5614624       1387.80005    
   47.5631828       1387.82495    
   47.5649109       1387.84998    
   47.5666466       1387.87500    
   47.5683899       1387.90002    
   47.5701408       1387.92505    
   47.5719032       1387.94995    
   47.5736694       1387.97498    
   47.5754433       1388.00000    
   47.5772247       1388.02502    
   47.5790138       1388.05005    
   47.5808105       1388.07495    
   47.5826149       1388.09998    
   47.5844269       1388.12500    
   47.5862465       1388.15002    
   47.5880737       1388.17505    
   47.5899086       1388.19995    
   47.5917511       1388.22498    
   47.5936012       1388.25000    
   47.5954590       1388.27502    
   47.5973244       1388.30005    
   47.5991974       1388.32495    
   47.6010742       1388.34998    
   47.6029625       1388.37500    
   47.6048546       1388.40002    
   47.6067581       1388.42505    
   47.6086655       1388.44995    
   47.6105804       1388.47498    
   47.6125031       1388.50000    
   47.6144333       1388.52502    
   47.6163712       1388.55005    
   47.6183167       1388.57495    
   47.6202698       1388.59998    
   47.6222267       1388.62500    
   47.6241951       1388.65002    
   47.6261673       1388.67505    
   47.6281471       1388.69995    
   47.6301346       1388.72498    
   47.6321297       1388.75000    
   47.6341324       1388.77502    
   47.6361389       1388.80005    
   47.6381531       1388.82495    
   47.6401787       1388.84998    
   47.6422081       1388.87500    
   47.6442413       1388.90002    
   47.6462860       1388.92505    
   47.6483345       1388.94995    
   47.6503906       1388.97498    
   47.6524544       1389.00000    
   47.6545258       1389.02502    
   47.6566048       1389.05005    
   47.6586876       1389.07495    
   47.6607780       1389.09998    
   47.6628761       1389.12500    
   47.6649818       1389.15002    
   47.6670914       1389.17505    
   47.6692085       1389.19995    
   47.6713333       1389.22498    
   47.6734619       1389.25000    
   47.6756020       1389.27502    
   47.6777458       1389.30005    
   47.6798935       1389.32495    
   47.6820526       1389.34998    
   47.6842155       1389.37500    
   47.6863861       1389.40002    
   47.6885643       1389.42505    
   47.6907463       1389.44995    
   47.6929359       1389.47498    
   47.6951294       1389.50000    
   47.6973343       1389.52502    
   47.6995430       1389.55005    
   47.7017555       1389.57495    
   47.7039795       1389.59998    
   47.7062073       1389.62500    
   47.7084389       1389.65002    
   47.7106781       1389.67505    
   47.7129250       1389.69995    
   47.7151794       1389.72498    
   47.7174377       1389.75000    
   47.7197037       1389.77502    
   47.7219734       1389.80005    
   47.7242508       1389.82495    
   47.7265358       1389.84998    
   47.7288246       1389.87500    
   47.7311211       1389.90002    
   47.7334213       1389.92505    
   47.7357292       1389.94995    
   47.7380447       1389.97498    
   47.7403641       1390.00000    
   47.7426872       1390.02502    
   47.7450218       1390.05005    
   47.7473564       1390.07495    
   47.7497025       1390.09998    
   47.7520523       1390.12500    
   47.7544060       1390.15002    
   47.7567673       1390.17505    
   47.7591362       1390.19995    
   47.7615089       1390.22498    
   47.7638855       1390.25000    
   47.7662697       1390.27502    
   47.7686615       1390.30005    
   47.7710571       1390.32495    
   47.7734566       1390.34998    
   47.7758636       1390.37500    
   47.7782784       1390.40002    
   47.7806969       1390.42505    
   47.7831230       1390.44995    
   47.7855492       1390.47498    
   47.7879868       1390.50000    
   47.7904282       1390.52502    
   47.7928734       1390.55005    
   47.7953262       1390.57495    
   47.7977829       1390.59998    
   47.8002472       1390.62500    
   47.8027153       1390.65002    
   47.8051872       1390.67505    
   47.8076668       1390.69995    
   47.8101540       1390.72498    
   47.8126411       1390.75000    
   47.8151398       1390.77502    
   47.8176384       1390.80005    
   47.8201447       1390.82495    
   47.8226547       1390.84998    
   47.8251724       1390.87500    
   47.8276939       1390.90002    
   47.8302231       1390.92505    
   47.8327560       1390.94995    
   47.8352928       1390.97498    
   47.8378334       1391.00000    
   47.8403816       1391.02502    
   47.8429375       1391.05005    
   47.8454933       1391.07495    
   47.8480568       1391.09998    
   47.8506241       1391.12500    
   47.8531990       1391.15002    
   47.8557777       1391.17505    
   47.8583603       1391.19995    
   47.8609467       1391.22498    
   47.8635406       1391.25000    
   47.8661385       1391.27502    
   47.8687439       1391.30005    
   47.8713493       1391.32495    
   47.8739624       1391.34998    
   47.8765831       1391.37500    
   47.8792038       1391.40002    
   47.8818321       1391.42505    
   47.8844643       1391.44995    
   47.8871002       1391.47498    
   47.8897438       1391.50000    
   47.8923874       1391.52502    
   47.8950386       1391.55005    
   47.8976974       1391.57495    
   47.9003563       1391.59998    
   47.9030228       1391.62500    
   47.9056931       1391.65002    
   47.9083672       1391.67505    
   47.9110451       1391.69995    
   47.9137268       1391.72498    
   47.9164162       1391.75000    
   47.9191093       1391.77502    
   47.9218063       1391.80005    
   47.9245071       1391.82495    
   47.9272156       1391.84998    
   47.9299240       1391.87500    
   47.9326401       1391.90002    
   47.9353600       1391.92505    
   47.9380836       1391.94995    
   47.9408112       1391.97498    
   47.9435425       1392.00000    
   47.9462814       1392.02502    
   47.9490204       1392.05005    
   47.9517670       1392.07495    
   47.9545174       1392.09998    
   47.9572678       1392.12500    
   47.9600258       1392.15002    
   47.9627914       1392.17505    
   47.9655571       1392.19995    
   47.9683266       1392.22498    
   47.9710999       1392.25000    
   47.9738808       1392.27502    
   47.9766617       1392.30005    
   47.9794502       1392.32495    
   47.9822426       1392.34998    
   47.9850349       1392.37500    
   47.9878349       1392.40002    
   47.9906387       1392.42505    
   47.9934464       1392.44995    
   47.9962540       1392.47498    
   47.9990692       1392.50000    
   48.0018883       1392.52502    
   48.0047112       1392.55005    
   48.0075378       1392.57495    
   48.0103683       1392.59998    
   48.0132027       1392.62500    
   48.0160408       1392.65002    
   48.0188828       1392.67505    
   48.0217285       1392.69995    
   48.0245781       1392.72498    
   48.0274315       1392.75000    
   48.0302887       1392.77502    
   48.0331459       1392.80005    
   48.0360107       1392.82495    
   48.0388794       1392.84998    
   48.0417480       1392.87500    
   48.0446243       1392.90002    
   48.0475044       1392.92505    
   48.0503845       1392.94995    
   48.0532684       1392.97498    
   48.0561600       1393.00000    
   48.0590515       1393.02502    
   48.0619469       1393.05005    
   48.0648460       1393.07495    
   48.0677490       1393.09998    
   48.0706558       1393.12500    
   48.0735664       1393.15002    
   48.0764771       1393.17505    
   48.0793953       1393.19995    
   48.0823135       1393.22498    
   48.0852356       1393.25000    
   48.0881615       1393.27502    
   48.0910912       1393.30005    
   48.0940247       1393.32495    
   48.0969620       1393.34998    
   48.0998993       1393.37500    
   48.1028442       1393.40002    
   48.1057892       1393.42505    
   48.1087379       1393.44995    
   48.1116867       1393.47498    
   48.1146431       1393.50000    
   48.1175995       1393.52502    
   48.1205597       1393.55005    
   48.1235237       1393.57495    
   48.1264915       1393.59998    
   48.1294632       1393.62500    
   48.1324348       1393.65002    
   48.1354103       1393.67505    
   48.1383896       1393.69995    
   48.1413727       1393.72498    
   48.1443558       1393.75000    
   48.1473427       1393.77502    
   48.1503334       1393.80005    
   48.1533279       1393.82495    
   48.1563225       1393.84998    
   48.1593208       1393.87500    
   48.1623230       1393.90002    
   48.1653252       1393.92505    
   48.1683350       1393.94995    
   48.1713409       1393.97498    
   48.1743546       1394.00000    
   48.1773682       1394.02502    
   48.1803856       1394.05005    
   48.1834068       1394.07495    
   48.1864319       1394.09998    
   48.1894569       1394.12500    
   48.1924820       1394.15002    
   48.1955147       1394.17505    
   48.1985474       1394.19995    
   48.2015839       1394.22498    
   48.2046204       1394.25000    
   48.2076607       1394.27502    
   48.2107048       1394.30005    
   48.2137489       1394.32495    
   48.2167969       1394.34998    
   48.2198448       1394.37500    
   48.2228966       1394.40002    
   48.2259521       1394.42505    
   48.2290077       1394.44995    
   48.2320671       1394.47498    
   48.2351303       1394.50000    
   48.2381935       1394.52502    
   48.2412605       1394.55005    
   48.2443275       1394.57495    
   48.2473984       1394.59998    
   48.2504692       1394.62500    
   48.2535439       1394.65002    
   48.2566223       1394.67505    
   48.2597008       1394.69995    
   48.2627831       1394.72498    
   48.2658653       1394.75000    
   48.2689476       1394.77502    
   48.2720375       1394.80005    
   48.2751236       1394.82495    
   48.2782173       1394.84998    
   48.2813072       1394.87500    
   48.2844048       1394.90002    
   48.2874985       1394.92505    
   48.2905998       1394.94995    
   48.2937012       1394.97498    
   48.2968025       1395.00000    
   48.2999077       1395.02502    
   48.3030128       1395.05005    
   48.3061180       1395.07495    
   48.3092308       1395.09998    
   48.3123398       1395.12500    
   48.3154526       1395.15002    
   48.3185692       1395.17505    
   48.3216858       1395.19995    
   48.3248024       1395.22498    
   48.3279228       1395.25000    
   48.3310432       1395.27502    
   48.3341675       1395.30005    
   48.3372917       1395.32495    
   48.3404160       1395.34998    
   48.3435440       1395.37500    
   48.3466721       1395.40002    
   48.3498039       1395.42505    
   48.3529358       1395.44995    
   48.3560677       1395.47498    
   48.3592033       1395.50000    
   48.3623390       1395.52502    
   48.3654785       1395.55005    
   48.3686180       1395.57495    
   48.3717575       1395.59998    
   48.3749008       1395.62500    
   48.3780441       1395.65002    
   48.3811874       1395.67505    
   48.3843307       1395.69995    
   48.3874779       1395.72498    
   48.3906288       1395.75000    
   48.3937759       1395.77502    
   48.3969269       1395.80005    
   48.4000778       1395.82495    
   48.4032326       1395.84998    
   48.4063873       1395.87500    
   48.4095421       1395.90002    
   48.4126968       1395.92505    
   48.4158554       1395.94995    
   48.4190102       1395.97498    
   48.4221725       1396.00000    
   48.4253311       1396.02502    
   48.4284935       1396.05005    
   48.4316559       1396.07495    
   48.4348183       1396.09998    
   48.4379807       1396.12500    
   48.4411469       1396.15002    
   48.4443130       1396.17505    
   48.4474792       1396.19995    
   48.4506454       1396.22498    
   48.4538155       1396.25000    
   48.4569817       1396.27502    
   48.4601517       1396.30005    
   48.4633255       1396.32495    
   48.4664955       1396.34998    
   48.4696655       1396.37500    
   48.4728394       1396.40002    
   48.4760132       1396.42505    
   48.4791870       1396.44995    
   48.4823608       1396.47498    
   48.4855347       1396.50000    
   48.4887123       1396.52502    
   48.4918900       1396.55005    
   48.4950638       1396.57495    
   48.4982414       1396.59998    
   48.5014191       1396.62500    
   48.5046005       1396.65002    
   48.5077782       1396.67505    
   48.5109558       1396.69995    
   48.5141373       1396.72498    
   48.5173187       1396.75000    
   48.5204964       1396.77502    
   48.5236778       1396.80005    
   48.5268593       1396.82495    
   48.5300407       1396.84998    
   48.5332222       1396.87500    
   48.5364037       1396.90002    
   48.5395851       1396.92505    
   48.5427704       1396.94995    
   48.5459518       1396.97498    
   48.5491333       1397.00000    
   48.5523186       1397.02502    
   48.5555000       1397.05005    
   48.5586853       1397.07495    
   48.5618668       1397.09998    
   48.5650520       1397.12500    
   48.5682335       1397.15002    
   48.5714188       1397.17505    
   48.5746002       1397.19995    
   48.5777855       1397.22498    
   48.5809669       1397.25000    
   48.5841522       1397.27502    
   48.5873375       1397.30005    
   48.5905190       1397.32495    
   48.5937042       1397.34998    
   48.5968857       1397.37500    
   48.6000671       1397.40002    
   48.6032524       1397.42505    
   48.6064339       1397.44995    
   48.6096153       1397.47498    
   48.6128006       1397.50000    
   48.6159821       1397.52502    
   48.6191635       1397.55005    
   48.6223450       1397.57495    
   48.6255264       1397.59998    
   48.6287079       1397.62500    
   48.6318855       1397.65002    
   48.6350670       1397.67505    
   48.6382446       1397.69995    
   48.6414261       1397.72498    
   48.6446037       1397.75000    
   48.6477814       1397.77502    
   48.6509590       1397.80005    
   48.6541367       1397.82495    
   48.6573143       1397.84998    
   48.6604919       1397.87500    
   48.6636658       1397.90002    
   48.6668434       1397.92505    
   48.6700172       1397.94995    
   48.6731911       1397.97498    
   48.6763649       1398.00000    
   48.6795349       1398.02502    
   48.6827087       1398.05005    
   48.6858788       1398.07495    
   48.6890488       1398.09998    
   48.6922188       1398.12500    
   48.6953888       1398.15002    
   48.6985588       1398.17505    
   48.7017250       1398.19995    
   48.7048912       1398.22498    
   48.7080574       1398.25000    
   48.7112236       1398.27502    
   48.7143860       1398.30005    
   48.7175484       1398.32495    
   48.7207108       1398.34998    
   48.7238731       1398.37500    
   48.7270317       1398.40002    
   48.7301903       1398.42505    
   48.7333488       1398.44995    
   48.7365074       1398.47498    
   48.7396622       1398.50000    
   48.7428169       1398.52502    
   48.7459717       1398.55005    
   48.7491264       1398.57495    
   48.7522774       1398.59998    
   48.7554283       1398.62500    
   48.7585754       1398.65002    
   48.7617226       1398.67505    
   48.7648697       1398.69995    
   48.7680168       1398.72498    
   48.7711601       1398.75000    
   48.7743034       1398.77502    
   48.7774467       1398.80005    
   48.7805862       1398.82495    
   48.7837257       1398.84998    
   48.7868614       1398.87500    
   48.7900009       1398.90002    
   48.7931328       1398.92505    
   48.7962685       1398.94995    
   48.7994003       1398.97498    
   48.8025322       1399.00000    
   48.8056602       1399.02502    
   48.8087883       1399.05005    
   48.8119125       1399.07495    
   48.8150368       1399.09998    
   48.8181610       1399.12500    
   48.8212814       1399.15002    
   48.8244019       1399.17505    
   48.8275185       1399.19995    
   48.8306351       1399.22498    
   48.8337517       1399.25000    
   48.8368645       1399.27502    
   48.8399734       1399.30005    
   48.8430824       1399.32495    
   48.8461914       1399.34998    
   48.8492966       1399.37500    
   48.8524017       1399.40002    
   48.8555031       1399.42505    
   48.8586044       1399.44995    
   48.8617020       1399.47498    
   48.8647995       1399.50000    
   48.8678932       1399.52502    
   48.8709869       1399.55005    
   48.8740768       1399.57495    
   48.8771667       1399.59998    
   48.8802528       1399.62500    
   48.8833389       1399.65002    
   48.8864212       1399.67505    
   48.8895035       1399.69995    
   48.8925819       1399.72498    
   48.8956604       1399.75000    
   48.8987350       1399.77502    
   48.9018059       1399.80005    
   48.9048767       1399.82495    
   48.9079437       1399.84998    
   48.9110107       1399.87500    
   48.9140739       1399.90002    
   48.9171333       1399.92505    
   48.9201927       1399.94995    
   48.9232521       1399.97498    
   48.9263039       1400.00000    
   48.9293594       1400.02502    
   48.9324074       1400.05005    
   48.9354553       1400.07495    
   48.9384995       1400.09998    
   48.9415436       1400.12500    
   48.9445839       1400.15002    
   48.9476204       1400.17505    
   48.9506569       1400.19995    
   48.9536896       1400.22498    
   48.9567184       1400.25000    
   48.9597473       1400.27502    
   48.9627724       1400.30005    
   48.9657974       1400.32495    
   48.9688148       1400.34998    
   48.9718323       1400.37500    
   48.9748497       1400.40002    
   48.9778595       1400.42505    
   48.9808693       1400.44995    
   48.9838791       1400.47498    
   48.9868813       1400.50000    
   48.9898834       1400.52502    
   48.9928818       1400.55005    
   48.9958763       1400.57495    
   48.9988708       1400.59998    
   49.0018616       1400.62500    
   49.0048485       1400.65002    
   49.0078316       1400.67505    
   49.0108147       1400.69995    
   49.0137939       1400.72498    
   49.0167694       1400.75000    
   49.0197411       1400.77502    
   49.0227127       1400.80005    
   49.0256767       1400.82495    
   49.0286407       1400.84998    
   49.0316048       1400.87500    
   49.0345612       1400.90002    
   49.0375175       1400.92505    
   49.0404663       1400.94995    
   49.0434151       1400.97498    
   49.0463600       1401.00000    
   49.0493050       1401.02502    
   49.0522423       1401.05005    
   49.0551796       1401.07495    
   49.0581093       1401.09998    
   49.0610390       1401.12500    
   49.0639648       1401.15002    
   49.0668907       1401.17505    
   49.0698090       1401.19995    
   49.0727272       1401.22498    
   49.0756378       1401.25000    
   49.0785484       1401.27502    
   49.0814552       1401.30005    
   49.0843582       1401.32495    
   49.0872574       1401.34998    
   49.0901527       1401.37500    
   49.0930443       1401.40002    
   49.0959320       1401.42505    
   49.0988197       1401.44995    
   49.1016998       1401.47498    
   49.1045799       1401.50000    
   49.1074524       1401.52502    
   49.1103249       1401.55005    
   49.1131935       1401.57495    
   49.1160583       1401.59998    
   49.1189156       1401.62500    
   49.1217728       1401.65002    
   49.1246262       1401.67505    
   49.1274757       1401.69995    
   49.1303215       1401.72498    
   49.1331635       1401.75000    
   49.1360016       1401.77502    
   49.1388359       1401.80005    
   49.1416664       1401.82495    
   49.1444931       1401.84998    
   49.1473160       1401.87500    
   49.1501350       1401.90002    
   49.1529465       1401.92505    
   49.1557579       1401.94995    
   49.1585655       1401.97498    
   49.1613693       1402.00000    
   49.1641693       1402.02502    
   49.1669617       1402.05005    
   49.1697540       1402.07495    
   49.1725426       1402.09998    
   49.1753235       1402.12500    
   49.1781044       1402.15002    
   49.1808777       1402.17505    
   49.1836472       1402.19995    
   49.1864128       1402.22498    
   49.1891747       1402.25000    
   49.1919327       1402.27502    
   49.1946869       1402.30005    
   49.1974373       1402.32495    
   49.2001839       1402.34998    
   49.2029228       1402.37500    
   49.2056618       1402.40002    
   49.2083931       1402.42505    
   49.2111206       1402.44995    
   49.2138443       1402.47498    
   49.2165642       1402.50000    
   49.2192802       1402.52502    
   49.2219887       1402.55005    
   49.2246971       1402.57495    
   49.2273979       1402.59998    
   49.2300949       1402.62500    
   49.2327881       1402.65002    
   49.2354774       1402.67505    
   49.2381592       1402.69995    
   49.2408371       1402.72498    
   49.2435112       1402.75000    
   49.2461815       1402.77502    
   49.2488480       1402.80005    
   49.2515068       1402.82495    
   49.2541656       1402.84998    
   49.2568169       1402.87500    
   49.2594604       1402.90002    
   49.2621040       1402.92505    
   49.2647400       1402.94995    
   49.2673721       1402.97498    
   49.2700005       1403.00000    
   49.2726250       1403.02502    
   49.2752495       1403.05005    
   49.2778740       1403.07495    
   49.2804985       1403.09998    
   49.2831268       1403.12500    
   49.2857513       1403.15002    
   49.2883759       1403.17505    
   49.2910004       1403.19995    
   49.2936249       1403.22498    
   49.2962494       1403.25000    
   49.2988739       1403.27502    
   49.3014984       1403.30005    
   49.3041267       1403.32495    
   49.3067513       1403.34998    
   49.3093758       1403.37500    
   49.3120003       1403.40002    
   49.3146248       1403.42505    
   49.3172493       1403.44995    
   49.3198738       1403.47498    
   49.3224983       1403.50000    
   49.3251266       1403.52502    
   49.3277512       1403.55005    
   49.3303757       1403.57495    
   49.3330002       1403.59998    
   49.3356247       1403.62500    
   49.3382492       1403.65002    
   49.3408737       1403.67505    
   49.3434982       1403.69995    
   49.3461266       1403.72498    
   49.3487511       1403.75000    
   49.3513756       1403.77502    
   49.3540001       1403.80005    
   49.3566246       1403.82495    
   49.3592491       1403.84998    
   49.3618736       1403.87500    
   49.3644981       1403.90002    
   49.3671265       1403.92505    
   49.3697510       1403.94995    
   49.3723755       1403.97498    
   49.3750000       1404.00000    
   49.3776245       1404.02502    
   49.3802490       1404.05005    
   49.3828735       1404.07495    
   49.3855019       1404.09998    
   49.3881264       1404.12500    
   49.3907509       1404.15002    
   49.3933754       1404.17505    
   49.3959999       1404.19995    
   49.3986244       1404.22498    
   49.4012489       1404.25000    
   49.4038734       1404.27502    
   49.4065018       1404.30005    
   49.4091263       1404.32495    
   49.4117508       1404.34998    
   49.4143753       1404.37500    
   49.4169998       1404.40002    
   49.4196243       1404.42505    
   49.4222488       1404.44995    
   49.4248734       1404.47498    
   49.4275017       1404.50000    
   49.4301262       1404.52502    
   49.4327507       1404.55005    
   49.4353752       1404.57495    
   49.4379997       1404.59998    
   49.4406242       1404.62500    
   49.4432487       1404.65002    
   49.4458733       1404.67505    
   49.4485016       1404.69995    
   49.4511261       1404.72498    
   49.4537506       1404.75000    
   49.4563751       1404.77502    
   49.4589996       1404.80005    
   49.4616241       1404.82495    
   49.4642487       1404.84998    
   49.4668732       1404.87500    
   49.4695015       1404.90002    
   49.4721260       1404.92505    
   49.4747505       1404.94995    
   49.4773750       1404.97498    
   49.4799995       1405.00000    
   49.4826241       1405.02502    
   49.4852486       1405.05005    
   49.4878769       1405.07495    
   49.4905014       1405.09998    
   49.4931259       1405.12500    
   49.4957504       1405.15002    
   49.4983749       1405.17505    
   49.5009995       1405.19995    
   49.5036240       1405.22498    
   49.5062485       1405.25000    
   49.5088768       1405.27502    
   49.5115013       1405.30005    
   49.5141258       1405.32495    
   49.5167503       1405.34998    
   49.5193748       1405.37500    
   49.5219994       1405.40002    
   49.5246239       1405.42505    
   49.5272484       1405.44995    
   49.5298767       1405.47498    
   49.5325012       1405.50000    
   49.5351257       1405.52502    
   49.5377502       1405.55005    
   49.5403748       1405.57495    
   49.5429993       1405.59998    
   49.5456238       1405.62500    
   49.5482483       1405.65002    
   49.5508766       1405.67505    
   49.5535011       1405.69995    
   49.5561256       1405.72498    
   49.5587502       1405.75000    
   49.5613747       1405.77502    
   49.5639992       1405.80005    
   49.5666237       1405.82495    
   49.5692482       1405.84998    
   49.5718765       1405.87500    
   49.5745010       1405.90002    
   49.5771255       1405.92505    
   49.5797501       1405.94995    
   49.5823746       1405.97498    
   49.5849991       1406.00000    
   49.5876236       1406.02502    
   49.5902481       1406.05005    
   49.5928764       1406.07495    
   49.5955009       1406.09998    
   49.5981255       1406.12500    
   49.6007500       1406.15002    
   49.6033745       1406.17505    
   49.6059990       1406.19995    
   49.6086235       1406.22498    
   49.6112518       1406.25000    
   49.6138763       1406.27502    
   49.6165009       1406.30005    
   49.6191254       1406.32495    
   49.6217499       1406.34998    
   49.6243744       1406.37500    
   49.6269989       1406.40002    
   49.6296234       1406.42505    
   49.6322517       1406.44995    
   49.6348763       1406.47498    
   49.6375008       1406.50000    
   49.6401253       1406.52502    
   49.6427498       1406.55005    
   49.6453743       1406.57495    
   49.6479988       1406.59998    
   49.6506233       1406.62500    
   49.6532516       1406.65002    
   49.6558762       1406.67505    
   49.6585007       1406.69995    
   49.6611252       1406.72498    
   49.6637497       1406.75000    
   49.6663742       1406.77502    
   49.6689987       1406.80005    
   49.6716232       1406.82495    
   49.6742516       1406.84998    
   49.6768761       1406.87500    
   49.6795006       1406.90002    
   49.6821251       1406.92505    
   49.6847496       1406.94995    
   49.6873741       1406.97498    
   49.6899986       1407.00000    
   49.6926231       1407.02502    
   49.6952515       1407.05005    
   49.6978760       1407.07495    
   49.7005005       1407.09998    
   49.7031250       1407.12500    
   49.7057495       1407.15002    
   49.7083740       1407.17505    
   49.7109985       1407.19995    
   49.7136269       1407.22498    
   49.7162514       1407.25000    
   49.7188759       1407.27502    
   49.7215004       1407.30005    
   49.7241249       1407.32495    
   49.7267494       1407.34998    
   49.7293739       1407.37500    
   49.7319984       1407.40002    
   49.7346268       1407.42505    
   49.7372513       1407.44995    
   49.7398758       1407.47498    
   49.7425003       1407.50000    
   49.7451248       1407.52502    
   49.7477493       1407.55005    
   49.7503738       1407.57495    
   49.7529984       1407.59998    
   49.7556267       1407.62500    
   49.7582512       1407.65002    
   49.7608757       1407.67505    
   49.7635002       1407.69995    
   49.7661247       1407.72498    
   49.7687492       1407.75000    
   49.7713737       1407.77502    
   49.7739983       1407.80005    
   49.7766266       1407.82495    
   49.7792511       1407.84998    
   49.7818756       1407.87500    
   49.7845001       1407.90002    
   49.7871246       1407.92505    
   49.7897491       1407.94995    
   49.7923737       1407.97498    
   49.7949982       1408.00000    
   49.7976265       1408.02502    
   49.8002510       1408.05005    
   49.8028755       1408.07495    
   49.8055000       1408.09998    
   49.8081245       1408.12500    
   49.8107491       1408.15002    
   49.8133736       1408.17505    
   49.8160019       1408.19995    
   49.8186264       1408.22498    
   49.8212509       1408.25000    
   49.8238754       1408.27502    
   49.8264999       1408.30005    
   49.8291245       1408.32495    
   49.8317490       1408.34998    
   49.8343735       1408.37500    
   49.8370018       1408.40002    
   49.8396263       1408.42505    
   49.8422508       1408.44995    
   49.8448753       1408.47498    
   49.8474998       1408.50000    
   49.8501244       1408.52502    
   49.8527489       1408.55005    
   49.8553734       1408.57495    
   49.8580017       1408.59998    
   49.8606262       1408.62500    
   49.8632507       1408.65002    
   49.8658752       1408.67505    
   49.8684998       1408.69995    
   49.8711243       1408.72498    
   49.8737488       1408.75000    
   49.8763733       1408.77502    
   49.8790016       1408.80005    
   49.8816261       1408.82495    
   49.8842506       1408.84998    
   49.8868752       1408.87500    
   49.8894997       1408.90002    
   49.8921242       1408.92505    
   49.8947487       1408.94995    
   49.8973732       1408.97498    
   49.9000015       1409.00000    
   49.9026260       1409.02502    
   49.9052505       1409.05005    
   49.9078751       1409.07495    
   49.9104996       1409.09998    
   49.9131241       1409.12500    
   49.9157486       1409.15002    
   49.9183731       1409.17505    
   49.9210014       1409.19995    
   49.9236259       1409.22498    
   49.9262505       1409.25000    
   49.9288750       1409.27502    
   49.9314995       1409.30005    
   49.9341240       1409.32495    
   49.9367485       1409.34998    
   49.9393768       1409.37500    
   49.9420013       1409.40002    
   49.9446259       1409.42505    
   49.9472504       1409.44995    
   49.9498749       1409.47498    
   49.9524994       1409.50000    
   49.9551239       1409.52502    
   49.9577484       1409.55005    
   49.9603767       1409.57495    
   49.9630013       1409.59998    
   49.9656258       1409.62500    
   49.9682503       1409.65002    
   49.9708748       1409.67505    
   49.9734993       1409.69995    
   49.9761238       1409.72498    
   49.9787483       1409.75000    
   49.9813766       1409.77502    
   49.9840012       1409.80005    
   49.9866257       1409.82495    
   49.9892502       1409.84998    
   49.9918747       1409.87500    
   49.9944992       1409.90002    
   49.9971237       1409.92505    
   49.9997482       1409.94995    
   50.0023766       1409.97498    
   50.0050011       1410.00000    
   50.0076256       1410.02502    
   50.0102501       1410.05005    
   50.0128746       1410.07495    
   50.0154991       1410.09998    
   50.0181236       1410.12500    
   50.0207481       1410.15002    
   50.0233765       1410.17505    
   50.0260010       1410.19995    
   50.0286255       1410.22498    
   50.0312500       1410.25000    
   50.0338745       1410.27502    
   50.0364990       1410.30005    
   50.0391235       1410.32495    
   50.0417519       1410.34998    
   50.0443764       1410.37500    
   50.0470009       1410.40002    
   50.0496254       1410.42505    
   50.0522499       1410.44995    
   50.0548744       1410.47498    
   50.0574989       1410.50000    
   50.0601234       1410.52502    
   50.0627518       1410.55005    
   50.0653763       1410.57495    
   50.0680008       1410.59998    
   50.0706253       1410.62500    
   50.0732498       1410.65002    
   50.0758743       1410.67505    
   50.0784988       1410.69995    
   50.0811234       1410.72498    
   50.0837517       1410.75000    
   50.0863762       1410.77502    
   50.0890007       1410.80005    
   50.0916252       1410.82495    
   50.0942497       1410.84998    
   50.0968742       1410.87500    
   50.0994987       1410.90002    
   50.1021233       1410.92505    
   50.1047516       1410.94995    
   50.1073761       1410.97498    
   50.1100006       1411.00000    
   50.1126251       1411.02502    
   50.1152496       1411.05005    
   50.1178741       1411.07495    
   50.1204987       1411.09998    
   50.1231232       1411.12500    
   50.1257515       1411.15002    
   50.1283760       1411.17505    
   50.1310005       1411.19995    
   50.1336250       1411.22498    
   50.1362495       1411.25000    
   50.1388741       1411.27502    
   50.1414986       1411.30005    
   50.1441269       1411.32495    
   50.1467514       1411.34998    
   50.1493759       1411.37500    
   50.1520004       1411.40002    
   50.1546249       1411.42505    
   50.1572495       1411.44995    
   50.1598740       1411.47498    
   50.1624985       1411.50000    
   50.1651268       1411.52502    
   50.1677513       1411.55005    
   50.1703758       1411.57495    
   50.1730003       1411.59998    
   50.1756248       1411.62500    
   50.1782494       1411.65002    
   50.1808739       1411.67505    
   50.1834984       1411.69995    
   50.1861267       1411.72498    
   50.1887512       1411.75000    
   50.1913757       1411.77502    
   50.1940002       1411.80005    
   50.1966248       1411.82495    
   50.1992493       1411.84998    
   50.2018738       1411.87500    
   50.2044983       1411.90002    
   50.2071266       1411.92505    
   50.2097511       1411.94995    
   50.2123756       1411.97498    
   50.2150002       1412.00000    
   50.2176247       1412.02502    
   50.2202492       1412.05005    
   50.2228737       1412.07495    
   50.2254982       1412.09998    
   50.2281265       1412.12500    
   50.2307510       1412.15002    
   50.2333755       1412.17505    
   50.2360001       1412.19995    
   50.2386246       1412.22498    
   50.2412491       1412.25000    
   50.2438736       1412.27502    
   50.2464981       1412.30005    
   50.2491264       1412.32495    
   50.2517509       1412.34998    
   50.2543755       1412.37500    
   50.2570000       1412.40002    
   50.2596245       1412.42505    
   50.2622490       1412.44995    
   50.2648735       1412.47498    
   50.2675018       1412.50000    
   50.2701263       1412.52502    
   50.2727509       1412.55005    
   50.2753754       1412.57495    
   50.2779999       1412.59998    
   50.2806244       1412.62500    
   50.2832489       1412.65002    
   50.2858734       1412.67505    
   50.2885017       1412.69995    
   50.2911263       1412.72498    
   50.2937508       1412.75000    
   50.2963753       1412.77502    
   50.2989998       1412.80005    
   50.3016243       1412.82495    
   50.3042488       1412.84998    
   50.3068733       1412.87500    
   50.3095016       1412.90002    
   50.3121262       1412.92505    
   50.3147507       1412.94995    
   50.3173752       1412.97498    
   50.3199997       1413.00000    
   50.3226242       1413.02502    
   50.3252487       1413.05005    
   50.3278732       1413.07495    
   50.3305016       1413.09998    
   50.3331261       1413.12500    
   50.3357506       1413.15002    
   50.3383751       1413.17505    
   50.3409996       1413.19995    
   50.3436241       1413.22498    
   50.3462486       1413.25000    
   50.3488731       1413.27502    
   50.3515015       1413.30005    
   50.3541260       1413.32495    
   50.3567505       1413.34998    
   50.3593750       1413.37500    
   50.3619995       1413.40002    
   50.3646240       1413.42505    
   50.3672485       1413.44995    
   50.3698769       1413.47498    
   50.3725014       1413.50000    
   50.3751259       1413.52502    
   50.3777504       1413.55005    
   50.3803749       1413.57495    
   50.3829994       1413.59998    
   50.3856239       1413.62500    
   50.3882484       1413.65002    
   50.3908768       1413.67505    
   50.3935013       1413.69995    
   50.3961258       1413.72498    
   50.3987503       1413.75000    
   50.4013748       1413.77502    
   50.4039993       1413.80005    
   50.4066238       1413.82495    
   50.4092484       1413.84998    
   50.4118767       1413.87500    
   50.4145012       1413.90002    
   50.4171257       1413.92505    
   50.4197502       1413.94995    
   50.4223747       1413.97498    
   50.4249992       1414.00000    
   50.4276237       1414.02502    
   50.4302483       1414.05005    
   50.4328766       1414.07495    
   50.4355011       1414.09998    
   50.4381256       1414.12500    
   50.4407501       1414.15002    
   50.4433746       1414.17505    
   50.4459991       1414.19995    
   50.4486237       1414.22498    
   50.4512482       1414.25000    
   50.4538765       1414.27502    
   50.4565010       1414.30005    
   50.4591255       1414.32495    
   50.4617500       1414.34998    
   50.4643745       1414.37500    
   50.4669991       1414.40002    
   50.4696236       1414.42505    
   50.4722519       1414.44995    
   50.4748764       1414.47498    
   50.4775009       1414.50000    
   50.4801254       1414.52502    
   50.4827499       1414.55005    
   50.4853745       1414.57495    
   50.4879990       1414.59998    
   50.4906235       1414.62500    
   50.4932518       1414.65002    
   50.4958763       1414.67505    
   50.4985008       1414.69995    
   50.5011253       1414.72498    
   50.5037498       1414.75000    
   50.5063744       1414.77502    
   50.5089989       1414.80005    
   50.5116234       1414.82495    
   50.5142517       1414.84998    
   50.5168762       1414.87500    
   50.5195007       1414.90002    
   50.5221252       1414.92505    
   50.5247498       1414.94995    
   50.5273743       1414.97498    
   50.5299988       1415.00000    
   50.5326233       1415.02502    
   50.5352516       1415.05005    
   50.5378761       1415.07495    
   50.5405006       1415.09998    
   50.5431252       1415.12500    
   50.5457497       1415.15002    
   50.5483742       1415.17505    
   50.5509987       1415.19995    
   50.5536232       1415.22498    
   50.5562515       1415.25000    
   50.5588760       1415.27502    
   50.5615005       1415.30005    
   50.5641251       1415.32495    
   50.5667496       1415.34998    
   50.5693741       1415.37500    
   50.5719986       1415.40002    
   50.5746231       1415.42505    
   50.5772514       1415.44995    
   50.5798759       1415.47498    
   50.5825005       1415.50000    
   50.5851250       1415.52502    
   50.5877495       1415.55005    
   50.5903740       1415.57495    
   50.5929985       1415.59998    
   50.5956268       1415.62500    
   50.5982513       1415.65002    
   50.6008759       1415.67505    
   50.6035004       1415.69995    
   50.6061249       1415.72498    
   50.6087494       1415.75000    
   50.6113739       1415.77502    
   50.6139984       1415.80005    
   50.6166267       1415.82495    
   50.6192513       1415.84998    
   50.6218758       1415.87500    
   50.6245003       1415.90002    
   50.6271248       1415.92505    
   50.6297493       1415.94995    
   50.6323738       1415.97498    
   50.6349983       1416.00000    
   50.6376266       1416.02502    
   50.6402512       1416.05005    
   50.6428757       1416.07495    
   50.6455002       1416.09998    
   50.6481247       1416.12500    
   50.6507492       1416.15002    
   50.6533737       1416.17505    
   50.6559982       1416.19995    
   50.6586266       1416.22498    
   50.6612511       1416.25000    
   50.6638756       1416.27502    
   50.6665001       1416.30005    
   50.6691246       1416.32495    
   50.6717491       1416.34998    
   50.6743736       1416.37500    
   50.6769981       1416.40002    
   50.6796265       1416.42505    
   50.6822510       1416.44995    
   50.6848755       1416.47498    
   50.6875000       1416.50000    
   50.6901245       1416.52502    
   50.6927490       1416.55005    
   50.6953735       1416.57495    
   50.6980019       1416.59998    
   50.7006264       1416.62500    
   50.7032509       1416.65002    
   50.7058754       1416.67505    
   50.7084999       1416.69995    
   50.7111244       1416.72498    
   50.7137489       1416.75000    
   50.7163734       1416.77502    
   50.7190018       1416.80005    
   50.7216263       1416.82495    
   50.7242508       1416.84998    
   50.7268753       1416.87500    
   50.7294998       1416.90002    
   50.7321243       1416.92505    
   50.7347488       1416.94995    
   50.7373734       1416.97498    
   50.7400017       1417.00000    
   50.7426262       1417.02502    
   50.7452507       1417.05005    
   50.7478752       1417.07495    
   50.7504997       1417.09998    
   50.7531242       1417.12500    
   50.7557487       1417.15002    
   50.7583733       1417.17505    
   50.7610016       1417.19995    
   50.7636261       1417.22498    
   50.7662506       1417.25000    
   50.7688751       1417.27502    
   50.7714996       1417.30005    
   50.7741241       1417.32495    
   50.7767487       1417.34998    
   50.7793732       1417.37500    
   50.7820015       1417.40002    
   50.7846260       1417.42505    
   50.7872505       1417.44995    
   50.7898750       1417.47498    
   50.7924995       1417.50000    
   50.7951241       1417.52502    
   50.7977486       1417.55005    
   50.8003769       1417.57495    
   50.8030014       1417.59998    
   50.8056259       1417.62500    
   50.8082504       1417.65002    
   50.8108749       1417.67505    
   50.8134995       1417.69995    
   50.8161240       1417.72498    
   50.8187485       1417.75000    
   50.8213768       1417.77502    
   50.8240013       1417.80005    
   50.8266258       1417.82495    
   50.8292503       1417.84998    
   50.8318748       1417.87500    
   50.8344994       1417.90002    
   50.8371239       1417.92505    
   50.8397484       1417.94995    
   50.8423767       1417.97498    
   50.8450012       1418.00000    
   50.8476257       1418.02502    
   50.8502502       1418.05005    
   50.8528748       1418.07495    
   50.8554993       1418.09998    
   50.8581238       1418.12500    
   50.8607483       1418.15002    
   50.8633766       1418.17505    
   50.8660011       1418.19995    
   50.8686256       1418.22498    
   50.8712502       1418.25000    
   50.8738747       1418.27502    
   50.8764992       1418.30005    
   50.8791237       1418.32495    
   50.8817482       1418.34998    
   50.8843765       1418.37500    
   50.8870010       1418.40002    
   50.8896255       1418.42505    
   50.8922501       1418.44995    
   50.8948746       1418.47498    
   50.8974991       1418.50000    
   50.9001236       1418.52502    
   50.9027481       1418.55005    
   50.9053764       1418.57495    
   50.9080009       1418.59998    
   50.9106255       1418.62500    
   50.9132500       1418.65002    
   50.9158745       1418.67505    
   50.9184990       1418.69995    
   50.9211235       1418.72498    
   50.9237518       1418.75000    
   50.9263763       1418.77502    
   50.9290009       1418.80005    
   50.9316254       1418.82495    
   50.9342499       1418.84998    
   50.9368744       1418.87500    
   50.9394989       1418.90002    
   50.9421234       1418.92505    
   50.9447517       1418.94995    
   50.9473763       1418.97498    
   50.9500008       1419.00000    
   50.9526253       1419.02502    
   50.9552498       1419.05005    
   50.9578743       1419.07495    
   50.9604988       1419.09998    
   50.9631233       1419.12500    
   50.9657516       1419.15002    
   50.9683762       1419.17505    
   50.9710007       1419.19995    
   50.9736252       1419.22498    
   50.9762497       1419.25000    
   50.9788742       1419.27502    
   50.9814987       1419.30005    
   50.9841232       1419.32495    
   50.9867516       1419.34998    
   50.9893761       1419.37500    
   50.9920006       1419.40002    
   50.9946251       1419.42505    
   50.9972496       1419.44995    
   50.9998741       1419.47498    
   51.0024986       1419.50000    
   51.0051231       1419.52502    
   51.0077515       1419.55005    
   51.0103760       1419.57495    
   51.0130005       1419.59998    
   51.0156250       1419.62500    
   51.0182495       1419.65002    
   51.0208740       1419.67505    
   51.0234985       1419.69995    
   51.0261269       1419.72498    
   51.0287514       1419.75000    
   51.0313759       1419.77502    
   51.0340004       1419.80005    
   51.0366249       1419.82495    
   51.0392494       1419.84998    
   51.0418739       1419.87500    
   51.0444984       1419.90002    
   51.0471268       1419.92505    
   51.0497513       1419.94995    
   51.0523758       1419.97498    
   51.0550003       1420.00000    
   51.0576248       1420.02502    
   51.0602493       1420.05005    
   51.0628738       1420.07495    
   51.0654984       1420.09998    
   51.0681267       1420.12500    
   51.0707512       1420.15002    
   51.0733757       1420.17505    
   51.0760002       1420.19995    
   51.0786247       1420.22498    
   51.0812492       1420.25000    
   51.0838737       1420.27502    
   51.0864983       1420.30005    
   51.0891266       1420.32495    
   51.0917511       1420.34998    
   51.0943756       1420.37500    
   51.0970001       1420.40002    
   51.0996246       1420.42505    
   51.1022491       1420.44995    
   51.1048737       1420.47498    
   51.1074982       1420.50000    
   51.1101265       1420.52502    
   51.1127510       1420.55005    
   51.1153755       1420.57495    
   51.1180000       1420.59998    
   51.1206245       1420.62500    
   51.1232491       1420.65002    
   51.1258736       1420.67505    
   51.1285019       1420.69995    
   51.1311264       1420.72498    
   51.1337509       1420.75000    
   51.1363754       1420.77502    
   51.1389999       1420.80005    
   51.1416245       1420.82495    
   51.1442490       1420.84998    
   51.1468735       1420.87500    
   51.1495018       1420.90002    
   51.1521263       1420.92505    
   51.1547508       1420.94995    
   51.1573753       1420.97498    
   51.1599998       1421.00000    
   51.1626244       1421.02502    
   51.1652489       1421.05005    
   51.1678734       1421.07495    
   51.1705017       1421.09998    
   51.1731262       1421.12500    
   51.1757507       1421.15002    
   51.1783752       1421.17505    
   51.1809998       1421.19995    
   51.1836243       1421.22498    
   51.1862488       1421.25000    
   51.1888733       1421.27502    
   51.1915016       1421.30005    
   51.1941261       1421.32495    
   51.1967506       1421.34998    
   51.1993752       1421.37500    
   51.2019997       1421.40002    
   51.2046242       1421.42505    
   51.2072487       1421.44995    
   51.2098732       1421.47498    
   51.2125015       1421.50000    
   51.2151260       1421.52502    
   51.2177505       1421.55005    
   51.2203751       1421.57495    
   51.2229996       1421.59998    
   51.2256241       1421.62500    
   51.2282486       1421.65002    
   51.2308731       1421.67505    
   51.2335014       1421.69995    
   51.2361259       1421.72498    
   51.2387505       1421.75000    
   51.2413750       1421.77502    
   51.2439995       1421.80005    
   51.2466240       1421.82495    
   51.2492485       1421.84998    
   51.2518768       1421.87500    
   51.2545013       1421.90002    
   51.2571259       1421.92505    
   51.2597504       1421.94995    
   51.2623749       1421.97498    
   51.2649994       1422.00000    
   51.2676239       1422.02502    
   51.2702484       1422.05005    
   51.2728767       1422.07495    
   51.2755013       1422.09998    
   51.2781258       1422.12500    
   51.2807503       1422.15002    
   51.2833748       1422.17505    
   51.2859993       1422.19995    
   51.2886238       1422.22498    
   51.2912483       1422.25000    
   51.2938766       1422.27502    
   51.2965012       1422.30005    
   51.2991257       1422.32495    
   51.3017502       1422.34998    
   51.3043747       1422.37500    
   51.3069992       1422.40002    
   51.3096237       1422.42505    
   51.3122482       1422.44995    
   51.3148766       1422.47498    
   51.3175011       1422.50000    
   51.3201256       1422.52502    
   51.3227501       1422.55005    
   51.3253746       1422.57495    
   51.3279991       1422.59998    
   51.3306236       1422.62500    
   51.3332481       1422.65002    
   51.3358765       1422.67505    
   51.3385010       1422.69995    
   51.3411255       1422.72498    
   51.3437500       1422.75000    
   51.3463745       1422.77502    
   51.3489990       1422.80005    
   51.3516235       1422.82495    
   51.3542519       1422.84998    
   51.3568764       1422.87500    
   51.3595009       1422.90002    
   51.3621254       1422.92505    
   51.3647499       1422.94995    
   51.3673744       1422.97498    
   51.3699989       1423.00000    
   51.3726234       1423.02502    
   51.3752518       1423.05005    
   51.3778763       1423.07495    
   51.3805008       1423.09998    
   51.3831253       1423.12500    
   51.3857498       1423.15002    
   51.3883743       1423.17505    
   51.3909988       1423.19995    
   51.3936234       1423.22498    
   51.3962517       1423.25000    
   51.3988762       1423.27502    
   51.4015007       1423.30005    
   51.4041252       1423.32495    
   51.4067497       1423.34998    
   51.4093742       1423.37500    
   51.4119987       1423.40002    
   51.4146233       1423.42505    
   51.4172516       1423.44995    
   51.4198761       1423.47498    
   51.4225006       1423.50000    
   51.4251251       1423.52502    
   51.4277496       1423.55005    
   51.4303741       1423.57495    
   51.4329987       1423.59998    
   51.4356232       1423.62500    
   51.4382515       1423.65002    
   51.4408760       1423.67505    
   51.4435005       1423.69995    
   51.4461250       1423.72498    
   51.4487495       1423.75000    
   51.4513741       1423.77502    
   51.4539986       1423.80005    
   51.4566269       1423.82495    
   51.4592514       1423.84998    
   51.4618759       1423.87500    
   51.4645004       1423.90002    
   51.4671249       1423.92505    
   51.4697495       1423.94995    
   51.4723740       1423.97498    
   51.4749985       1424.00000    
   51.4776268       1424.02502    
   51.4802513       1424.05005    
   51.4828758       1424.07495    
   51.4855003       1424.09998    
   51.4881248       1424.12500    
   51.4907494       1424.15002    
   51.4933739       1424.17505    
   51.4959984       1424.19995    
   51.4986267       1424.22498    
   51.5012512       1424.25000    
   51.5038757       1424.27502    
   51.5065002       1424.30005    
   51.5091248       1424.32495    
   51.5117493       1424.34998    
   51.5143738       1424.37500    
   51.5169983       1424.40002    
   51.5196266       1424.42505    
   51.5222511       1424.44995    
   51.5248756       1424.47498    
   51.5275002       1424.50000    
   51.5301247       1424.52502    
   51.5327492       1424.55005    
   51.5353737       1424.57495    
   51.5379982       1424.59998    
   51.5406265       1424.62500    
   51.5432510       1424.65002    
   51.5458755       1424.67505    
   51.5485001       1424.69995    
   51.5511246       1424.72498    
   51.5537491       1424.75000    
   51.5563736       1424.77502    
   51.5589981       1424.80005    
   51.5616264       1424.82495    
   51.5642509       1424.84998    
   51.5668755       1424.87500    
   51.5695000       1424.90002    
   51.5721245       1424.92505    
   51.5747490       1424.94995    
   51.5773735       1424.97498    
   51.5800018       1425.00000    
   51.5826263       1425.02502    
   51.5852509       1425.05005    
   51.5878754       1425.07495    
   51.5904999       1425.09998    
   51.5931244       1425.12500    
   51.5957489       1425.15002    
   51.5983734       1425.17505    
   51.6010017       1425.19995    
   51.6036263       1425.22498    
   51.6062508       1425.25000    
   51.6088753       1425.27502    
   51.6114998       1425.30005    
   51.6141243       1425.32495    
   51.6167488       1425.34998    
   51.6193733       1425.37500    
   51.6220016       1425.40002    
   51.6246262       1425.42505    
   51.6272507       1425.44995    
   51.6298752       1425.47498    
   51.6324997       1425.50000    
   51.6351242       1425.52502    
   51.6377487       1425.55005    
   51.6403732       1425.57495    
   51.6430016       1425.59998    
   51.6456261       1425.62500    
   51.6482506       1425.65002    
   51.6508751       1425.67505    
   51.6534996       1425.69995    
   51.6561241       1425.72498    
   51.6587486       1425.75000    
   51.6613731       1425.77502    
   51.6640015       1425.80005    
   51.6666260       1425.82495    
   51.6692505       1425.84998    
   51.6718750       1425.87500    
   51.6744995       1425.90002    
   51.6771240       1425.92505    
   51.6797485       1425.94995    
   51.6823769       1425.97498    
   51.6850014       1426.00000    
   51.6876259       1426.02502    
   51.6902504       1426.05005    
   51.6928749       1426.07495    
   51.6954994       1426.09998    
   51.6981239       1426.12500    
   51.7007484       1426.15002    
   51.7033768       1426.17505    
   51.7060013       1426.19995    
   51.7086258       1426.22498    
   51.7112503       1426.25000    
   51.7138748       1426.27502    
   51.7164993       1426.30005    
   51.7191238       1426.32495    
   51.7217484       1426.34998    
   51.7243767       1426.37500    
   51.7270012       1426.40002    
   51.7296257       1426.42505    
   51.7322502       1426.44995    
   51.7348747       1426.47498    
   51.7374992       1426.50000    
   51.7401237       1426.52502    
   51.7427483       1426.55005    
   51.7453766       1426.57495    
   51.7480011       1426.59998    
   51.7506256       1426.62500    
   51.7532501       1426.65002    
   51.7558746       1426.67505    
   51.7584991       1426.69995    
   51.7611237       1426.72498    
   51.7637482       1426.75000    
   51.7663765       1426.77502    
   51.7690010       1426.80005    
   51.7716255       1426.82495    
   51.7742500       1426.84998    
   51.7768745       1426.87500    
   51.7794991       1426.90002    
   51.7821236       1426.92505    
   51.7847519       1426.94995    
   51.7873764       1426.97498    
   51.7900009       1427.00000    
   51.7926254       1427.02502    
   51.7952499       1427.05005    
   51.7978745       1427.07495    
   51.8004990       1427.09998    
   51.8031235       1427.12500    
   51.8057518       1427.15002    
   51.8083763       1427.17505    
   51.8110008       1427.19995    
   51.8136253       1427.22498    
   51.8162498       1427.25000    
   51.8188744       1427.27502    
   51.8214989       1427.30005    
   51.8241234       1427.32495    
   51.8267517       1427.34998    
   51.8293762       1427.37500    
   51.8320007       1427.40002    
   51.8346252       1427.42505    
   51.8372498       1427.44995    
   51.8398743       1427.47498    
   51.8424988       1427.50000    
   51.8451233       1427.52502    
   51.8477516       1427.55005    
   51.8503761       1427.57495    
   51.8530006       1427.59998    
   51.8556252       1427.62500    
   51.8582497       1427.65002    
   51.8608742       1427.67505    
   51.8634987       1427.69995    
   51.8661232       1427.72498    
   51.8687515       1427.75000    
   51.8713760       1427.77502    
   51.8740005       1427.80005    
   51.8766251       1427.82495    
   51.8792496       1427.84998    
   51.8818741       1427.87500    
   51.8844986       1427.90002    
   51.8871231       1427.92505    
   51.8897514       1427.94995    
   51.8923759       1427.97498    
   51.8950005       1428.00000    
   51.8976250       1428.02502    
   51.9002495       1428.05005    
   51.9028740       1428.07495    
   51.9054985       1428.09998    
   51.9081268       1428.12500    
   51.9107513       1428.15002    
   51.9133759       1428.17505    
   51.9160004       1428.19995    
   51.9186249       1428.22498    
   51.9212494       1428.25000    
   51.9238739       1428.27502    
   51.9264984       1428.30005    
   51.9291267       1428.32495    
   51.9317513       1428.34998    
   51.9343758       1428.37500    
   51.9370003       1428.40002    
   51.9396248       1428.42505    
   51.9422493       1428.44995    
   51.9448738       1428.47498    
   51.9474983       1428.50000    
   51.9501266       1428.52502    
   51.9527512       1428.55005    
   51.9553757       1428.57495    
   51.9580002       1428.59998    
   51.9606247       1428.62500    
   51.9632492       1428.65002    
   51.9658737       1428.67505    
   51.9684982       1428.69995    
   51.9711266       1428.72498    
   51.9737511       1428.75000    
   51.9763756       1428.77502    
   51.9790001       1428.80005    
   51.9816246       1428.82495    
   51.9842491       1428.84998    
   51.9868736       1428.87500    
   51.9894981       1428.90002    
   51.9921265       1428.92505    
   51.9947510       1428.94995    
   51.9973755       1428.97498    
   52.0000000       1429.00000    
   52.0026245       1429.02502    
   52.0052490       1429.05005    
   52.0078735       1429.07495    
   52.0105019       1429.09998    
   52.0131264       1429.12500    
   52.0157509       1429.15002    
   52.0183754       1429.17505    
   52.0209999       1429.19995    
   52.0236244       1429.22498    
   52.0262489       1429.25000    
   52.0288734       1429.27502    
   52.0315018       1429.30005    
   52.0341263       1429.32495    
   52.0367508       1429.34998    
   52.0393753       1429.37500    
   52.0419998       1429.40002    
   52.0446243       1429.42505    
   52.0472488       1429.44995    
   52.0498734       1429.47498    
   52.0525017       1429.50000    
   52.0551262       1429.52502    
   52.0577507       1429.55005    
   52.0603752       1429.57495    
   52.0629997       1429.59998    
   52.0656242       1429.62500    
   52.0682487       1429.65002    
   52.0708733       1429.67505    
   52.0735016       1429.69995    
   52.0761261       1429.72498    
   52.0787506       1429.75000    
   52.0813751       1429.77502    
   52.0839996       1429.80005    
   52.0866241       1429.82495    
   52.0892487       1429.84998    
   52.0918732       1429.87500    
   52.0945015       1429.90002    
   52.0971260       1429.92505    
   52.0997505       1429.94995    
   52.1023750       1429.97498    
   52.1049995       1430.00000    
   52.1076241       1430.02502    
   52.1102486       1430.05005    
   52.1128769       1430.07495    
   52.1155014       1430.09998    
   52.1181259       1430.12500    
   52.1207504       1430.15002    
   52.1233749       1430.17505    
   52.1259995       1430.19995    
   52.1286240       1430.22498    
   52.1312485       1430.25000    
   52.1338768       1430.27502    
   52.1365013       1430.30005    
   52.1391258       1430.32495    
   52.1417503       1430.34998    
   52.1443748       1430.37500    
   52.1469994       1430.40002    
   52.1496239       1430.42505    
   52.1522484       1430.44995    
   52.1548767       1430.47498    
   52.1575012       1430.50000    
   52.1601257       1430.52502    
   52.1627502       1430.55005    
   52.1653748       1430.57495    
   52.1679993       1430.59998    
   52.1706238       1430.62500    
   52.1732483       1430.65002    
   52.1758766       1430.67505    
   52.1785011       1430.69995    
   52.1811256       1430.72498    
   52.1837502       1430.75000    
   52.1863747       1430.77502    
   52.1889992       1430.80005    
   52.1916237       1430.82495    
   52.1942482       1430.84998    
   52.1968765       1430.87500    
   52.1995010       1430.90002    
   52.2021255       1430.92505    
   52.2047501       1430.94995    
   52.2073746       1430.97498    
   52.2099991       1431.00000    
   52.2126236       1431.02502    
   52.2152481       1431.05005    
   52.2178764       1431.07495    
   52.2205009       1431.09998    
   52.2231255       1431.12500    
   52.2257500       1431.15002    
   52.2283745       1431.17505    
   52.2309990       1431.19995    
   52.2336235       1431.22498    
   52.2362518       1431.25000    
   52.2388763       1431.27502    
   52.2415009       1431.30005    
   52.2441254       1431.32495    
   52.2467499       1431.34998    
   52.2493744       1431.37500    
   52.2519989       1431.40002    
   52.2546234       1431.42505    
   52.2572517       1431.44995    
   52.2598763       1431.47498    
   52.2625008       1431.50000    
   52.2651253       1431.52502    
   52.2677498       1431.55005    
   52.2703743       1431.57495    
   52.2729988       1431.59998    
   52.2756233       1431.62500    
   52.2782516       1431.65002    
   52.2808762       1431.67505    
   52.2835007       1431.69995    
   52.2861252       1431.72498    
   52.2887497       1431.75000    
   52.2913742       1431.77502    
   52.2939987       1431.80005    
   52.2966232       1431.82495    
   52.2992516       1431.84998    
   52.3018761       1431.87500    
   52.3045006       1431.90002    
   52.3071251       1431.92505    
   52.3097496       1431.94995    
   52.3123741       1431.97498    
   52.3149986       1432.00000    
   52.3176231       1432.02502    
   52.3202515       1432.05005    
   52.3228760       1432.07495    
   52.3255005       1432.09998    
   52.3281250       1432.12500    
   52.3307495       1432.15002    
   52.3333740       1432.17505    
   52.3359985       1432.19995    
   52.3386269       1432.22498    
   52.3412514       1432.25000    
   52.3438759       1432.27502    
   52.3465004       1432.30005    
   52.3491249       1432.32495    
   52.3517494       1432.34998    
   52.3543739       1432.37500    
   52.3569984       1432.40002    
   52.3596268       1432.42505    
   52.3622513       1432.44995    
   52.3648758       1432.47498    
   52.3675003       1432.50000    
   52.3701248       1432.52502    
   52.3727493       1432.55005    
   52.3753738       1432.57495    
   52.3779984       1432.59998    
   52.3806267       1432.62500    
   52.3832512       1432.65002    
   52.3858757       1432.67505    
   52.3885002       1432.69995    
   52.3911247       1432.72498    
   52.3937492       1432.75000    
   52.3963737       1432.77502    
   52.3989983       1432.80005    
   52.4016266       1432.82495    
   52.4042511       1432.84998    
   52.4068756       1432.87500    
   52.4095001       1432.90002    
   52.4121246       1432.92505    
   52.4147491       1432.94995    
   52.4173737       1432.97498    
   52.4199982       1433.00000    
   52.4226265       1433.02502    
   52.4252510       1433.05005    
   52.4278755       1433.07495    
   52.4305000       1433.09998    
   52.4331245       1433.12500    
   52.4357491       1433.15002    
   52.4383736       1433.17505    
   52.4410019       1433.19995    
   52.4436264       1433.22498    
   52.4462509       1433.25000    
   52.4488754       1433.27502    
   52.4514999       1433.30005    
   52.4541245       1433.32495    
   52.4567490       1433.34998    
   52.4593735       1433.37500    
   52.4620018       1433.40002    
   52.4646263       1433.42505    
   52.4672508       1433.44995    
   52.4698753       1433.47498    
   52.4724998       1433.50000    
   52.4751244       1433.52502    
   52.4777489       1433.55005    
   52.4803734       1433.57495    
   52.4830017       1433.59998    
   52.4856262       1433.62500    
   52.4882507       1433.65002    
   52.4908752       1433.67505    
   52.4934998       1433.69995    
   52.4961243       1433.72498    
   52.4987488       1433.75000    
   52.5013733       1433.77502    
   52.5040016       1433.80005    
   52.5066261       1433.82495    
   52.5092506       1433.84998    
   52.5118752       1433.87500    
   52.5144997       1433.90002    
   52.5171242       1433.92505    
   52.5197487       1433.94995    
   52.5223732       1433.97498    
   52.5250015       1434.00000    
   52.5276260       1434.02502    
   52.5302505       1434.05005    
   52.5328751       1434.07495    
   52.5354996       1434.09998    
   52.5381241       1434.12500    
   52.5407486       1434.15002    
   52.5433731       1434.17505    
   52.5460014       1434.19995    
   52.5486259       1434.22498    
   52.5512505       1434.25000    
   52.5538750       1434.27502    
   52.5564995       1434.30005    
   52.5591240       1434.32495    
   52.5617485       1434.34998    
   52.5643768       1434.37500    
   52.5670013       1434.40002    
   52.5696259       1434.42505    
   52.5722504       1434.44995    
   52.5748749       1434.47498    
   52.5774994       1434.50000    
   52.5801239       1434.52502    
   52.5827484       1434.55005    
   52.5853767       1434.57495    
   52.5880013       1434.59998    
   52.5906258       1434.62500    
   52.5932503       1434.65002    
   52.5958748       1434.67505    
   52.5984993       1434.69995    
   52.6011238       1434.72498    
   52.6037483       1434.75000    
   52.6063766       1434.77502    
   52.6090012       1434.80005    
   52.6116257       1434.82495    
   52.6142502       1434.84998    
   52.6168747       1434.87500    
   52.6194992       1434.90002    
   52.6221237       1434.92505    
   52.6247482       1434.94995    
   52.6273766       1434.97498    
   52.6300011       1435.00000    
   52.6326256       1435.02502    
   52.6352501       1435.05005    
   52.6378746       1435.07495    
   52.6404991       1435.09998    
   52.6431236       1435.12500    
   52.6457481       1435.15002    
   52.6483765       1435.17505    
   52.6510010       1435.19995    
   52.6536255       1435.22498    
   52.6562500       1435.25000    
   52.6588745       1435.27502    
   52.6614990       1435.30005    
   52.6641235       1435.32495    
   52.6667519       1435.34998    
   52.6693764       1435.37500    
   52.6720009       1435.40002    
   52.6746254       1435.42505    
   52.6772499       1435.44995    
   52.6798744       1435.47498    
   52.6824989       1435.50000    
   52.6851234       1435.52502    
   52.6877518       1435.55005    
   52.6903763       1435.57495    
   52.6930008       1435.59998    
   52.6956253       1435.62500    
   52.6982498       1435.65002    
   52.7008743       1435.67505    
   52.7034988       1435.69995    
   52.7061234       1435.72498    
   52.7087517       1435.75000    
   52.7113762       1435.77502    
   52.7140007       1435.80005    
   52.7166252       1435.82495    
   52.7192497       1435.84998    
   52.7218742       1435.87500    
   52.7244987       1435.90002    
   52.7271233       1435.92505    
   52.7297516       1435.94995    
   52.7323761       1435.97498    
   52.7350006       1436.00000    
   52.7376251       1436.02502    
   52.7402496       1436.05005    
   52.7428741       1436.07495    
   52.7454987       1436.09998    
   52.7481232       1436.12500    
   52.7507515       1436.15002    
   52.7533760       1436.17505    
   52.7560005       1436.19995    
   52.7586250       1436.22498    
   52.7612495       1436.25000    
   52.7638741       1436.27502    
   52.7664986       1436.30005    
   52.7691269       1436.32495    
   52.7717514       1436.34998    
   52.7743759       1436.37500    
   52.7770004       1436.40002    
   52.7796249       1436.42505    
   52.7822495       1436.44995    
   52.7848740       1436.47498    
   52.7874985       1436.50000    
   52.7901268       1436.52502    
   52.7927513       1436.55005    
   52.7953758       1436.57495    
   52.7980003       1436.59998    
   52.8006248       1436.62500    
   52.8032494       1436.65002    
   52.8058739       1436.67505    
   52.8084984       1436.69995    
   52.8111267       1436.72498    
   52.8137512       1436.75000    
   52.8163757       1436.77502    
   52.8190002       1436.80005    
   52.8216248       1436.82495    
   52.8242493       1436.84998    
   52.8268738       1436.87500    
   52.8294983       1436.90002    
   52.8321266       1436.92505    
   52.8347511       1436.94995    
   52.8373756       1436.97498    
   52.8400002       1437.00000    
   52.8426247       1437.02502    
   52.8452492       1437.05005    
   52.8478737       1437.07495    
   52.8504982       1437.09998    
   52.8531265       1437.12500    
   52.8557510       1437.15002    
   52.8583755       1437.17505    
   52.8610001       1437.19995    
   52.8636246       1437.22498    
   52.8662491       1437.25000    
   52.8688736       1437.27502    
   52.8714981       1437.30005    
   52.8741264       1437.32495    
   52.8767509       1437.34998    
   52.8793755       1437.37500    
   52.8820000       1437.40002    
   52.8846245       1437.42505    
   52.8872490       1437.44995    
   52.8898735       1437.47498    
   52.8925018       1437.50000    
   52.8951263       1437.52502    
   52.8977509       1437.55005    
   52.9003754       1437.57495    
   52.9029999       1437.59998    
   52.9056244       1437.62500    
   52.9082489       1437.65002    
   52.9108734       1437.67505    
   52.9135017       1437.69995    
   52.9161263       1437.72498    
   52.9187508       1437.75000    
   52.9213753       1437.77502    
   52.9239998       1437.80005    
   52.9266243       1437.82495    
   52.9292488       1437.84998    
   52.9318733       1437.87500    
   52.9345016       1437.90002    
   52.9371262       1437.92505    
   52.9397507       1437.94995    
   52.9423752       1437.97498    
   52.9449997       1438.00000    
   52.9476242       1438.02502    
   52.9502487       1438.05005    
   52.9528732       1438.07495    
   52.9555016       1438.09998    
   52.9581261       1438.12500    
   52.9607506       1438.15002    
   52.9633751       1438.17505    
   52.9659996       1438.19995    
   52.9686241       1438.22498    
   52.9712486       1438.25000    
   52.9738731       1438.27502    
   52.9765015       1438.30005    
   52.9791260       1438.32495    
   52.9817505       1438.34998    
   52.9843750       1438.37500    
   52.9869995       1438.40002    
   52.9896240       1438.42505    
   52.9922485       1438.44995    
   52.9948769       1438.47498    
   52.9975014       1438.50000    
   53.0001259       1438.52502    
   53.0027504       1438.55005    
   53.0053749       1438.57495    
   53.0079994       1438.59998    
   53.0106239       1438.62500    
   53.0132484       1438.65002    
   53.0158768       1438.67505    
   53.0185013       1438.69995    
   53.0211258       1438.72498    
   53.0237503       1438.75000    
   53.0263748       1438.77502    
   53.0289993       1438.80005    
   53.0316238       1438.82495    
   53.0342484       1438.84998    
   53.0368767       1438.87500    
   53.0395012       1438.90002    
   53.0421257       1438.92505    
   53.0447502       1438.94995    
   53.0473747       1438.97498    
   53.0499992       1439.00000    
   53.0526237       1439.02502    
   53.0552483       1439.05005    
   53.0578766       1439.07495    
   53.0605011       1439.09998    
   53.0631256       1439.12500    
   53.0657501       1439.15002    
   53.0683746       1439.17505    
   53.0709991       1439.19995    
   53.0736237       1439.22498    
   53.0762482       1439.25000    
   53.0788765       1439.27502    
   53.0815010       1439.30005    
   53.0841255       1439.32495    
   53.0867500       1439.34998    
   53.0893745       1439.37500    
   53.0919991       1439.40002    
   53.0946236       1439.42505    
   53.0972519       1439.44995    
   53.0998764       1439.47498    
   53.1025009       1439.50000    
   53.1051254       1439.52502    
   53.1077499       1439.55005    
   53.1103745       1439.57495    
   53.1129990       1439.59998    
   53.1156235       1439.62500    
   53.1182518       1439.65002    
   53.1208763       1439.67505    
   53.1235008       1439.69995    
   53.1261253       1439.72498    
   53.1287498       1439.75000    
   53.1313744       1439.77502    
   53.1339989       1439.80005    
   53.1366234       1439.82495    
   53.1392517       1439.84998    
   53.1418762       1439.87500    
   53.1445007       1439.90002    
   53.1471252       1439.92505    
   53.1497498       1439.94995    
   53.1523743       1439.97498    
   53.1549988       1440.00000    
   53.1576233       1440.02502    
   53.1602516       1440.05005    
   53.1628761       1440.07495    
   53.1655006       1440.09998    
   53.1681252       1440.12500    
   53.1707497       1440.15002    
   53.1733742       1440.17505    
   53.1759987       1440.19995    
   53.1786232       1440.22498    
   53.1812515       1440.25000    
   53.1838760       1440.27502    
   53.1865005       1440.30005    
   53.1891251       1440.32495    
   53.1917496       1440.34998    
   53.1943741       1440.37500    
   53.1969986       1440.40002    
   53.1996231       1440.42505    
   53.2022514       1440.44995    
   53.2048759       1440.47498    
   53.2075005       1440.50000    
   53.2101250       1440.52502    
   53.2127495       1440.55005    
   53.2153740       1440.57495    
   53.2179985       1440.59998    
   53.2206268       1440.62500    
   53.2232513       1440.65002    
   53.2258759       1440.67505    
   53.2285004       1440.69995    
   53.2311249       1440.72498    
   53.2337494       1440.75000    
   53.2363739       1440.77502    
   53.2389984       1440.80005    
   53.2416267       1440.82495    
   53.2442513       1440.84998    
   53.2468758       1440.87500    
   53.2495003       1440.90002    
   53.2521248       1440.92505    
   53.2547493       1440.94995    
   53.2573738       1440.97498    
   53.2599983       1441.00000    
   53.2626266       1441.02502    
   53.2652512       1441.05005    
   53.2678757       1441.07495    
   53.2705002       1441.09998    
   53.2731247       1441.12500    
   53.2757492       1441.15002    
   53.2783737       1441.17505    
   53.2809982       1441.19995    
   53.2836266       1441.22498    
   53.2862511       1441.25000    
   53.2888756       1441.27502    
   53.2915001       1441.30005    
   53.2941246       1441.32495    
   53.2967491       1441.34998    
   53.2993736       1441.37500    
   53.3019981       1441.40002    
   53.3046265       1441.42505    
   53.3072510       1441.44995    
   53.3098755       1441.47498    
   53.3125000       1441.50000    
   53.3151245       1441.52502    
   53.3177490       1441.55005    
   53.3203735       1441.57495    
   53.3230019       1441.59998    
   53.3256264       1441.62500    
   53.3282509       1441.65002    
   53.3308754       1441.67505    
   53.3334999       1441.69995    
   53.3361244       1441.72498    
   53.3387489       1441.75000    
   53.3413734       1441.77502    
   53.3440018       1441.80005    
   53.3466263       1441.82495    
   53.3492508       1441.84998    
   53.3518753       1441.87500    
   53.3544998       1441.90002    
   53.3571243       1441.92505    
   53.3597488       1441.94995    
   53.3623734       1441.97498    
   53.3650017       1442.00000    
   53.3676262       1442.02502    
   53.3702507       1442.05005    
   53.3728752       1442.07495    
   53.3754997       1442.09998    
   53.3781242       1442.12500    
   53.3807487       1442.15002    
   53.3833733       1442.17505    
   53.3860016       1442.19995    
   53.3886261       1442.22498    
   53.3912506       1442.25000    
   53.3938751       1442.27502    
   53.3964996       1442.30005    
   53.3991241       1442.32495    
   53.4017487       1442.34998    
   53.4043732       1442.37500    
   53.4070015       1442.40002    
   53.4096260       1442.42505    
   53.4122505       1442.44995    
   53.4148750       1442.47498    
   53.4174995       1442.50000    
   53.4201241       1442.52502    
   53.4227486       1442.55005    
   53.4253769       1442.57495    
   53.4280014       1442.59998    
   53.4306259       1442.62500    
   53.4332504       1442.65002    
   53.4358749       1442.67505    
   53.4384995       1442.69995    
   53.4411240       1442.72498    
   53.4437485       1442.75000    
   53.4463768       1442.77502    
   53.4490013       1442.80005    
   53.4516258       1442.82495    
   53.4542503       1442.84998    
   53.4568748       1442.87500    
   53.4594994       1442.90002    
   53.4621239       1442.92505    
   53.4647484       1442.94995    
   53.4673767       1442.97498    
   53.4700012       1443.00000    
   53.4726257       1443.02502    
   53.4752502       1443.05005    
   53.4778748       1443.07495    
   53.4804993       1443.09998    
   53.4831238       1443.12500    
   53.4857483       1443.15002    
   53.4883766       1443.17505    
   53.4910011       1443.19995    
   53.4936256       1443.22498    
   53.4962502       1443.25000    
   53.4988747       1443.27502    
   53.5014992       1443.30005    
   53.5041237       1443.32495    
   53.5067482       1443.34998    
   53.5093765       1443.37500    
   53.5120010       1443.40002    
   53.5146255       1443.42505    
   53.5172501       1443.44995    
   53.5198746       1443.47498    
   53.5224991       1443.50000    
   53.5251236       1443.52502    
   53.5277481       1443.55005    
   53.5303764       1443.57495    
   53.5330009       1443.59998    
   53.5356255       1443.62500    
   53.5382500       1443.65002    
   53.5408745       1443.67505    
   53.5434990       1443.69995    
   53.5461235       1443.72498    
   53.5487518       1443.75000    
   53.5513763       1443.77502    
   53.5540009       1443.80005    
   53.5566254       1443.82495    
   53.5592499       1443.84998    
   53.5618744       1443.87500    
   53.5644989       1443.90002    
   53.5671234       1443.92505    
   53.5697517       1443.94995    
   53.5723763       1443.97498    
   53.5750008       1444.00000    
   53.5776253       1444.02502    
   53.5802498       1444.05005    
   53.5828743       1444.07495    
   53.5854988       1444.09998    
   53.5881233       1444.12500    
   53.5907516       1444.15002    
   53.5933762       1444.17505    
   53.5960007       1444.19995    
   53.5986252       1444.22498    
   53.6012497       1444.25000    
   53.6038742       1444.27502    
   53.6064987       1444.30005    
   53.6091232       1444.32495    
   53.6117516       1444.34998    
   53.6143761       1444.37500    
   53.6170006       1444.40002    
   53.6196251       1444.42505    
   53.6222496       1444.44995    
   53.6248741       1444.47498    
   53.6274986       1444.50000    
   53.6301231       1444.52502    
   53.6327515       1444.55005    
   53.6353760       1444.57495    
   53.6380005       1444.59998    
   53.6406250       1444.62500    
   53.6432495       1444.65002    
   53.6458740       1444.67505    
   53.6484985       1444.69995    
   53.6511269       1444.72498    
   53.6537514       1444.75000    
   53.6563759       1444.77502    
   53.6590004       1444.80005    
   53.6616249       1444.82495    
   53.6642494       1444.84998    
   53.6668739       1444.87500    
   53.6694984       1444.90002    
   53.6721268       1444.92505    
   53.6747513       1444.94995    
   53.6773758       1444.97498    
   53.6800003       1445.00000    
   53.6826248       1445.02502    
   53.6852493       1445.05005    
   53.6878738       1445.07495    
   53.6904984       1445.09998    
   53.6931267       1445.12500    
   53.6957512       1445.15002    
   53.6983757       1445.17505    
   53.7010002       1445.19995    
   53.7036247       1445.22498    
   53.7062492       1445.25000    
   53.7088737       1445.27502    
   53.7114983       1445.30005    
   53.7141266       1445.32495    
   53.7167511       1445.34998    
   53.7193756       1445.37500    
   53.7220001       1445.40002    
   53.7246246       1445.42505    
   53.7272491       1445.44995    
   53.7298737       1445.47498    
   53.7324982       1445.50000    
   53.7351265       1445.52502    
   53.7377510       1445.55005    
   53.7403755       1445.57495    
   53.7430000       1445.59998    
   53.7456245       1445.62500    
   53.7482491       1445.65002    
   53.7508736       1445.67505    
   53.7535019       1445.69995    
   53.7561264       1445.72498    
   53.7587509       1445.75000    
   53.7613754       1445.77502    
   53.7639999       1445.80005    
   53.7666245       1445.82495    
   53.7692490       1445.84998    
   53.7718735       1445.87500    
   53.7745018       1445.90002    
   53.7771263       1445.92505    
   53.7797508       1445.94995    
   53.7823753       1445.97498    
   53.7849998       1446.00000    
   53.7876244       1446.02502    
   53.7902489       1446.05005    
   53.7928734       1446.07495    
   53.7955017       1446.09998    
   53.7981262       1446.12500    
   53.8007507       1446.15002    
   53.8033752       1446.17505    
   53.8059998       1446.19995    
   53.8086243       1446.22498    
   53.8112488       1446.25000    
   53.8138733       1446.27502    
   53.8165016       1446.30005    
   53.8191261       1446.32495    
   53.8217506       1446.34998    
   53.8243752       1446.37500    
   53.8269997       1446.40002    
   53.8296242       1446.42505    
   53.8322487       1446.44995    
   53.8348732       1446.47498    
   53.8375015       1446.50000    
   53.8401260       1446.52502    
   53.8427505       1446.55005    
   53.8453751       1446.57495    
   53.8479996       1446.59998    
   53.8506241       1446.62500    
   53.8532486       1446.65002    
   53.8558731       1446.67505    
   53.8585014       1446.69995    
   53.8611259       1446.72498    
   53.8637505       1446.75000    
   53.8663750       1446.77502    
   53.8689995       1446.80005    
   53.8716240       1446.82495    
   53.8742485       1446.84998    
   53.8768768       1446.87500    
   53.8795013       1446.90002    
   53.8821259       1446.92505    
   53.8847504       1446.94995    
   53.8873749       1446.97498    
   53.8899994       1447.00000    
   53.8926239       1447.02502    
   53.8952484       1447.05005    
   53.8978767       1447.07495    
   53.9005013       1447.09998    
   53.9031258       1447.12500    
   53.9057503       1447.15002    
   53.9083748       1447.17505    
   53.9109993       1447.19995    
   53.9136238       1447.22498    
   53.9162483       1447.25000    
   53.9188766       1447.27502    
   53.9215012       1447.30005    
   53.9241257       1447.32495    
   53.9267502       1447.34998    
   53.9293747       1447.37500    
   53.9319992       1447.40002    
   53.9346237       1447.42505    
   53.9372482       1447.44995    
   53.9398766       1447.47498    
   53.9425011       1447.50000    
   53.9451256       1447.52502    
   53.9477501       1447.55005    
   53.9503746       1447.57495    
   53.9529991       1447.59998    
   53.9556236       1447.62500    
   53.9582481       1447.65002    
   53.9608765       1447.67505    
   53.9635010       1447.69995    
   53.9661255       1447.72498    
   53.9687500       1447.75000    
   53.9713745       1447.77502    
   53.9739990       1447.80005    
   53.9766235       1447.82495    
   53.9792519       1447.84998    
   53.9818764       1447.87500    
   53.9845009       1447.90002    
   53.9871254       1447.92505    
   53.9897499       1447.94995    
   53.9923744       1447.97498    
   53.9949989       1448.00000    
   53.9976234       1448.02502    
   54.0002518       1448.05005    
   54.0028763       1448.07495    
   54.0055008       1448.09998    
   54.0081253       1448.12500    
   54.0107498       1448.15002    
   54.0133743       1448.17505    
   54.0159988       1448.19995    
   54.0186234       1448.22498    
   54.0212517       1448.25000    
   54.0238762       1448.27502    
   54.0265007       1448.30005    
   54.0291252       1448.32495    
   54.0317497       1448.34998    
   54.0343742       1448.37500    
   54.0369987       1448.40002    
   54.0396233       1448.42505    
   54.0422516       1448.44995    
   54.0448761       1448.47498    
   54.0475006       1448.50000    
   54.0501251       1448.52502    
   54.0527496       1448.55005    
   54.0553741       1448.57495    
   54.0579987       1448.59998    
   54.0606232       1448.62500    
   54.0632515       1448.65002    
   54.0658760       1448.67505    
   54.0685005       1448.69995    
   54.0711250       1448.72498    
   54.0737495       1448.75000    
   54.0763741       1448.77502    
   54.0789986       1448.80005    
   54.0816269       1448.82495    
   54.0842514       1448.84998    
   54.0868759       1448.87500    
   54.0895004       1448.90002    
   54.0921249       1448.92505    
   54.0947495       1448.94995    
   54.0973740       1448.97498    
   54.0999985       1449.00000    
   54.1026268       1449.02502    
   54.1052513       1449.05005    
   54.1078758       1449.07495    
   54.1105003       1449.09998    
   54.1131248       1449.12500    
   54.1157494       1449.15002    
   54.1183739       1449.17505    
   54.1209984       1449.19995    
   54.1236267       1449.22498    
   54.1262512       1449.25000    
   54.1288757       1449.27502    
   54.1315002       1449.30005    
   54.1341248       1449.32495    
   54.1367493       1449.34998    
   54.1393738       1449.37500    
   54.1419983       1449.40002    
   54.1446266       1449.42505    
   54.1472511       1449.44995    
   54.1498756       1449.47498    
   54.1525002       1449.50000    
   54.1551247       1449.52502    
   54.1577492       1449.55005    
   54.1603737       1449.57495    
   54.1629982       1449.59998    
   54.1656265       1449.62500    
   54.1682510       1449.65002    
   54.1708755       1449.67505    
   54.1735001       1449.69995    
   54.1761246       1449.72498    
   54.1787491       1449.75000    
   54.1813736       1449.77502    
   54.1839981       1449.80005    
   54.1866264       1449.82495    
   54.1892509       1449.84998    
   54.1918755       1449.87500    
   54.1945000       1449.90002    
   54.1971245       1449.92505    
   54.1997490       1449.94995    
   54.2023735       1449.97498    
   54.2050018       1450.00000    
   54.2076263       1450.02502    
   54.2102509       1450.05005    
   54.2128754       1450.07495    
   54.2154999       1450.09998    
   54.2181244       1450.12500    
   54.2207489       1450.15002    
   54.2233734       1450.17505    
   54.2260017       1450.19995    
   54.2286263       1450.22498    
   54.2312508       1450.25000    
   54.2338753       1450.27502    
   54.2364998       1450.30005    
   54.2391243       1450.32495    
   54.2417488       1450.34998    
   54.2443733       1450.37500    
   54.2470016       1450.40002    
   54.2496262       1450.42505    
   54.2522507       1450.44995    
   54.2548752       1450.47498    
   54.2574997       1450.50000    
   54.2601242       1450.52502    
   54.2627487       1450.55005    
   54.2653732       1450.57495    
   54.2680016       1450.59998    
   54.2706261       1450.62500    
   54.2732506       1450.65002    
   54.2758751       1450.67505    
   54.2784996       1450.69995    
   54.2811241       1450.72498    
   54.2837486       1450.75000    
   54.2863731       1450.77502    
   54.2890015       1450.80005    
   54.2916260       1450.82495    
   54.2942505       1450.84998    
   54.2968750       1450.87500    
   54.2994995       1450.90002    
   54.3021240       1450.92505    
   54.3047485       1450.94995    
   54.3073769       1450.97498    
   54.3100014       1451.00000    
   54.3126259       1451.02502    
   54.3152504       1451.05005    
   54.3178749       1451.07495    
   54.3204994       1451.09998    
   54.3231239       1451.12500    
   54.3257484       1451.15002    
   54.3283768       1451.17505    
   54.3310013       1451.19995    
   54.3336258       1451.22498    
   54.3362503       1451.25000    
   54.3388748       1451.27502    
   54.3414993       1451.30005    
   54.3441238       1451.32495    
   54.3467484       1451.34998    
   54.3493767       1451.37500    
   54.3520012       1451.40002    
   54.3546257       1451.42505    
   54.3572502       1451.44995    
   54.3598747       1451.47498    
   54.3624992       1451.50000    
   54.3651237       1451.52502    
   54.3677483       1451.55005    
   54.3703766       1451.57495    
   54.3730011       1451.59998    
   54.3756256       1451.62500    
   54.3782501       1451.65002    
   54.3808746       1451.67505    
   54.3834991       1451.69995    
   54.3861237       1451.72498    
   54.3887482       1451.75000    
   54.3913765       1451.77502    
   54.3940010       1451.80005    
   54.3966255       1451.82495    
   54.3992500       1451.84998    
   54.4018745       1451.87500    
   54.4044991       1451.90002    
   54.4071236       1451.92505    
   54.4097519       1451.94995    
   54.4123764       1451.97498    
   54.4150009       1452.00000    
   54.4176254       1452.02502    
   54.4202499       1452.05005    
   54.4228745       1452.07495    
   54.4254990       1452.09998    
   54.4281235       1452.12500    
   54.4307518       1452.15002    
   54.4333763       1452.17505    
   54.4360008       1452.19995    
   54.4386253       1452.22498    
   54.4412498       1452.25000    
   54.4438744       1452.27502    
   54.4464989       1452.30005    
   54.4491234       1452.32495    
   54.4517517       1452.34998    
   54.4543762       1452.37500    
   54.4570007       1452.40002    
   54.4596252       1452.42505    
   54.4622498       1452.44995    
   54.4648743       1452.47498    
   54.4674988       1452.50000    
   54.4701233       1452.52502    
   54.4727516       1452.55005    
   54.4753761       1452.57495    
   54.4780006       1452.59998    
   54.4806252       1452.62500    
   54.4832497       1452.65002    
   54.4858742       1452.67505    
   54.4884987       1452.69995    
   54.4911232       1452.72498    
   54.4937515       1452.75000    
   54.4963760       1452.77502    
   54.4990005       1452.80005    
   54.5016251       1452.82495    
   54.5042496       1452.84998    
   54.5068741       1452.87500    
   54.5094986       1452.90002    
   54.5121231       1452.92505    
   54.5147514       1452.94995    
   54.5173759       1452.97498    
   54.5200005       1453.00000    
   54.5226250       1453.02502    
   54.5252495       1453.05005    
   54.5278740       1453.07495    
   54.5304985       1453.09998    
   54.5331268       1453.12500    
   54.5357513       1453.15002    
   54.5383759       1453.17505    
   54.5410004       1453.19995    
   54.5436249       1453.22498    
   54.5462494       1453.25000    
   54.5488739       1453.27502    
   54.5514984       1453.30005    
   54.5541267       1453.32495    
   54.5567513       1453.34998    
   54.5593758       1453.37500    
   54.5620003       1453.40002    
   54.5646248       1453.42505    
   54.5672493       1453.44995    
   54.5698738       1453.47498    
   54.5724983       1453.50000    
   54.5751266       1453.52502    
   54.5777512       1453.55005    
   54.5803757       1453.57495    
   54.5830002       1453.59998    
   54.5856247       1453.62500    
   54.5882492       1453.65002    
   54.5908737       1453.67505    
   54.5934982       1453.69995    
   54.5961266       1453.72498    
   54.5987511       1453.75000    
   54.6013756       1453.77502    
   54.6040001       1453.80005    
   54.6066246       1453.82495    
   54.6092491       1453.84998    
   54.6118736       1453.87500    
   54.6144981       1453.90002    
   54.6171265       1453.92505    
   54.6197510       1453.94995    
   54.6223755       1453.97498    
   54.6250000       1454.00000    
   54.6276245       1454.02502    
   54.6302490       1454.05005    
   54.6328735       1454.07495    
   54.6355019       1454.09998    
   54.6381264       1454.12500    
   54.6407509       1454.15002    
   54.6433754       1454.17505    
   54.6459999       1454.19995    
   54.6486244       1454.22498    
   54.6512489       1454.25000    
   54.6538734       1454.27502    
   54.6565018       1454.30005    
   54.6591263       1454.32495    
   54.6617508       1454.34998    
   54.6643753       1454.37500    
   54.6669998       1454.40002    
   54.6696243       1454.42505    
   54.6722488       1454.44995    
   54.6748734       1454.47498    
   54.6775017       1454.50000    
   54.6801262       1454.52502    
   54.6827507       1454.55005    
   54.6853752       1454.57495    
   54.6879997       1454.59998    
   54.6906242       1454.62500    
   54.6932487       1454.65002    
   54.6958733       1454.67505    
   54.6985016       1454.69995    
   54.7011261       1454.72498    
   54.7037506       1454.75000    
   54.7063751       1454.77502    
   54.7089996       1454.80005    
   54.7116241       1454.82495    
   54.7142487       1454.84998    
   54.7168732       1454.87500    
   54.7195015       1454.90002    
   54.7221260       1454.92505    
   54.7247505       1454.94995    
   54.7273750       1454.97498    
   54.7299995       1455.00000    
   54.7326241       1455.02502    
   54.7352486       1455.05005    
   54.7378769       1455.07495    
   54.7405014       1455.09998    
   54.7431259       1455.12500    
   54.7457504       1455.15002    
   54.7483749       1455.17505    
   54.7509995       1455.19995    
   54.7536240       1455.22498    
   54.7562485       1455.25000    
   54.7588768       1455.27502    
   54.7615013       1455.30005    
   54.7641258       1455.32495    
   54.7667503       1455.34998    
   54.7693748       1455.37500    
   54.7719994       1455.40002    
   54.7746239       1455.42505    
   54.7772484       1455.44995    
   54.7798767       1455.47498    
   54.7825012       1455.50000    
   54.7851257       1455.52502    
   54.7877502       1455.55005    
   54.7903748       1455.57495    
   54.7929993       1455.59998    
   54.7956238       1455.62500    
   54.7982483       1455.65002    
   54.8008766       1455.67505    
   54.8035011       1455.69995    
   54.8061256       1455.72498    
   54.8087502       1455.75000    
   54.8113747       1455.77502    
   54.8139992       1455.80005    
   54.8166237       1455.82495    
   54.8192482       1455.84998    
   54.8218765       1455.87500    
   54.8245010       1455.90002    
   54.8271255       1455.92505    
   54.8297501       1455.94995    
   54.8323746       1455.97498    
   54.8349991       1456.00000    
   54.8376236       1456.02502    
   54.8402481       1456.05005    
   54.8428764       1456.07495    
   54.8455009       1456.09998    
   54.8481255       1456.12500    
   54.8507500       1456.15002    
   54.8533745       1456.17505    
   54.8559990       1456.19995    
   54.8586235       1456.22498    
   54.8612518       1456.25000    
   54.8638763       1456.27502    
   54.8665009       1456.30005    
   54.8691254       1456.32495    
   54.8717499       1456.34998    
   54.8743744       1456.37500    
   54.8769989       1456.40002    
   54.8796234       1456.42505    
   54.8822517       1456.44995    
   54.8848763       1456.47498    
   54.8875008       1456.50000    
   54.8901253       1456.52502    
   54.8927498       1456.55005    
   54.8953743       1456.57495    
   54.8979988       1456.59998    
   54.9006233       1456.62500    
   54.9032516       1456.65002    
   54.9058762       1456.67505    
   54.9085007       1456.69995    
   54.9111252       1456.72498    
   54.9137497       1456.75000    
   54.9163742       1456.77502    
   54.9189987       1456.80005    
   54.9216232       1456.82495    
   54.9242516       1456.84998    
   54.9268761       1456.87500    
   54.9295006       1456.90002    
   54.9321251       1456.92505    
   54.9347496       1456.94995    
   54.9373741       1456.97498    
   54.9399986       1457.00000    
   54.9426231       1457.02502    
   54.9452515       1457.05005    
   54.9478760       1457.07495    
   54.9505005       1457.09998    
   54.9531250       1457.12500    
   54.9557495       1457.15002    
   54.9583740       1457.17505    
   54.9609985       1457.19995    
   54.9636269       1457.22498    
   54.9662514       1457.25000    
   54.9688759       1457.27502    
   54.9715004       1457.30005    
   54.9741249       1457.32495    
   54.9767494       1457.34998    
   54.9793739       1457.37500    
   54.9819984       1457.40002    
   54.9846268       1457.42505    
   54.9872513       1457.44995    
   54.9898758       1457.47498    
   54.9925003       1457.50000    
   54.9951248       1457.52502    
   54.9977493       1457.55005    
   55.0003738       1457.57495    
   55.0029984       1457.59998    
   55.0056267       1457.62500    
   55.0082512       1457.65002    
   55.0108757       1457.67505    
   55.0135002       1457.69995    
   55.0161247       1457.72498    
   55.0187492       1457.75000    
   55.0213737       1457.77502    
   55.0239983       1457.80005    
   55.0266266       1457.82495    
   55.0292511       1457.84998    
   55.0318756       1457.87500    
   55.0345001       1457.90002    
   55.0371246       1457.92505    
   55.0397491       1457.94995    
   55.0423737       1457.97498    
   55.0449982       1458.00000    
   55.0476265       1458.02502    
   55.0502510       1458.05005    
   55.0528755       1458.07495    
   55.0555000       1458.09998    
   55.0581245       1458.12500    
   55.0607491       1458.15002    
   55.0633736       1458.17505    
   55.0660019       1458.19995    
   55.0686264       1458.22498    
   55.0712509       1458.25000    
   55.0738754       1458.27502    
   55.0764999       1458.30005    
   55.0791245       1458.32495    
   55.0817490       1458.34998    
   55.0843735       1458.37500    
   55.0870018       1458.40002    
   55.0896263       1458.42505    
   55.0922508       1458.44995    
   55.0948753       1458.47498    
   55.0974998       1458.50000    
   55.1001244       1458.52502    
   55.1027489       1458.55005    
   55.1053734       1458.57495    
   55.1080017       1458.59998    
   55.1106262       1458.62500    
   55.1132507       1458.65002    
   55.1158752       1458.67505    
   55.1184998       1458.69995    
   55.1211243       1458.72498    
   55.1237488       1458.75000    
   55.1263733       1458.77502    
   55.1290016       1458.80005    
   55.1316261       1458.82495    
   55.1342506       1458.84998    
   55.1368752       1458.87500    
   55.1394997       1458.90002    
   55.1421242       1458.92505    
   55.1447487       1458.94995    
   55.1473732       1458.97498    
   55.1500015       1459.00000    
   55.1526260       1459.02502    
   55.1552505       1459.05005    
   55.1578751       1459.07495    
   55.1604996       1459.09998    
   55.1631241       1459.12500    
   55.1657486       1459.15002    
   55.1683731       1459.17505    
   55.1710014       1459.19995    
   55.1736259       1459.22498    
   55.1762505       1459.25000    
   55.1788750       1459.27502    
   55.1814995       1459.30005    
   55.1841240       1459.32495    
   55.1867485       1459.34998    
   55.1893768       1459.37500    
   55.1920013       1459.40002    
   55.1946259       1459.42505    
   55.1972504       1459.44995    
   55.1998749       1459.47498    
   55.2024994       1459.50000    
   55.2051239       1459.52502    
   55.2077484       1459.55005    
   55.2103767       1459.57495    
   55.2130013       1459.59998    
   55.2156258       1459.62500    
   55.2182503       1459.65002    
   55.2208748       1459.67505    
   55.2234993       1459.69995    
   55.2261238       1459.72498    
   55.2287483       1459.75000    
   55.2313766       1459.77502    
   55.2340012       1459.80005    
   55.2366257       1459.82495    
   55.2392502       1459.84998    
   55.2418747       1459.87500    
   55.2444992       1459.90002    
   55.2471237       1459.92505    
   55.2497482       1459.94995    
   55.2523766       1459.97498    
   55.2550011       1460.00000    
   55.2576256       1460.02502    
   55.2602501       1460.05005    
   55.2628746       1460.07495    
   55.2654991       1460.09998    
   55.2681236       1460.12500    
   55.2707481       1460.15002    
   55.2733765       1460.17505    
   55.2760010       1460.19995    
   55.2786255       1460.22498    
   55.2812500       1460.25000    
   55.2838745       1460.27502    
   55.2864990       1460.30005    
   55.2891235       1460.32495    
   55.2917519       1460.34998    
   55.2943764       1460.37500    
   55.2970009       1460.40002    
   55.2996254       1460.42505    
   55.3022499       1460.44995    
   55.3048744       1460.47498    
   55.3074989       1460.50000    
   55.3101234       1460.52502    
   55.3127518       1460.55005    
   55.3153763       1460.57495    
   55.3180008       1460.59998    
   55.3206253       1460.62500    
   55.3232498       1460.65002    
   55.3258743       1460.67505    
   55.3284988       1460.69995    
   55.3311234       1460.72498    
   55.3337517       1460.75000    
   55.3363762       1460.77502    
   55.3390007       1460.80005    
   55.3416252       1460.82495    
   55.3442497       1460.84998    
   55.3468742       1460.87500    
   55.3494987       1460.90002    
   55.3521233       1460.92505    
   55.3547516       1460.94995    
   55.3573761       1460.97498    
   55.3600006       1461.00000    
   55.3626251       1461.02502    
   55.3652496       1461.05005    
   55.3678741       1461.07495    
   55.3704987       1461.09998    
   55.3731232       1461.12500    
   55.3757515       1461.15002    
   55.3783760       1461.17505    
   55.3810005       1461.19995    
   55.3836250       1461.22498    
   55.3862495       1461.25000    
   55.3888741       1461.27502    
   55.3914986       1461.30005    
   55.3941269       1461.32495    
   55.3967514       1461.34998    
   55.3993759       1461.37500    
   55.4020004       1461.40002    
   55.4046249       1461.42505    
   55.4072495       1461.44995    
   55.4098740       1461.47498    
   55.4124985       1461.50000    
   55.4151268       1461.52502    
   55.4177513       1461.55005    
   55.4203758       1461.57495    
   55.4230003       1461.59998    
   55.4256248       1461.62500    
   55.4282494       1461.65002    
   55.4308739       1461.67505    
   55.4334984       1461.69995    
   55.4361267       1461.72498    
   55.4387512       1461.75000    
   55.4413757       1461.77502    
   55.4440002       1461.80005    
   55.4466248       1461.82495    
   55.4492493       1461.84998    
   55.4518738       1461.87500    
   55.4544983       1461.90002    
   55.4571266       1461.92505    
   55.4597511       1461.94995    
   55.4623756       1461.97498    
   55.4650002       1462.00000    
   55.4676247       1462.02502    
   55.4702492       1462.05005    
   55.4728737       1462.07495    
   55.4754982       1462.09998    
   55.4781265       1462.12500    
   55.4807510       1462.15002    
   55.4833755       1462.17505    
   55.4860001       1462.19995    
   55.4886246       1462.22498    
   55.4912491       1462.25000    
   55.4938736       1462.27502    
   55.4964981       1462.30005    
   55.4991264       1462.32495    
   55.5017509       1462.34998    
   55.5043755       1462.37500    
   55.5070000       1462.40002    
   55.5096245       1462.42505    
   55.5122490       1462.44995    
   55.5148735       1462.47498    
   55.5175018       1462.50000    
   55.5201263       1462.52502    
   55.5227509       1462.55005    
   55.5253754       1462.57495    
   55.5279999       1462.59998    
   55.5306244       1462.62500    
   55.5332489       1462.65002    
   55.5358734       1462.67505    
   55.5385017       1462.69995    
   55.5411263       1462.72498    
   55.5437508       1462.75000    
   55.5463753       1462.77502    
   55.5489998       1462.80005    
   55.5516243       1462.82495    
   55.5542488       1462.84998    
   55.5568733       1462.87500    
   55.5595016       1462.90002    
   55.5621262       1462.92505    
   55.5647507       1462.94995    
   55.5673752       1462.97498    
   55.5699997       1463.00000    
   55.5726242       1463.02502    
   55.5752487       1463.05005    
   55.5778732       1463.07495    
   55.5805016       1463.09998    
   55.5831261       1463.12500    
   55.5857506       1463.15002    
   55.5883751       1463.17505    
   55.5909996       1463.19995    
   55.5936241       1463.22498    
   55.5962486       1463.25000    
   55.5988731       1463.27502    
   55.6015015       1463.30005    
   55.6041260       1463.32495    
   55.6067505       1463.34998    
   55.6093750       1463.37500    
   55.6119995       1463.40002    
   55.6146240       1463.42505    
   55.6172485       1463.44995    
   55.6198769       1463.47498    
   55.6225014       1463.50000    
   55.6251259       1463.52502    
   55.6277504       1463.55005    
   55.6303749       1463.57495    
   55.6329994       1463.59998    
   55.6356239       1463.62500    
   55.6382484       1463.65002    
   55.6408768       1463.67505    
   55.6435013       1463.69995    
   55.6461258       1463.72498    
   55.6487503       1463.75000    
   55.6513748       1463.77502    
   55.6539993       1463.80005    
   55.6566238       1463.82495    
   55.6592484       1463.84998    
   55.6618767       1463.87500    
   55.6645012       1463.90002    
   55.6671257       1463.92505    
   55.6697502       1463.94995    
   55.6723747       1463.97498    
   55.6749992       1464.00000    
   55.6776237       1464.02502    
   55.6802483       1464.05005    
   55.6828766       1464.07495    
   55.6855011       1464.09998    
   55.6881256       1464.12500    
   55.6907501       1464.15002    
   55.6933746       1464.17505    
   55.6959991       1464.19995    
   55.6986237       1464.22498    
   55.7012482       1464.25000    
   55.7038765       1464.27502    
   55.7065010       1464.30005    
   55.7091255       1464.32495    
   55.7117500       1464.34998    
   55.7143745       1464.37500    
   55.7169991       1464.40002    
   55.7196236       1464.42505    
   55.7222519       1464.44995    
   55.7248764       1464.47498    
   55.7275009       1464.50000    
   55.7301254       1464.52502    
   55.7327499       1464.55005    
   55.7353745       1464.57495    
   55.7379990       1464.59998    
   55.7406235       1464.62500    
   55.7432518       1464.65002    
   55.7458763       1464.67505    
   55.7485008       1464.69995    
   55.7511253       1464.72498    
   55.7537498       1464.75000    
   55.7563744       1464.77502    
   55.7589989       1464.80005    
   55.7616234       1464.82495    
   55.7642517       1464.84998    
   55.7668762       1464.87500    
   55.7695007       1464.90002    
   55.7721252       1464.92505    
   55.7747498       1464.94995    
   55.7773743       1464.97498    
   55.7799988       1465.00000    
   55.7826233       1465.02502    
   55.7852516       1465.05005    
   55.7878761       1465.07495    
   55.7905006       1465.09998    
   55.7931252       1465.12500    
   55.7957497       1465.15002    
   55.7983742       1465.17505    
   55.8009987       1465.19995    
   55.8036232       1465.22498    
   55.8062515       1465.25000    
   55.8088760       1465.27502    
   55.8115005       1465.30005    
   55.8141251       1465.32495    
   55.8167496       1465.34998    
   55.8193741       1465.37500    
   55.8219986       1465.40002    
   55.8246231       1465.42505    
   55.8272514       1465.44995    
   55.8298759       1465.47498    
   55.8325005       1465.50000    
   55.8351250       1465.52502    
   55.8377495       1465.55005    
   55.8403740       1465.57495    
   55.8429985       1465.59998    
   55.8456268       1465.62500    
   55.8482513       1465.65002    
   55.8508759       1465.67505    
   55.8535004       1465.69995    
   55.8561249       1465.72498    
   55.8587494       1465.75000    
   55.8613739       1465.77502    
   55.8639984       1465.80005    
   55.8666267       1465.82495    
   55.8692513       1465.84998    
   55.8718758       1465.87500    
   55.8745003       1465.90002    
   55.8771248       1465.92505    
   55.8797493       1465.94995    
   55.8823738       1465.97498    
   55.8849983       1466.00000    
   55.8876266       1466.02502    
   55.8902512       1466.05005    
   55.8928757       1466.07495    
   55.8955002       1466.09998    
   55.8981247       1466.12500    
   55.9007492       1466.15002    
   55.9033737       1466.17505    
   55.9059982       1466.19995    
   55.9086266       1466.22498    
   55.9112511       1466.25000    
   55.9138756       1466.27502    
   55.9165001       1466.30005    
   55.9191246       1466.32495    
   55.9217491       1466.34998    
   55.9243736       1466.37500    
   55.9269981       1466.40002    
   55.9296265       1466.42505    
   55.9322510       1466.44995    
   55.9348755       1466.47498    
   55.9375000       1466.50000    
   55.9401245       1466.52502    
   55.9427490       1466.55005    
   55.9453735       1466.57495    
   55.9480019       1466.59998    
   55.9506264       1466.62500    
   55.9532509       1466.65002    
   55.9558754       1466.67505    
   55.9584999       1466.69995    
   55.9611244       1466.72498    
   55.9637489       1466.75000    
   55.9663734       1466.77502    
   55.9690018       1466.80005    
   55.9716263       1466.82495    
   55.9742508       1466.84998    
   55.9768753       1466.87500    
   55.9794998       1466.90002    
   55.9821243       1466.92505    
   55.9847488       1466.94995    
   55.9873734       1466.97498    
   55.9900017       1467.00000    
   55.9926262       1467.02502    
   55.9952507       1467.05005    
   55.9978752       1467.07495    
   56.0004997       1467.09998    
   56.0031242       1467.12500    
   56.0057487       1467.15002    
   56.0083733       1467.17505    
   56.0110016       1467.19995    
   56.0136261       1467.22498    
   56.0162506       1467.25000    
   56.0188751       1467.27502    
   56.0214996       1467.30005    
   56.0241241       1467.32495    
   56.0267487       1467.34998    
   56.0293732       1467.37500    
   56.0320015       1467.40002    
   56.0346260       1467.42505    
   56.0372505       1467.44995    
   56.0398750       1467.47498    
   56.0424995       1467.50000    
   56.0451241       1467.52502    
   56.0477486       1467.55005    
   56.0503769       1467.57495    
   56.0530014       1467.59998    
   56.0556259       1467.62500    
   56.0582504       1467.65002    
   56.0608749       1467.67505    
   56.0634995       1467.69995    
   56.0661240       1467.72498    
   56.0687485       1467.75000    
   56.0713768       1467.77502    
   56.0740013       1467.80005    
   56.0766258       1467.82495    
   56.0792503       1467.84998    
   56.0818748       1467.87500    
   56.0844994       1467.90002    
   56.0871239       1467.92505    
   56.0897484       1467.94995    
   56.0923767       1467.97498    
   56.0950012       1468.00000    
   56.0976257       1468.02502    
   56.1002502       1468.05005    
   56.1028748       1468.07495    
   56.1054993       1468.09998    
   56.1081238       1468.12500    
   56.1107483       1468.15002    
   56.1133766       1468.17505    
   56.1160011       1468.19995    
   56.1186256       1468.22498    
   56.1212502       1468.25000    
   56.1238747       1468.27502    
   56.1264992       1468.30005    
   56.1291237       1468.32495    
   56.1317482       1468.34998    
   56.1343765       1468.37500    
   56.1370010       1468.40002    
   56.1396255       1468.42505    
   56.1422501       1468.44995    
   56.1448746       1468.47498    
   56.1474991       1468.50000    
   56.1501236       1468.52502    
   56.1527481       1468.55005    
   56.1553764       1468.57495    
   56.1580009       1468.59998    
   56.1606255       1468.62500    
   56.1632500       1468.65002    
   56.1658745       1468.67505    
   56.1684990       1468.69995    
   56.1711235       1468.72498    
   56.1737518       1468.75000    
   56.1763763       1468.77502    
   56.1790009       1468.80005    
   56.1816254       1468.82495    
   56.1842499       1468.84998    
   56.1868744       1468.87500    
   56.1894989       1468.90002    
   56.1921234       1468.92505    
   56.1947517       1468.94995    
   56.1973763       1468.97498    
   56.2000008       1469.00000    
   56.2026253       1469.02502    
   56.2052498       1469.05005    
   56.2078743       1469.07495    
   56.2104988       1469.09998    
   56.2131233       1469.12500    
   56.2157516       1469.15002    
   56.2183762       1469.17505    
   56.2210007       1469.19995    
   56.2236252       1469.22498    
   56.2262497       1469.25000    
   56.2288742       1469.27502    
   56.2314987       1469.30005    
   56.2341232       1469.32495    
   56.2367516       1469.34998    
   56.2393761       1469.37500    
   56.2420006       1469.40002    
   56.2446251       1469.42505    
   56.2472496       1469.44995    
   56.2498741       1469.47498    
   56.2524986       1469.50000    
   56.2551231       1469.52502    
   56.2577515       1469.55005    
   56.2603760       1469.57495    
   56.2630005       1469.59998    
   56.2656250       1469.62500    
   56.2682495       1469.65002    
   56.2708740       1469.67505    
   56.2734985       1469.69995    
   56.2761269       1469.72498    
   56.2787514       1469.75000    
   56.2813759       1469.77502    
   56.2840004       1469.80005    
   56.2866249       1469.82495    
   56.2892494       1469.84998    
   56.2918739       1469.87500    
   56.2944984       1469.90002    
   56.2971268       1469.92505    
   56.2997513       1469.94995    
   56.3023758       1469.97498    
   56.3050003       1470.00000    
   56.3076248       1470.02502    
   56.3102493       1470.05005    
   56.3128738       1470.07495    
   56.3154984       1470.09998    
   56.3181267       1470.12500    
   56.3207512       1470.15002    
   56.3233757       1470.17505    
   56.3260002       1470.19995    
   56.3286247       1470.22498    
   56.3312492       1470.25000    
   56.3338737       1470.27502    
   56.3364983       1470.30005    
   56.3391266       1470.32495    
   56.3417511       1470.34998    
   56.3443756       1470.37500    
   56.3470001       1470.40002    
   56.3496246       1470.42505    
   56.3522491       1470.44995    
   56.3548737       1470.47498    
   56.3574982       1470.50000    
   56.3601265       1470.52502    
   56.3627510       1470.55005    
   56.3653755       1470.57495    
   56.3680000       1470.59998    
   56.3706245       1470.62500    
   56.3732491       1470.65002    
   56.3758736       1470.67505    
   56.3785019       1470.69995    
   56.3811264       1470.72498    
   56.3837509       1470.75000    
   56.3863754       1470.77502    
   56.3889999       1470.80005    
   56.3916245       1470.82495    
   56.3942490       1470.84998    
   56.3968735       1470.87500    
   56.3995018       1470.90002    
   56.4021263       1470.92505    
   56.4047508       1470.94995    
   56.4073753       1470.97498    
   56.4099998       1471.00000    
   56.4126244       1471.02502    
   56.4152489       1471.05005    
   56.4178734       1471.07495    
   56.4205017       1471.09998    
   56.4231262       1471.12500    
   56.4257507       1471.15002    
   56.4283752       1471.17505    
   56.4309998       1471.19995    
   56.4336243       1471.22498    
   56.4362488       1471.25000    
   56.4388733       1471.27502    
   56.4415016       1471.30005    
   56.4441261       1471.32495    
   56.4467506       1471.34998    
   56.4493752       1471.37500    
   56.4519997       1471.40002    
   56.4546242       1471.42505    
   56.4572487       1471.44995    
   56.4598732       1471.47498    
   56.4625015       1471.50000    
   56.4651260       1471.52502    
   56.4677505       1471.55005    
   56.4703751       1471.57495    
   56.4729996       1471.59998    
   56.4756241       1471.62500    
   56.4782486       1471.65002    
   56.4808731       1471.67505    
   56.4835014       1471.69995    
   56.4861259       1471.72498    
   56.4887505       1471.75000    
   56.4913750       1471.77502    
   56.4939995       1471.80005    
   56.4966240       1471.82495    
   56.4992485       1471.84998    
   56.5018768       1471.87500    
   56.5045013       1471.90002    
   56.5071259       1471.92505    
   56.5097504       1471.94995    
   56.5123749       1471.97498    
   56.5149994       1472.00000    
   56.5176239       1472.02502    
   56.5202484       1472.05005    
   56.5228767       1472.07495    
   56.5255013       1472.09998    
   56.5281258       1472.12500    
   56.5307503       1472.15002    
   56.5333748       1472.17505    
   56.5359993       1472.19995    
   56.5386238       1472.22498    
   56.5412483       1472.25000    
   56.5438766       1472.27502    
   56.5465012       1472.30005    
   56.5491257       1472.32495    
   56.5517502       1472.34998    
   56.5543747       1472.37500    
   56.5569992       1472.40002    
   56.5596237       1472.42505    
   56.5622482       1472.44995    
   56.5648766       1472.47498    
   56.5675011       1472.50000    
   56.5701256       1472.52502    
   56.5727501       1472.55005    
   56.5753746       1472.57495    
   56.5779991       1472.59998    
   56.5806236       1472.62500    
   56.5832481       1472.65002    
   56.5858765       1472.67505    
   56.5885010       1472.69995    
   56.5911255       1472.72498    
   56.5937500       1472.75000    
   56.5963745       1472.77502    
   56.5989990       1472.80005    
   56.6016235       1472.82495    
   56.6042519       1472.84998    
   56.6068764       1472.87500    
   56.6095009       1472.90002    
   56.6121254       1472.92505    
   56.6147499       1472.94995    
   56.6173744       1472.97498    
   56.6199989       1473.00000    
   56.6226234       1473.02502    
   56.6252518       1473.05005    
   56.6278763       1473.07495    
   56.6305008       1473.09998    
   56.6331253       1473.12500    
   56.6357498       1473.15002    
   56.6383743       1473.17505    
   56.6409988       1473.19995    
   56.6436234       1473.22498    
   56.6462517       1473.25000    
   56.6488762       1473.27502    
   56.6515007       1473.30005    
   56.6541252       1473.32495    
   56.6567497       1473.34998    
   56.6593742       1473.37500    
   56.6619987       1473.40002    
   56.6646233       1473.42505    
   56.6672516       1473.44995    
   56.6698761       1473.47498    
   56.6725006       1473.50000    
   56.6751251       1473.52502    
   56.6777496       1473.55005    
   56.6803741       1473.57495    
   56.6829987       1473.59998    
   56.6856232       1473.62500    
   56.6882515       1473.65002    
   56.6908760       1473.67505    
   56.6935005       1473.69995    
   56.6961250       1473.72498    
   56.6987495       1473.75000    
   56.7013741       1473.77502    
   56.7039986       1473.80005    
   56.7066269       1473.82495    
   56.7092514       1473.84998    
   56.7118759       1473.87500    
   56.7145004       1473.90002    
   56.7171249       1473.92505    
   56.7197495       1473.94995    
   56.7223740       1473.97498    
   56.7249985       1474.00000    
   56.7276268       1474.02502    
   56.7302513       1474.05005    
   56.7328758       1474.07495    
   56.7355003       1474.09998    
   56.7381248       1474.12500    
   56.7407494       1474.15002    
   56.7433739       1474.17505    
   56.7459984       1474.19995    
   56.7486267       1474.22498    
   56.7512512       1474.25000    
   56.7538757       1474.27502    
   56.7565002       1474.30005    
   56.7591248       1474.32495    
   56.7617493       1474.34998    
   56.7643738       1474.37500    
   56.7669983       1474.40002    
   56.7696266       1474.42505    
   56.7722511       1474.44995    
   56.7748756       1474.47498    
   56.7775002       1474.50000    
   56.7801247       1474.52502    
   56.7827492       1474.55005    
   56.7853737       1474.57495    
   56.7879982       1474.59998    
   56.7906265       1474.62500    
   56.7932510       1474.65002    
   56.7958755       1474.67505    
   56.7985001       1474.69995    
   56.8011246       1474.72498    
   56.8037491       1474.75000    
   56.8063736       1474.77502    
   56.8089981       1474.80005    
   56.8116264       1474.82495    
   56.8142509       1474.84998    
   56.8168755       1474.87500    
   56.8195000       1474.90002    
   56.8221245       1474.92505    
   56.8247490       1474.94995    
   56.8273735       1474.97498    
   56.8300018       1475.00000    
   56.8326263       1475.02502    
   56.8352509       1475.05005    
   56.8378754       1475.07495    
   56.8404999       1475.09998    
   56.8431244       1475.12500    
   56.8457489       1475.15002    
   56.8483734       1475.17505    
   56.8510017       1475.19995    
   56.8536263       1475.22498    
   56.8562508       1475.25000    
   56.8588753       1475.27502    
   56.8614998       1475.30005    
   56.8641243       1475.32495    
   56.8667488       1475.34998    
   56.8693733       1475.37500    
   56.8720016       1475.40002    
   56.8746262       1475.42505    
   56.8772507       1475.44995    
   56.8798752       1475.47498    
   56.8824997       1475.50000    
   56.8851242       1475.52502    
   56.8877487       1475.55005    
   56.8903732       1475.57495    
   56.8930016       1475.59998    
   56.8956261       1475.62500    
   56.8982506       1475.65002    
   56.9008751       1475.67505    
   56.9034996       1475.69995    
   56.9061241       1475.72498    
   56.9087486       1475.75000    
   56.9113731       1475.77502    
   56.9140015       1475.80005    
   56.9166260       1475.82495    
   56.9192505       1475.84998    
   56.9218750       1475.87500    
   56.9244995       1475.90002    
   56.9271240       1475.92505    
   56.9297485       1475.94995    
   56.9323769       1475.97498    
   56.9350014       1476.00000    
   56.9376259       1476.02502    
   56.9402504       1476.05005    
   56.9428749       1476.07495    
   56.9454994       1476.09998    
   56.9481239       1476.12500    
   56.9507484       1476.15002    
   56.9533768       1476.17505    
   56.9560013       1476.19995    
   56.9586258       1476.22498    
   56.9612503       1476.25000    
   56.9638748       1476.27502    
   56.9664993       1476.30005    
   56.9691238       1476.32495    
   56.9717484       1476.34998    
   56.9743767       1476.37500    
   56.9770012       1476.40002    
   56.9796257       1476.42505    
   56.9822502       1476.44995    
   56.9848747       1476.47498    
   56.9874992       1476.50000    
   56.9901237       1476.52502    
   56.9927483       1476.55005    
   56.9953766       1476.57495    
   56.9980011       1476.59998    
   57.0006256       1476.62500    
   57.0032501       1476.65002    
   57.0058746       1476.67505    
   57.0084991       1476.69995    
   57.0111237       1476.72498    
   57.0137482       1476.75000    
   57.0163765       1476.77502    
   57.0190010       1476.80005    
   57.0216255       1476.82495    
   57.0242500       1476.84998    
   57.0268745       1476.87500    
   57.0294991       1476.90002    
   57.0321236       1476.92505    
   57.0347519       1476.94995    
   57.0373764       1476.97498    
   57.0400009       1477.00000    
   57.0426254       1477.02502    
   57.0452499       1477.05005    
   57.0478745       1477.07495    
   57.0504990       1477.09998    
   57.0531235       1477.12500    
   57.0557518       1477.15002    
   57.0583763       1477.17505    
   57.0610008       1477.19995    
   57.0636253       1477.22498    
   57.0662498       1477.25000    
   57.0688744       1477.27502    
   57.0714989       1477.30005    
   57.0741234       1477.32495    
   57.0767517       1477.34998    
   57.0793762       1477.37500    
   57.0820007       1477.40002    
   57.0846252       1477.42505    
   57.0872498       1477.44995    
   57.0898743       1477.47498    
   57.0924988       1477.50000    
   57.0951233       1477.52502    
   57.0977516       1477.55005    
   57.1003761       1477.57495    
   57.1030006       1477.59998    
   57.1056252       1477.62500    
   57.1082497       1477.65002    
   57.1108742       1477.67505    
   57.1134987       1477.69995    
   57.1161232       1477.72498    
   57.1187515       1477.75000    
   57.1213760       1477.77502    
   57.1240005       1477.80005    
   57.1266251       1477.82495    
   57.1292496       1477.84998    
   57.1318741       1477.87500    
   57.1344986       1477.90002    
   57.1371231       1477.92505    
   57.1397514       1477.94995    
   57.1423759       1477.97498    
   57.1450005       1478.00000    
   57.1476250       1478.02502    
   57.1502495       1478.05005    
   57.1528740       1478.07495    
   57.1554985       1478.09998    
   57.1581268       1478.12500    
   57.1607513       1478.15002    
   57.1633759       1478.17505    
   57.1660004       1478.19995    
   57.1686249       1478.22498    
   57.1712494       1478.25000    
   57.1738739       1478.27502    
   57.1764984       1478.30005    
   57.1791267       1478.32495    
   57.1817513       1478.34998    
   57.1843758       1478.37500    
   57.1870003       1478.40002    
   57.1896248       1478.42505    
   57.1922493       1478.44995    
   57.1948738       1478.47498    
   57.1974983       1478.50000    
   57.2001266       1478.52502    
   57.2027512       1478.55005    
   57.2053757       1478.57495    
   57.2080002       1478.59998    
   57.2106247       1478.62500    
   57.2132492       1478.65002    
   57.2158737       1478.67505    
   57.2184982       1478.69995    
   57.2211266       1478.72498    
   57.2237511       1478.75000    
   57.2263756       1478.77502    
   57.2290001       1478.80005    
   57.2316246       1478.82495    
   57.2342491       1478.84998    
   57.2368736       1478.87500    
   57.2394981       1478.90002    
   57.2421265       1478.92505    
   57.2447510       1478.94995    
   57.2473755       1478.97498    
   57.2500000       1479.00000    
   57.2526245       1479.02502    
   57.2552490       1479.05005    
   57.2578735       1479.07495    
   57.2605019       1479.09998    
   57.2631264       1479.12500    
   57.2657509       1479.15002    
   57.2683754       1479.17505    
   57.2709999       1479.19995    
   57.2736244       1479.22498    
   57.2762489       1479.25000    
   57.2788734       1479.27502    
   57.2815018       1479.30005    
   57.2841263       1479.32495    
   57.2867508       1479.34998    
   57.2893753       1479.37500    
   57.2919998       1479.40002    
   57.2946243       1479.42505    
   57.2972488       1479.44995    
   57.2998734       1479.47498    
   57.3025017       1479.50000    
   57.3051262       1479.52502    
   57.3077507       1479.55005    
   57.3103752       1479.57495    
   57.3129997       1479.59998    
   57.3156242       1479.62500    
   57.3182487       1479.65002    
   57.3208733       1479.67505    
   57.3235016       1479.69995    
   57.3261261       1479.72498    
   57.3287506       1479.75000    
   57.3313751       1479.77502    
   57.3339996       1479.80005    
   57.3366241       1479.82495    
   57.3392487       1479.84998    
   57.3418732       1479.87500    
   57.3445015       1479.90002    
   57.3471260       1479.92505    
   57.3497505       1479.94995    
   57.3523750       1479.97498    
   57.3549995       1480.00000    
   57.3576241       1480.02502    
   57.3602486       1480.05005    
   57.3628769       1480.07495    
   57.3655014       1480.09998    
   57.3681259       1480.12500    
   57.3707504       1480.15002    
   57.3733749       1480.17505    
   57.3759995       1480.19995    
   57.3786240       1480.22498    
   57.3812485       1480.25000    
   57.3838768       1480.27502    
   57.3865013       1480.30005    
   57.3891258       1480.32495    
   57.3917503       1480.34998    
   57.3943748       1480.37500    
   57.3969994       1480.40002    
   57.3996239       1480.42505    
   57.4022484       1480.44995    
   57.4048767       1480.47498    
   57.4075012       1480.50000    
   57.4101257       1480.52502    
   57.4127502       1480.55005    
   57.4153748       1480.57495    
   57.4179993       1480.59998    
   57.4206238       1480.62500    
   57.4232483       1480.65002    
   57.4258766       1480.67505    
   57.4285011       1480.69995    
   57.4311256       1480.72498    
   57.4337502       1480.75000    
   57.4363747       1480.77502    
   57.4389992       1480.80005    
   57.4416237       1480.82495    
   57.4442482       1480.84998    
   57.4468765       1480.87500    
   57.4495010       1480.90002    
   57.4521255       1480.92505    
   57.4547501       1480.94995    
   57.4573746       1480.97498    
   57.4599991       1481.00000    
   57.4626236       1481.02502    
   57.4652481       1481.05005    
   57.4678764       1481.07495    
   57.4705009       1481.09998    
   57.4731255       1481.12500    
   57.4757500       1481.15002    
   57.4783745       1481.17505    
   57.4809990       1481.19995    
   57.4836235       1481.22498    
   57.4862518       1481.25000    
   57.4888763       1481.27502    
   57.4915009       1481.30005    
   57.4941254       1481.32495    
   57.4967499       1481.34998    
   57.4993744       1481.37500    
   57.5019989       1481.40002    
   57.5046234       1481.42505    
   57.5072517       1481.44995    
   57.5098763       1481.47498    
   57.5125008       1481.50000    
   57.5151253       1481.52502    
   57.5177498       1481.55005    
   57.5203743       1481.57495    
   57.5229988       1481.59998    
   57.5256233       1481.62500    
   57.5282516       1481.65002    
   57.5308762       1481.67505    
   57.5335007       1481.69995    
   57.5361252       1481.72498    
   57.5387497       1481.75000    
   57.5413742       1481.77502    
   57.5439987       1481.80005    
   57.5466232       1481.82495    
   57.5492516       1481.84998    
   57.5518761       1481.87500    
   57.5545006       1481.90002    
   57.5571251       1481.92505    
   57.5597496       1481.94995    
   57.5623741       1481.97498    
   57.5649986       1482.00000    
   57.5676231       1482.02502    
   57.5702515       1482.05005    
   57.5728760       1482.07495    
   57.5755005       1482.09998    
   57.5781250       1482.12500    
   57.5807495       1482.15002    
   57.5833740       1482.17505    
   57.5859985       1482.19995    
   57.5886269       1482.22498    
   57.5912514       1482.25000    
   57.5938759       1482.27502    
   57.5965004       1482.30005    
   57.5991249       1482.32495    
   57.6017494       1482.34998    
   57.6043739       1482.37500    
   57.6069984       1482.40002    
   57.6096268       1482.42505    
   57.6122513       1482.44995    
   57.6148758       1482.47498    
   57.6175003       1482.50000    
   57.6201248       1482.52502    
   57.6227493       1482.55005    
   57.6253738       1482.57495    
   57.6279984       1482.59998    
   57.6306267       1482.62500    
   57.6332512       1482.65002    
   57.6358757       1482.67505    
   57.6385002       1482.69995    
   57.6411247       1482.72498    
   57.6437492       1482.75000    
   57.6463737       1482.77502    
   57.6489983       1482.80005    
   57.6516266       1482.82495    
   57.6542511       1482.84998    
   57.6568756       1482.87500    
   57.6595001       1482.90002    
   57.6621246       1482.92505    
   57.6647491       1482.94995    
   57.6673737       1482.97498    
   57.6699982       1483.00000    
   57.6726265       1483.02502    
   57.6752510       1483.05005    
   57.6778755       1483.07495    
   57.6805000       1483.09998    
   57.6831245       1483.12500    
   57.6857491       1483.15002    
   57.6883736       1483.17505    
   57.6910019       1483.19995    
   57.6936264       1483.22498    
   57.6962509       1483.25000    
   57.6988754       1483.27502    
   57.7014999       1483.30005    
   57.7041245       1483.32495    
   57.7067490       1483.34998    
   57.7093735       1483.37500    
   57.7120018       1483.40002    
   57.7146263       1483.42505    
   57.7172508       1483.44995    
   57.7198753       1483.47498    
   57.7224998       1483.50000    
   57.7251244       1483.52502    
   57.7277489       1483.55005    
   57.7303734       1483.57495    
   57.7330017       1483.59998    
   57.7356262       1483.62500    
   57.7382507       1483.65002    
   57.7408752       1483.67505    
   57.7434998       1483.69995    
   57.7461243       1483.72498    
   57.7487488       1483.75000    
   57.7513733       1483.77502    
   57.7540016       1483.80005    
   57.7566261       1483.82495    
   57.7592506       1483.84998    
   57.7618752       1483.87500    
   57.7644997       1483.90002    
   57.7671242       1483.92505    
   57.7697487       1483.94995    
   57.7723732       1483.97498    
   57.7750015       1484.00000    
   57.7776260       1484.02502    
   57.7802505       1484.05005    
   57.7828751       1484.07495    
   57.7854996       1484.09998    
   57.7881241       1484.12500    
   57.7907486       1484.15002    
   57.7933731       1484.17505    
   57.7960014       1484.19995    
   57.7986259       1484.22498    
   57.8012505       1484.25000    
   57.8038750       1484.27502    
   57.8064995       1484.30005    
   57.8091240       1484.32495    
   57.8117485       1484.34998    
   57.8143768       1484.37500    
   57.8170013       1484.40002    
   57.8196259       1484.42505    
   57.8222504       1484.44995    
   57.8248749       1484.47498    
   57.8274994       1484.50000    
   57.8301239       1484.52502    
   57.8327484       1484.55005    
   57.8353767       1484.57495    
   57.8380013       1484.59998    
   57.8406258       1484.62500    
   57.8432503       1484.65002    
   57.8458748       1484.67505    
   57.8484993       1484.69995    
   57.8511238       1484.72498    
   57.8537483       1484.75000    
   57.8563766       1484.77502    
   57.8590012       1484.80005    
   57.8616257       1484.82495    
   57.8642502       1484.84998    
   57.8668747       1484.87500    
   57.8694992       1484.90002    
   57.8721237       1484.92505    
   57.8747482       1484.94995    
   57.8773766       1484.97498    
   57.8800011       1485.00000    
   57.8826256       1485.02502    
   57.8852501       1485.05005    
   57.8878746       1485.07495    
   57.8904991       1485.09998    
   57.8931236       1485.12500    
   57.8957481       1485.15002    
   57.8983765       1485.17505    
   57.9010010       1485.19995    
   57.9036255       1485.22498    
   57.9062500       1485.25000    
   57.9088745       1485.27502    
   57.9114990       1485.30005    
   57.9141235       1485.32495    
   57.9167519       1485.34998    
   57.9193764       1485.37500    
   57.9220009       1485.40002    
   57.9246254       1485.42505    
   57.9272499       1485.44995    
   57.9298744       1485.47498    
   57.9324989       1485.50000    
   57.9351234       1485.52502    
   57.9377518       1485.55005    
   57.9403763       1485.57495    
   57.9430008       1485.59998    
   57.9456253       1485.62500    
   57.9482498       1485.65002    
   57.9508743       1485.67505    
   57.9534988       1485.69995    
   57.9561234       1485.72498    
   57.9587517       1485.75000    
   57.9613762       1485.77502    
   57.9640007       1485.80005    
   57.9666252       1485.82495    
   57.9692497       1485.84998    
   57.9718742       1485.87500    
   57.9744987       1485.90002    
   57.9771233       1485.92505    
   57.9797516       1485.94995    
   57.9823761       1485.97498    
   57.9850006       1486.00000    
   57.9876251       1486.02502    
   57.9902496       1486.05005    
   57.9928741       1486.07495    
   57.9954987       1486.09998    
   57.9981232       1486.12500    
   58.0007515       1486.15002    
   58.0033760       1486.17505    
   58.0060005       1486.19995    
   58.0086250       1486.22498    
   58.0112495       1486.25000    
   58.0138741       1486.27502    
   58.0164986       1486.30005    
   58.0191269       1486.32495    
   58.0217514       1486.34998    
   58.0243759       1486.37500    
   58.0270004       1486.40002    
   58.0296249       1486.42505    
   58.0322495       1486.44995    
   58.0348740       1486.47498    
   58.0374985       1486.50000    
   58.0401268       1486.52502    
   58.0427513       1486.55005    
   58.0453758       1486.57495    
   58.0480003       1486.59998    
   58.0506248       1486.62500    
   58.0532494       1486.65002    
   58.0558739       1486.67505    
   58.0584984       1486.69995    
   58.0611267       1486.72498    
   58.0637512       1486.75000    
   58.0663757       1486.77502    
   58.0690002       1486.80005    
   58.0716248       1486.82495    
   58.0742493       1486.84998    
   58.0768738       1486.87500    
   58.0794983       1486.90002    
   58.0821266       1486.92505    
   58.0847511       1486.94995    
   58.0873756       1486.97498    
   58.0900002       1487.00000    
   58.0926247       1487.02502    
   58.0952492       1487.05005    
   58.0978737       1487.07495    
   58.1004982       1487.09998    
   58.1031265       1487.12500    
   58.1057510       1487.15002    
   58.1083755       1487.17505    
   58.1110001       1487.19995    
   58.1136246       1487.22498    
   58.1162491       1487.25000    
   58.1188736       1487.27502    
   58.1214981       1487.30005    
   58.1241264       1487.32495    
   58.1267509       1487.34998    
   58.1293755       1487.37500    
   58.1320000       1487.40002    
   58.1346245       1487.42505    
   58.1372490       1487.44995    
   58.1398735       1487.47498    
   58.1425018       1487.50000    
   58.1451263       1487.52502    
   58.1477509       1487.55005    
   58.1503754       1487.57495    
   58.1529999       1487.59998    
   58.1556244       1487.62500    
   58.1582489       1487.65002    
   58.1608734       1487.67505    
   58.1635017       1487.69995    
   58.1661263       1487.72498    
   58.1687508       1487.75000    
   58.1713753       1487.77502    
   58.1739998       1487.80005    
   58.1766243       1487.82495    
   58.1792488       1487.84998    
   58.1818733       1487.87500    
   58.1845016       1487.90002    
   58.1871262       1487.92505    
   58.1897507       1487.94995    
   58.1923752       1487.97498    
   58.1949997       1488.00000    
   58.1976242       1488.02502    
   58.2002487       1488.05005    
   58.2028732       1488.07495    
   58.2055016       1488.09998    
   58.2081261       1488.12500    
   58.2107506       1488.15002    
   58.2133751       1488.17505    
   58.2159996       1488.19995    
   58.2186241       1488.22498    
   58.2212486       1488.25000    
   58.2238731       1488.27502    
   58.2265015       1488.30005    
   58.2291260       1488.32495    
   58.2317505       1488.34998    
   58.2343750       1488.37500    
   58.2369995       1488.40002    
   58.2396240       1488.42505    
   58.2422485       1488.44995    
   58.2448769       1488.47498    
   58.2475014       1488.50000    
   58.2501259       1488.52502    
   58.2527504       1488.55005    
   58.2553749       1488.57495    
   58.2579994       1488.59998    
   58.2606239       1488.62500    
   58.2632484       1488.65002    
   58.2658768       1488.67505    
   58.2685013       1488.69995    
   58.2711258       1488.72498    
   58.2737503       1488.75000    
   58.2763748       1488.77502    
   58.2789993       1488.80005    
   58.2816238       1488.82495    
   58.2842484       1488.84998    
   58.2868767       1488.87500    
   58.2895012       1488.90002    
   58.2921257       1488.92505    
   58.2947502       1488.94995    
   58.2973747       1488.97498    
   58.2999992       1489.00000    
   58.3026237       1489.02502    
   58.3052483       1489.05005    
   58.3078766       1489.07495    
   58.3105011       1489.09998    
   58.3131256       1489.12500    
   58.3157501       1489.15002    
   58.3183746       1489.17505    
   58.3209991       1489.19995    
   58.3236237       1489.22498    
   58.3262482       1489.25000    
   58.3288765       1489.27502    
   58.3315010       1489.30005    
   58.3341255       1489.32495    
   58.3367500       1489.34998    
   58.3393745       1489.37500    
   58.3419991       1489.40002    
   58.3446236       1489.42505    
   58.3472519       1489.44995    
   58.3498764       1489.47498    
   58.3525009       1489.50000    
   58.3551254       1489.52502    
   58.3577499       1489.55005    
   58.3603745       1489.57495    
   58.3629990       1489.59998    
   58.3656235       1489.62500    
   58.3682518       1489.65002    
   58.3708763       1489.67505    
   58.3735008       1489.69995    
   58.3761253       1489.72498    
   58.3787498       1489.75000    
   58.3813744       1489.77502    
   58.3839989       1489.80005    
   58.3866234       1489.82495    
   58.3892517       1489.84998    
   58.3918762       1489.87500    
   58.3945007       1489.90002    
   58.3971252       1489.92505    
   58.3997498       1489.94995    
   58.4023743       1489.97498    
   58.4049988       1490.00000    
   58.4076233       1490.02502    
   58.4102516       1490.05005    
   58.4128761       1490.07495    
   58.4155006       1490.09998    
   58.4181252       1490.12500    
   58.4207497       1490.15002    
   58.4233742       1490.17505    
   58.4259987       1490.19995    
   58.4286232       1490.22498    
   58.4312515       1490.25000    
   58.4338760       1490.27502    
   58.4365005       1490.30005    
   58.4391251       1490.32495    
   58.4417496       1490.34998    
   58.4443741       1490.37500    
   58.4469986       1490.40002    
   58.4496231       1490.42505    
   58.4522514       1490.44995    
   58.4548759       1490.47498    
   58.4575005       1490.50000    
   58.4601250       1490.52502    
   58.4627495       1490.55005    
   58.4653740       1490.57495    
   58.4679985       1490.59998    
   58.4706268       1490.62500    
   58.4732513       1490.65002    
   58.4758759       1490.67505    
   58.4785004       1490.69995    
   58.4811249       1490.72498    
   58.4837494       1490.75000    
   58.4863739       1490.77502    
   58.4889984       1490.80005    
   58.4916267       1490.82495    
   58.4942513       1490.84998    
   58.4968758       1490.87500    
   58.4995003       1490.90002    
   58.5021248       1490.92505    
   58.5047493       1490.94995    
   58.5073738       1490.97498    
   58.5099983       1491.00000    
   58.5126266       1491.02502    
   58.5152512       1491.05005    
   58.5178757       1491.07495    
   58.5205002       1491.09998    
   58.5231247       1491.12500    
   58.5257492       1491.15002    
   58.5283737       1491.17505    
   58.5309982       1491.19995    
   58.5336266       1491.22498    
   58.5362511       1491.25000    
   58.5388756       1491.27502    
   58.5415001       1491.30005    
   58.5441246       1491.32495    
   58.5467491       1491.34998    
   58.5493736       1491.37500    
   58.5519981       1491.40002    
   58.5546265       1491.42505    
   58.5572510       1491.44995    
   58.5598755       1491.47498    
   58.5625000       1491.50000    
   58.5651245       1491.52502    
   58.5677490       1491.55005    
   58.5703735       1491.57495    
   58.5730019       1491.59998    
   58.5756264       1491.62500    
   58.5782509       1491.65002    
   58.5808754       1491.67505    
   58.5834999       1491.69995    
   58.5861244       1491.72498    
   58.5887489       1491.75000    
   58.5913734       1491.77502    
   58.5940018       1491.80005    
   58.5966263       1491.82495    
   58.5992508       1491.84998    
   58.6018753       1491.87500    
   58.6044998       1491.90002    
   58.6071243       1491.92505    
   58.6097488       1491.94995    
   58.6123734       1491.97498    
   58.6150017       1492.00000    
   58.6176262       1492.02502    
   58.6202507       1492.05005    
   58.6228752       1492.07495    
   58.6254997       1492.09998    
   58.6281242       1492.12500    
   58.6307487       1492.15002    
   58.6333733       1492.17505    
   58.6360016       1492.19995    
   58.6386261       1492.22498    
   58.6412506       1492.25000    
   58.6438751       1492.27502    
   58.6464996       1492.30005    
   58.6491241       1492.32495    
   58.6517487       1492.34998    
   58.6543732       1492.37500    
   58.6570015       1492.40002    
   58.6596260       1492.42505    
   58.6622505       1492.44995    
   58.6648750       1492.47498    
   58.6674995       1492.50000    
   58.6701241       1492.52502    
   58.6727486       1492.55005    
   58.6753769       1492.57495    
   58.6780014       1492.59998    
   58.6806259       1492.62500    
   58.6832504       1492.65002    
   58.6858749       1492.67505    
   58.6884995       1492.69995    
   58.6911240       1492.72498    
   58.6937485       1492.75000    
   58.6963768       1492.77502    
   58.6990013       1492.80005    
   58.7016258       1492.82495    
   58.7042503       1492.84998    
   58.7068748       1492.87500    
   58.7094994       1492.90002    
   58.7121239       1492.92505    
   58.7147484       1492.94995    
   58.7173767       1492.97498    
   58.7200012       1493.00000    
   58.7226257       1493.02502    
   58.7252502       1493.05005    
   58.7278748       1493.07495    
   58.7304993       1493.09998    
   58.7331238       1493.12500    
   58.7357483       1493.15002    
   58.7383766       1493.17505    
   58.7410011       1493.19995    
   58.7436256       1493.22498    
   58.7462502       1493.25000    
   58.7488747       1493.27502    
   58.7514992       1493.30005    
   58.7541237       1493.32495    
   58.7567482       1493.34998    
   58.7593765       1493.37500    
   58.7620010       1493.40002    
   58.7646255       1493.42505    
   58.7672501       1493.44995    
   58.7698746       1493.47498    
   58.7724991       1493.50000    
   58.7751236       1493.52502    
   58.7777481       1493.55005    
   58.7803764       1493.57495    
   58.7830009       1493.59998    
   58.7856255       1493.62500    
   58.7882500       1493.65002    
   58.7908745       1493.67505    
   58.7934990       1493.69995    
   58.7961235       1493.72498    
   58.7987518       1493.75000    
   58.8013763       1493.77502    
   58.8040009       1493.80005    
   58.8066254       1493.82495    
   58.8092499       1493.84998    
   58.8118744       1493.87500    
   58.8144989       1493.90002    
   58.8171234       1493.92505    
   58.8197517       1493.94995    
   58.8223763       1493.97498    
   58.8250008       1494.00000    
   58.8276253       1494.02502    
   58.8302498       1494.05005    
   58.8328743       1494.07495    
   58.8354988       1494.09998    
   58.8381233       1494.12500    
   58.8407516       1494.15002    
   58.8433762       1494.17505    
   58.8460007       1494.19995    
   58.8486252       1494.22498    
   58.8512497       1494.25000    
   58.8538742       1494.27502    
   58.8564987       1494.30005    
   58.8591232       1494.32495    
   58.8617516       1494.34998    
   58.8643761       1494.37500    
   58.8670006       1494.40002    
   58.8696251       1494.42505    
   58.8722496       1494.44995    
   58.8748741       1494.47498    
   58.8774986       1494.50000    
   58.8801231       1494.52502    
   58.8827515       1494.55005    
   58.8853760       1494.57495    
   58.8880005       1494.59998    
   58.8906250       1494.62500    
   58.8932495       1494.65002    
   58.8958740       1494.67505    
   58.8984985       1494.69995    
   58.9011269       1494.72498    
   58.9037514       1494.75000    
   58.9063759       1494.77502    
   58.9090004       1494.80005    
   58.9116249       1494.82495    
   58.9142494       1494.84998    
   58.9168739       1494.87500    
   58.9194984       1494.90002    
   58.9221268       1494.92505    
   58.9247513       1494.94995    
   58.9273758       1494.97498    
   58.9300003       1495.00000    
   58.9326248       1495.02502    
   58.9352493       1495.05005    
   58.9378738       1495.07495    
   58.9404984       1495.09998    
   58.9431267       1495.12500    
   58.9457512       1495.15002    
   58.9483757       1495.17505    
   58.9510002       1495.19995    
   58.9536247       1495.22498    
   58.9562492       1495.25000    
   58.9588737       1495.27502    
   58.9614983       1495.30005    
   58.9641266       1495.32495    
   58.9667511       1495.34998    
   58.9693756       1495.37500    
   58.9720001       1495.40002    
   58.9746246       1495.42505    
   58.9772491       1495.44995    
   58.9798737       1495.47498    
   58.9824982       1495.50000    
   58.9851265       1495.52502    
   58.9877510       1495.55005    
   58.9903755       1495.57495    
   58.9930000       1495.59998    
   58.9956245       1495.62500    
   58.9982491       1495.65002    
   59.0008736       1495.67505    
   59.0035019       1495.69995    
   59.0061264       1495.72498    
   59.0087509       1495.75000    
   59.0113754       1495.77502    
   59.0139999       1495.80005    
   59.0166245       1495.82495    
   59.0192490       1495.84998    
   59.0218735       1495.87500    
   59.0245018       1495.90002    
   59.0271263       1495.92505    
   59.0297508       1495.94995    
   59.0323753       1495.97498    
   59.0349998       1496.00000    
   59.0376244       1496.02502    
   59.0402489       1496.05005    
   59.0428734       1496.07495    
   59.0455017       1496.09998    
   59.0481262       1496.12500    
   59.0507507       1496.15002    
   59.0533752       1496.17505    
   59.0559998       1496.19995    
   59.0586243       1496.22498    
   59.0612488       1496.25000    
   59.0638733       1496.27502    
   59.0665016       1496.30005    
   59.0691261       1496.32495    
   59.0717506       1496.34998    
   59.0743752       1496.37500    
   59.0769997       1496.40002    
   59.0796242       1496.42505    
   59.0822487       1496.44995    
   59.0848732       1496.47498    
   59.0875015       1496.50000    
   59.0901260       1496.52502    
   59.0927505       1496.55005    
   59.0953751       1496.57495    
   59.0979996       1496.59998    
   59.1006241       1496.62500    
   59.1032486       1496.65002    
   59.1058731       1496.67505    
   59.1085014       1496.69995    
   59.1111259       1496.72498    
   59.1137505       1496.75000    
   59.1163750       1496.77502    
   59.1189995       1496.80005    
   59.1216240       1496.82495    
   59.1242485       1496.84998    
   59.1268768       1496.87500    
   59.1295013       1496.90002    
   59.1321259       1496.92505    
   59.1347504       1496.94995    
   59.1373749       1496.97498    
   59.1399994       1497.00000    
   59.1426239       1497.02502    
   59.1452484       1497.05005    
   59.1478767       1497.07495    
   59.1505013       1497.09998    
   59.1531258       1497.12500    
   59.1557503       1497.15002    
   59.1583748       1497.17505    
   59.1609993       1497.19995    
   59.1636238       1497.22498    
   59.1662483       1497.25000    
   59.1688766       1497.27502    
   59.1715012       1497.30005    
   59.1741257       1497.32495    
   59.1767502       1497.34998    
   59.1793747       1497.37500    
   59.1819992       1497.40002    
   59.1846237       1497.42505    
   59.1872482       1497.44995    
   59.1898766       1497.47498    
   59.1925011       1497.50000    
   59.1951256       1497.52502    
   59.1977501       1497.55005    
   59.2003746       1497.57495    
   59.2029991       1497.59998    
   59.2056236       1497.62500    
   59.2082481       1497.65002    
   59.2108765       1497.67505    
   59.2135010       1497.69995    
   59.2161255       1497.72498    
   59.2187500       1497.75000    
   59.2213745       1497.77502    
   59.2239990       1497.80005    
   59.2266235       1497.82495    
   59.2292519       1497.84998    
   59.2318764       1497.87500    
   59.2345009       1497.90002    
   59.2371254       1497.92505    
   59.2397499       1497.94995    
   59.2423744       1497.97498    
   59.2449989       1498.00000    
   59.2476234       1498.02502    
   59.2502518       1498.05005    
   59.2528763       1498.07495    
   59.2555008       1498.09998    
   59.2581253       1498.12500    
   59.2607498       1498.15002    
   59.2633743       1498.17505    
   59.2659988       1498.19995    
   59.2686234       1498.22498    
   59.2712517       1498.25000    
   59.2738762       1498.27502    
   59.2765007       1498.30005    
   59.2791252       1498.32495    
   59.2817497       1498.34998    
   59.2843742       1498.37500    
   59.2869987       1498.40002    
   59.2896233       1498.42505    
   59.2922516       1498.44995    
   59.2948761       1498.47498    
   59.2975006       1498.50000    
   59.3001251       1498.52502    
   59.3027496       1498.55005    
   59.3053741       1498.57495    
   59.3079987       1498.59998    
   59.3106232       1498.62500    
   59.3132515       1498.65002    
   59.3158760       1498.67505    
   59.3185005       1498.69995    
   59.3211250       1498.72498    
   59.3237495       1498.75000    
   59.3263741       1498.77502    
   59.3289986       1498.80005    
   59.3316269       1498.82495    
   59.3342514       1498.84998    
   59.3368759       1498.87500    
   59.3395004       1498.90002    
   59.3421249       1498.92505    
   59.3447495       1498.94995    
   59.3473740       1498.97498    
   59.3499985       1499.00000    
   59.3526268       1499.02502    
   59.3552513       1499.05005    
   59.3578758       1499.07495    
   59.3605003       1499.09998    
   59.3631248       1499.12500    
   59.3657494       1499.15002    
   59.3683739       1499.17505    
   59.3709984       1499.19995    
   59.3736267       1499.22498    
   59.3762512       1499.25000    
   59.3788757       1499.27502    
   59.3815002       1499.30005    
   59.3841248       1499.32495    
   59.3867493       1499.34998    
   59.3893738       1499.37500    
   59.3919983       1499.40002    
   59.3946266       1499.42505    
   59.3972511       1499.44995    
   59.3998756       1499.47498    
   59.4025002       1499.50000    
   59.4051247       1499.52502    
   59.4077492       1499.55005    
   59.4103737       1499.57495    
   59.4129982       1499.59998    
   59.4156265       1499.62500    
   59.4182510       1499.65002    
   59.4208755       1499.67505    
   59.4235001       1499.69995    
   59.4261246       1499.72498    
   59.4287491       1499.75000    
   59.4313736       1499.77502    
   59.4339981       1499.80005    
   59.4366264       1499.82495    
   59.4392509       1499.84998    
   59.4418755       1499.87500    
   59.4445000       1499.90002    
   59.4471245       1499.92505    
   59.4497490       1499.94995    
   59.4523735       1499.97498    
   59.4550018       1500.00000    
   59.4576263       1500.02502    
   59.4602509       1500.05005    
   59.4628754       1500.07495    
   59.4654999       1500.09998    
   59.4681244       1500.12500    
   59.4707489       1500.15002    
   59.4733734       1500.17505    
   59.4760017       1500.19995    
   59.4786263       1500.22498    
   59.4812508       1500.25000    
   59.4838753       1500.27502    
   59.4864998       1500.30005    
   59.4891243       1500.32495    
   59.4917488       1500.34998    
   59.4943733       1500.37500    
   59.4970016       1500.40002    
   59.4996262       1500.42505    
   59.5022507       1500.44995    
   59.5048752       1500.47498    
   59.5074997       1500.50000    
   59.5101242       1500.52502    
   59.5127487       1500.55005    
   59.5153732       1500.57495    
   59.5180016       1500.59998    
   59.5206261       1500.62500    
   59.5232506       1500.65002    
   59.5258751       1500.67505    
   59.5284996       1500.69995    
   59.5311241       1500.72498    
   59.5337486       1500.75000    
   59.5363731       1500.77502    
   59.5390015       1500.80005    
   59.5416260       1500.82495    
   59.5442505       1500.84998    
   59.5468750       1500.87500    
   59.5494995       1500.90002    
   59.5521240       1500.92505    
   59.5547485       1500.94995    
   59.5573769       1500.97498    
   59.5600014       1501.00000    
   59.5626259       1501.02502    
   59.5652504       1501.05005    
   59.5678749       1501.07495    
   59.5704994       1501.09998    
   59.5731239       1501.12500    
   59.5757484       1501.15002    
   59.5783768       1501.17505    
   59.5810013       1501.19995    
   59.5836258       1501.22498    
   59.5862503       1501.25000    
   59.5888748       1501.27502    
   59.5914993       1501.30005    
   59.5941238       1501.32495    
   59.5967484       1501.34998    
   59.5993767       1501.37500    
   59.6020012       1501.40002    
   59.6046257       1501.42505    
   59.6072502       1501.44995    
   59.6098747       1501.47498    
   59.6124992       1501.50000    
   59.6151237       1501.52502    
   59.6177483       1501.55005    
   59.6203766       1501.57495    
   59.6230011       1501.59998    
   59.6256256       1501.62500    
   59.6282501       1501.65002    
   59.6308746       1501.67505    
   59.6334991       1501.69995    
   59.6361237       1501.72498    
   59.6387482       1501.75000    
   59.6413765       1501.77502    
   59.6440010       1501.80005    
   59.6466255       1501.82495    
   59.6492500       1501.84998    
   59.6518745       1501.87500    
   59.6544991       1501.90002    
   59.6571236       1501.92505    
   59.6597519       1501.94995    
   59.6623764       1501.97498    
   59.6650009       1502.00000    
   59.6676254       1502.02502    
   59.6702499       1502.05005    
   59.6728745       1502.07495    
   59.6754990       1502.09998    
   59.6781235       1502.12500    
   59.6807518       1502.15002    
   59.6833763       1502.17505    
   59.6860008       1502.19995    
   59.6886253       1502.22498    
   59.6912498       1502.25000    
   59.6938744       1502.27502    
   59.6964989       1502.30005    
   59.6991234       1502.32495    
   59.7017517       1502.34998    
   59.7043762       1502.37500    
   59.7070007       1502.40002    
   59.7096252       1502.42505    
   59.7122498       1502.44995    
   59.7148743       1502.47498    
   59.7174988       1502.50000    
   59.7201233       1502.52502    
   59.7227516       1502.55005    
   59.7253761       1502.57495    
   59.7280006       1502.59998    
   59.7306252       1502.62500    
   59.7332497       1502.65002    
   59.7358742       1502.67505    
   59.7384987       1502.69995    
   59.7411232       1502.72498    
   59.7437515       1502.75000    
   59.7463760       1502.77502    
   59.7490005       1502.80005    
   59.7516251       1502.82495    
   59.7542496       1502.84998    
   59.7568741       1502.87500    
   59.7594986       1502.90002    
   59.7621231       1502.92505    
   59.7647514       1502.94995    
   59.7673759       1502.97498    
   59.7700005       1503.00000    
   59.7726250       1503.02502    
   59.7752495       1503.05005    
   59.7778740       1503.07495    
   59.7804985       1503.09998    
   59.7831268       1503.12500    
   59.7857513       1503.15002    
   59.7883759       1503.17505    
   59.7910004       1503.19995    
   59.7936249       1503.22498    
   59.7962494       1503.25000    
   59.7988739       1503.27502    
   59.8014984       1503.30005    
   59.8041267       1503.32495    
   59.8067513       1503.34998    
   59.8093758       1503.37500    
   59.8120003       1503.40002    
   59.8146248       1503.42505    
   59.8172493       1503.44995    
   59.8198738       1503.47498    
   59.8224983       1503.50000    
   59.8251266       1503.52502    
   59.8277512       1503.55005    
   59.8303757       1503.57495    
   59.8330002       1503.59998    
   59.8356247       1503.62500    
   59.8382492       1503.65002    
   59.8408737       1503.67505    
   59.8434982       1503.69995    
   59.8461266       1503.72498    
   59.8487511       1503.75000    
   59.8513756       1503.77502    
   59.8540001       1503.80005    
   59.8566246       1503.82495    
   59.8592491       1503.84998    
   59.8618736       1503.87500    
   59.8644981       1503.90002    
   59.8671265       1503.92505    
   59.8697510       1503.94995    
   59.8723755       1503.97498    
   59.8750000       1504.00000    
   59.8776245       1504.02502    
   59.8802490       1504.05005    
   59.8828735       1504.07495    
   59.8855019       1504.09998    
   59.8881264       1504.12500    
   59.8907509       1504.15002    
   59.8933754       1504.17505    
   59.8959999       1504.19995    
   59.8986244       1504.22498    
   59.9012489       1504.25000    
   59.9038734       1504.27502    
   59.9065018       1504.30005    
   59.9091263       1504.32495    
   59.9117508       1504.34998    
   59.9143753       1504.37500    
   59.9169998       1504.40002    
   59.9196243       1504.42505    
   59.9222488       1504.44995    
   59.9248734       1504.47498    
   59.9275017       1504.50000    
   59.9301262       1504.52502    
   59.9327507       1504.55005    
   59.9353752       1504.57495    
   59.9379997       1504.59998    
   59.9406242       1504.62500    
   59.9432487       1504.65002    
   59.9458733       1504.67505    
   59.9485016       1504.69995    
   59.9511261       1504.72498    
   59.9537506       1504.75000    
   59.9563751       1504.77502    
   59.9589996       1504.80005    
   59.9616241       1504.82495    
   59.9642487       1504.84998    
   59.9668732       1504.87500    
   59.9695015       1504.90002    
   59.9721260       1504.92505    
   59.9747505       1504.94995    
   59.9773750       1504.97498    
   59.9799995       1505.00000    
   59.9826241       1505.02502    
   59.9852486       1505.05005    
   59.9878769       1505.07495    
   59.9905014       1505.09998    
   59.9931259       1505.12500    
   59.9957504       1505.15002    
   59.9983749       1505.17505    
   60.0009995       1505.19995    
   60.0036240       1505.22498    
   60.0062485       1505.25000    
   60.0088768       1505.27502    
   60.0115013       1505.30005    
   60.0141258       1505.32495    
   60.0167503       1505.34998    
   60.0193748       1505.37500    
   60.0219994       1505.40002    
   60.0246239       1505.42505    
   60.0272484       1505.44995    
   60.0298767       1505.47498    
   60.0325012       1505.50000    
   60.0351257       1505.52502    
   60.0377502       1505.55005    
   60.0403748       1505.57495    
   60.0429993       1505.59998    
   60.0456238       1505.62500    
   60.0482483       1505.65002    
   60.0508766       1505.67505    
   60.0535011       1505.69995    
   60.0561256       1505.72498    
   60.0587502       1505.75000    
   60.0613747       1505.77502    
   60.0639992       1505.80005    
   60.0666237       1505.82495    
   60.0692482       1505.84998    
   60.0718765       1505.87500    
   60.0745010       1505.90002    
   60.0771255       1505.92505    
   60.0797501       1505.94995    
   60.0823746       1505.97498    
   60.0849991       1506.00000    
   60.0876236       1506.02502    
   60.0902481       1506.05005    
   60.0928764       1506.07495    
   60.0955009       1506.09998    
   60.0981255       1506.12500    
   60.1007500       1506.15002    
   60.1033745       1506.17505    
   60.1059990       1506.19995    
   60.1086235       1506.22498    
   60.1112518       1506.25000    
   60.1138763       1506.27502    
   60.1165009       1506.30005    
   60.1191254       1506.32495    
   60.1217499       1506.34998    
   60.1243744       1506.37500    
   60.1269989       1506.40002    
   60.1296234       1506.42505    
   60.1322517       1506.44995    
   60.1348763       1506.47498    
   60.1375008       1506.50000    
   60.1401253       1506.52502    
   60.1427498       1506.55005    
   60.1453743       1506.57495    
   60.1479988       1506.59998    
   60.1506233       1506.62500    
   60.1532516       1506.65002    
   60.1558762       1506.67505    
   60.1585007       1506.69995    
   60.1611252       1506.72498    
   60.1637497       1506.75000    
   60.1663742       1506.77502    
   60.1689987       1506.80005    
   60.1716232       1506.82495    
   60.1742516       1506.84998    
   60.1768761       1506.87500    
   60.1795006       1506.90002    
   60.1821251       1506.92505    
   60.1847496       1506.94995    
   60.1873741       1506.97498    
   60.1899986       1507.00000    
   60.1926231       1507.02502    
   60.1952515       1507.05005    
   60.1978760       1507.07495    
   60.2005005       1507.09998    
   60.2031250       1507.12500    
   60.2057495       1507.15002    
   60.2083740       1507.17505    
   60.2109985       1507.19995    
   60.2136269       1507.22498    
   60.2162514       1507.25000    
   60.2188759       1507.27502    
   60.2215004       1507.30005    
   60.2241249       1507.32495    
   60.2267494       1507.34998    
   60.2293739       1507.37500    
   60.2319984       1507.40002    
   60.2346268       1507.42505    
   60.2372513       1507.44995    
   60.2398758       1507.47498    
   60.2425003       1507.50000    
   60.2451248       1507.52502    
   60.2477493       1507.55005    
   60.2503738       1507.57495    
   60.2529984       1507.59998    
   60.2556267       1507.62500    
   60.2582512       1507.65002    
   60.2608757       1507.67505    
   60.2635002       1507.69995    
   60.2661247       1507.72498    
   60.2687492       1507.75000    
   60.2713737       1507.77502    
   60.2739983       1507.80005    
   60.2766266       1507.82495    
   60.2792511       1507.84998    
   60.2818756       1507.87500    
   60.2845001       1507.90002    
   60.2871246       1507.92505    
   60.2897491       1507.94995    
   60.2923737       1507.97498    
   60.2949982       1508.00000    
   60.2976265       1508.02502    
   60.3002510       1508.05005    
   60.3028755       1508.07495    
   60.3055000       1508.09998    
   60.3081245       1508.12500    
   60.3107491       1508.15002    
   60.3133736       1508.17505    
   60.3160019       1508.19995    
   60.3186264       1508.22498    
   60.3212509       1508.25000    
   60.3238754       1508.27502    
   60.3264999       1508.30005    
   60.3291245       1508.32495    
   60.3317490       1508.34998    
   60.3343735       1508.37500    
   60.3370018       1508.40002    
   60.3396263       1508.42505    
   60.3422508       1508.44995    
   60.3448753       1508.47498    
   60.3474998       1508.50000    
   60.3501244       1508.52502    
   60.3527489       1508.55005    
   60.3553734       1508.57495    
   60.3580017       1508.59998    
   60.3606262       1508.62500    
   60.3632507       1508.65002    
   60.3658752       1508.67505    
   60.3684998       1508.69995    
   60.3711243       1508.72498    
   60.3737488       1508.75000    
   60.3763733       1508.77502    
   60.3790016       1508.80005    
   60.3816261       1508.82495    
   60.3842506       1508.84998    
   60.3868752       1508.87500    
   60.3894997       1508.90002    
   60.3921242       1508.92505    
   60.3947487       1508.94995    
   60.3973732       1508.97498    
   60.4000015       1509.00000    
   60.4026260       1509.02502    
   60.4052505       1509.05005    
   60.4078751       1509.07495    
   60.4104996       1509.09998    
   60.4131241       1509.12500    
   60.4157486       1509.15002    
   60.4183731       1509.17505    
   60.4210014       1509.19995    
   60.4236259       1509.22498    
   60.4262505       1509.25000    
   60.4288750       1509.27502    
   60.4314995       1509.30005    
   60.4341240       1509.32495    
   60.4367485       1509.34998    
   60.4393768       1509.37500    
   60.4420013       1509.40002    
   60.4446259       1509.42505    
   60.4472504       1509.44995    
   60.4498749       1509.47498    
   60.4524994       1509.50000    
   60.4551239       1509.52502    
   60.4577484       1509.55005    
   60.4603767       1509.57495    
   60.4630013       1509.59998    
   60.4656258       1509.62500    
   60.4682503       1509.65002    
   60.4708748       1509.67505    
   60.4734993       1509.69995    
   60.4761238       1509.72498    
   60.4787483       1509.75000    
   60.4813766       1509.77502    
   60.4840012       1509.80005    
   60.4866257       1509.82495    
   60.4892502       1509.84998    
   60.4918747       1509.87500    
   60.4944992       1509.90002    
   60.4971237       1509.92505    
   60.4997482       1509.94995    
   60.5023766       1509.97498    
   60.5050011       1510.00000    
   60.5076256       1510.02502    
   60.5102501       1510.05005    
   60.5128746       1510.07495    
   60.5154991       1510.09998    
   60.5181236       1510.12500    
   60.5207481       1510.15002    
   60.5233765       1510.17505    
   60.5260010       1510.19995    
   60.5286255       1510.22498    
   60.5312500       1510.25000    
   60.5338745       1510.27502    
   60.5364990       1510.30005    
   60.5391235       1510.32495    
   60.5417519       1510.34998    
   60.5443764       1510.37500    
   60.5470009       1510.40002    
   60.5496254       1510.42505    
   60.5522499       1510.44995    
   60.5548744       1510.47498    
   60.5574989       1510.50000    
   60.5601234       1510.52502    
   60.5627518       1510.55005    
   60.5653763       1510.57495    
   60.5680008       1510.59998    
   60.5706253       1510.62500    
   60.5732498       1510.65002    
   60.5758743       1510.67505    
   60.5784988       1510.69995    
   60.5811234       1510.72498    
   60.5837517       1510.75000    
   60.5863762       1510.77502    
   60.5890007       1510.80005    
   60.5916252       1510.82495    
   60.5942497       1510.84998    
   60.5968742       1510.87500    
   60.5994987       1510.90002    
   60.6021233       1510.92505    
   60.6047516       1510.94995    
   60.6073761       1510.97498    
   60.6100006       1511.00000    
   60.6126251       1511.02502    
   60.6152496       1511.05005    
   60.6178741       1511.07495    
   60.6204987       1511.09998    
   60.6231232       1511.12500    
   60.6257515       1511.15002    
   60.6283760       1511.17505    
   60.6310005       1511.19995    
   60.6336250       1511.22498    
   60.6362495       1511.25000    
   60.6388741       1511.27502    
   60.6414986       1511.30005    
   60.6441269       1511.32495    
   60.6467514       1511.34998    
   60.6493759       1511.37500    
   60.6520004       1511.40002    
   60.6546249       1511.42505    
   60.6572495       1511.44995    
   60.6598740       1511.47498    
   60.6624985       1511.50000    
   60.6651268       1511.52502    
   60.6677513       1511.55005    
   60.6703758       1511.57495    
   60.6730003       1511.59998    
   60.6756248       1511.62500    
   60.6782494       1511.65002    
   60.6808739       1511.67505    
   60.6834984       1511.69995    
   60.6861267       1511.72498    
   60.6887512       1511.75000    
   60.6913757       1511.77502    
   60.6940002       1511.80005    
   60.6966248       1511.82495    
   60.6992493       1511.84998    
   60.7018738       1511.87500    
   60.7044983       1511.90002    
   60.7071266       1511.92505    
   60.7097511       1511.94995    
   60.7123756       1511.97498    
   60.7150002       1512.00000    
   60.7176247       1512.02502    
   60.7202492       1512.05005    
   60.7228737       1512.07495    
   60.7254982       1512.09998    
   60.7281265       1512.12500    
   60.7307510       1512.15002    
   60.7333755       1512.17505    
   60.7360001       1512.19995    
   60.7386246       1512.22498    
   60.7412491       1512.25000    
   60.7438736       1512.27502    
   60.7464981       1512.30005    
   60.7491264       1512.32495    
   60.7517509       1512.34998    
   60.7543755       1512.37500    
   60.7570000       1512.40002    
   60.7596245       1512.42505    
   60.7622490       1512.44995    
   60.7648735       1512.47498    
   60.7675018       1512.50000    
   60.7701263       1512.52502    
   60.7727509       1512.55005    
   60.7753754       1512.57495    
   60.7779999       1512.59998    
   60.7806244       1512.62500    
   60.7832489       1512.65002    
   60.7858734       1512.67505    
   60.7885017       1512.69995    
   60.7911263       1512.72498    
   60.7937508       1512.75000    
   60.7963753       1512.77502    
   60.7989998       1512.80005    
   60.8016243       1512.82495    
   60.8042488       1512.84998    
   60.8068733       1512.87500    
   60.8095016       1512.90002    
   60.8121262       1512.92505    
   60.8147507       1512.94995    
   60.8173752       1512.97498    
   60.8199997       1513.00000    
   60.8226242       1513.02502    
   60.8252487       1513.05005    
   60.8278732       1513.07495    
   60.8305016       1513.09998    
   60.8331261       1513.12500    
   60.8357506       1513.15002    
   60.8383751       1513.17505    
   60.8409996       1513.19995    
   60.8436241       1513.22498    
   60.8462486       1513.25000    
   60.8488731       1513.27502    
   60.8515015       1513.30005    
   60.8541260       1513.32495    
   60.8567505       1513.34998    
   60.8593750       1513.37500    
   60.8619995       1513.40002    
   60.8646240       1513.42505    
   60.8672485       1513.44995    
   60.8698769       1513.47498    
   60.8725014       1513.50000    
   60.8751259       1513.52502    
   60.8777504       1513.55005    
   60.8803749       1513.57495    
   60.8829994       1513.59998    
   60.8856239       1513.62500    
   60.8882484       1513.65002    
   60.8908768       1513.67505    
   60.8935013       1513.69995    
   60.8961258       1513.72498    
   60.8987503       1513.75000    
   60.9013748       1513.77502    
   60.9039993       1513.80005    
   60.9066238       1513.82495    
   60.9092484       1513.84998    
   60.9118767       1513.87500    
   60.9145012       1513.90002    
   60.9171257       1513.92505    
   60.9197502       1513.94995    
   60.9223747       1513.97498    
   60.9249992       1514.00000    
   60.9276237       1514.02502    
   60.9302483       1514.05005    
   60.9328766       1514.07495    
   60.9355011       1514.09998    
   60.9381256       1514.12500    
   60.9407501       1514.15002    
   60.9433746       1514.17505    
   60.9459991       1514.19995    
   60.9486237       1514.22498    
   60.9512482       1514.25000    
   60.9538765       1514.27502    
   60.9565010       1514.30005    
   60.9591255       1514.32495    
   60.9617500       1514.34998    
   60.9643745       1514.37500    
   60.9669991       1514.40002    
   60.9696236       1514.42505    
   60.9722519       1514.44995    
   60.9748764       1514.47498    
   60.9775009       1514.50000    
   60.9801254       1514.52502    
   60.9827499       1514.55005    
   60.9853745       1514.57495    
   60.9879990       1514.59998    
   60.9906235       1514.62500    
   60.9932518       1514.65002    
   60.9958763       1514.67505    
   60.9985008       1514.69995    
   61.0011253       1514.72498    
   61.0037498       1514.75000    
   61.0063744       1514.77502    
   61.0089989       1514.80005    
   61.0116234       1514.82495    
   61.0142517       1514.84998    
   61.0168762       1514.87500    
   61.0195007       1514.90002    
   61.0221252       1514.92505    
   61.0247498       1514.94995    
   61.0273743       1514.97498    
   61.0299988       1515.00000    
   61.0326233       1515.02502    
   61.0352516       1515.05005    
   61.0378761       1515.07495    
   61.0405006       1515.09998    
   61.0431252       1515.12500    
   61.0457497       1515.15002    
   61.0483742       1515.17505    
   61.0509987       1515.19995    
   61.0536232       1515.22498    
   61.0562515       1515.25000    
   61.0588760       1515.27502    
   61.0615005       1515.30005    
   61.0641251       1515.32495    
   61.0667496       1515.34998    
   61.0693741       1515.37500    
   61.0719986       1515.40002    
   61.0746231       1515.42505    
   61.0772514       1515.44995    
   61.0798759       1515.47498    
   61.0825005       1515.50000    
   61.0851250       1515.52502    
   61.0877495       1515.55005    
   61.0903740       1515.57495    
   61.0929985       1515.59998    
   61.0956268       1515.62500    
   61.0982513       1515.65002    
   61.1008759       1515.67505    
   61.1035004       1515.69995    
   61.1061249       1515.72498    
   61.1087494       1515.75000    
   61.1113739       1515.77502    
   61.1139984       1515.80005    
   61.1166267       1515.82495    
   61.1192513       1515.84998    
   61.1218758       1515.87500    
   61.1245003       1515.90002    
   61.1271248       1515.92505    
   61.1297493       1515.94995    
   61.1323738       1515.97498    
   61.1349983       1516.00000    
   61.1376266       1516.02502    
   61.1402512       1516.05005    
   61.1428757       1516.07495    
   61.1455002       1516.09998    
   61.1481247       1516.12500    
   61.1507492       1516.15002    
   61.1533737       1516.17505    
   61.1559982       1516.19995    
   61.1586266       1516.22498    
   61.1612511       1516.25000    
   61.1638756       1516.27502    
   61.1665001       1516.30005    
   61.1691246       1516.32495    
   61.1717491       1516.34998    
   61.1743736       1516.37500    
   61.1769981       1516.40002    
   61.1796265       1516.42505    
   61.1822510       1516.44995    
   61.1848755       1516.47498    
   61.1875000       1516.50000    
   61.1901245       1516.52502    
   61.1927490       1516.55005    
   61.1953735       1516.57495    
   61.1980019       1516.59998    
   61.2006264       1516.62500    
   61.2032509       1516.65002    
   61.2058754       1516.67505    
   61.2084999       1516.69995    
   61.2111244       1516.72498    
   61.2137489       1516.75000    
   61.2163734       1516.77502    
   61.2190018       1516.80005    
   61.2216263       1516.82495    
   61.2242508       1516.84998    
   61.2268753       1516.87500    
   61.2294998       1516.90002    
   61.2321243       1516.92505    
   61.2347488       1516.94995    
   61.2373734       1516.97498    
   61.2400017       1517.00000    
   61.2426262       1517.02502    
   61.2452507       1517.05005    
   61.2478752       1517.07495    
   61.2504997       1517.09998    
   61.2531242       1517.12500    
   61.2557487       1517.15002    
   61.2583733       1517.17505    
   61.2610016       1517.19995    
   61.2636261       1517.22498    
   61.2662506       1517.25000    
   61.2688751       1517.27502    
   61.2714996       1517.30005    
   61.2741241       1517.32495    
   61.2767487       1517.34998    
   61.2793732       1517.37500    
   61.2820015       1517.40002    
   61.2846260       1517.42505    
   61.2872505       1517.44995    
   61.2898750       1517.47498    
   61.2924995       1517.50000    
   61.2951241       1517.52502    
   61.2977486       1517.55005    
   61.3003769       1517.57495    
   61.3030014       1517.59998    
   61.3056259       1517.62500    
   61.3082504       1517.65002    
   61.3108749       1517.67505    
   61.3134995       1517.69995    
   61.3161240       1517.72498    
   61.3187485       1517.75000    
   61.3213768       1517.77502    
   61.3240013       1517.80005    
   61.3266258       1517.82495    
   61.3292503       1517.84998    
   61.3318748       1517.87500    
   61.3344994       1517.90002    
   61.3371239       1517.92505    
   61.3397484       1517.94995    
   61.3423767       1517.97498    
   61.3450012       1518.00000    
   61.3476257       1518.02502    
   61.3502502       1518.05005    
   61.3528748       1518.07495    
   61.3554993       1518.09998    
   61.3581238       1518.12500    
   61.3607483       1518.15002    
   61.3633766       1518.17505    
   61.3660011       1518.19995    
   61.3686256       1518.22498    
   61.3712502       1518.25000    
   61.3738747       1518.27502    
   61.3764992       1518.30005    
   61.3791237       1518.32495    
   61.3817482       1518.34998    
   61.3843765       1518.37500    
   61.3870010       1518.40002    
   61.3896255       1518.42505    
   61.3922501       1518.44995    
   61.3948746       1518.47498    
   61.3974991       1518.50000    
   61.4001236       1518.52502    
   61.4027481       1518.55005    
   61.4053764       1518.57495    
   61.4080009       1518.59998    
   61.4106255       1518.62500    
   61.4132500       1518.65002    
   61.4158745       1518.67505    
   61.4184990       1518.69995    
   61.4211235       1518.72498    
   61.4237518       1518.75000    
   61.4263763       1518.77502    
   61.4290009       1518.80005    
   61.4316254       1518.82495    
   61.4342499       1518.84998    
   61.4368744       1518.87500    
   61.4394989       1518.90002    
   61.4421234       1518.92505    
   61.4447517       1518.94995    
   61.4473763       1518.97498    
   61.4500008       1519.00000    
   61.4526253       1519.02502    
   61.4552498       1519.05005    
   61.4578743       1519.07495    
   61.4604988       1519.09998    
   61.4631233       1519.12500    
   61.4657516       1519.15002    
   61.4683762       1519.17505    
   61.4710007       1519.19995    
   61.4736252       1519.22498    
   61.4762497       1519.25000    
   61.4788742       1519.27502    
   61.4814987       1519.30005    
   61.4841232       1519.32495    
   61.4867516       1519.34998    
   61.4893761       1519.37500    
   61.4920006       1519.40002    
   61.4946251       1519.42505    
   61.4972496       1519.44995    
   61.4998741       1519.47498    
   61.5024986       1519.50000    
   61.5051231       1519.52502    
   61.5077515       1519.55005    
   61.5103760       1519.57495    
   61.5130005       1519.59998    
   61.5156250       1519.62500    
   61.5182495       1519.65002    
   61.5208740       1519.67505    
   61.5234985       1519.69995    
   61.5261269       1519.72498    
   61.5287514       1519.75000    
   61.5313759       1519.77502    
   61.5340004       1519.80005    
   61.5366249       1519.82495    
   61.5392494       1519.84998    
   61.5418739       1519.87500    
   61.5444984       1519.90002    
   61.5471268       1519.92505    
   61.5497513       1519.94995    
   61.5523758       1519.97498    
   61.5550003       1520.00000    
   61.5576248       1520.02502    
   61.5602493       1520.05005    
   61.5628738       1520.07495    
   61.5654984       1520.09998    
   61.5681267       1520.12500    
   61.5707512       1520.15002    
   61.5733757       1520.17505    
   61.5760002       1520.19995    
   61.5786247       1520.22498    
   61.5812492       1520.25000    
   61.5838737       1520.27502    
   61.5864983       1520.30005    
   61.5891266       1520.32495    
   61.5917511       1520.34998    
   61.5943756       1520.37500    
   61.5970001       1520.40002    
   61.5996246       1520.42505    
   61.6022491       1520.44995    
   61.6048737       1520.47498    
   61.6074982       1520.50000    
   61.6101265       1520.52502    
   61.6127510       1520.55005    
   61.6153755       1520.57495    
   61.6180000       1520.59998    
   61.6206245       1520.62500    
   61.6232491       1520.65002    
   61.6258736       1520.67505    
   61.6285019       1520.69995    
   61.6311264       1520.72498    
   61.6337509       1520.75000    
   61.6363754       1520.77502    
   61.6389999       1520.80005    
   61.6416245       1520.82495    
   61.6442490       1520.84998    
   61.6468735       1520.87500    
   61.6495018       1520.90002    
   61.6521263       1520.92505    
   61.6547508       1520.94995    
   61.6573753       1520.97498    
   61.6599998       1521.00000    
   61.6626244       1521.02502    
   61.6652489       1521.05005    
   61.6678734       1521.07495    
   61.6705017       1521.09998    
   61.6731262       1521.12500    
   61.6757507       1521.15002    
   61.6783752       1521.17505    
   61.6809998       1521.19995    
   61.6836243       1521.22498    
   61.6862488       1521.25000    
   61.6888733       1521.27502    
   61.6915016       1521.30005    
   61.6941261       1521.32495    
   61.6967506       1521.34998    
   61.6993752       1521.37500    
   61.7019997       1521.40002    
   61.7046242       1521.42505    
   61.7072487       1521.44995    
   61.7098732       1521.47498    
   61.7125015       1521.50000    
   61.7151260       1521.52502    
   61.7177505       1521.55005    
   61.7203751       1521.57495    
   61.7229996       1521.59998    
   61.7256241       1521.62500    
   61.7282486       1521.65002    
   61.7308731       1521.67505    
   61.7335014       1521.69995    
   61.7361259       1521.72498    
   61.7387505       1521.75000    
   61.7413750       1521.77502    
   61.7439995       1521.80005    
   61.7466240       1521.82495    
   61.7492485       1521.84998    
   61.7518768       1521.87500    
   61.7545013       1521.90002    
   61.7571259       1521.92505    
   61.7597504       1521.94995    
   61.7623749       1521.97498    
   61.7649994       1522.00000    
   61.7676239       1522.02502    
   61.7702484       1522.05005    
   61.7728767       1522.07495    
   61.7755013       1522.09998    
   61.7781258       1522.12500    
   61.7807503       1522.15002    
   61.7833748       1522.17505    
   61.7859993       1522.19995    
   61.7886238       1522.22498    
   61.7912483       1522.25000    
   61.7938766       1522.27502    
   61.7965012       1522.30005    
   61.7991257       1522.32495    
   61.8017502       1522.34998    
   61.8043747       1522.37500    
   61.8069992       1522.40002    
   61.8096237       1522.42505    
   61.8122482       1522.44995    
   61.8148766       1522.47498    
   61.8175011       1522.50000    
   61.8201256       1522.52502    
   61.8227501       1522.55005    
   61.8253746       1522.57495    
   61.8279991       1522.59998    
   61.8306236       1522.62500    
   61.8332481       1522.65002    
   61.8358765       1522.67505    
   61.8385010       1522.69995    
   61.8411255       1522.72498    
   61.8437500       1522.75000    
   61.8463745       1522.77502    
   61.8489990       1522.80005    
   61.8516235       1522.82495    
   61.8542519       1522.84998    
   61.8568764       1522.87500    
   61.8595009       1522.90002    
   61.8621254       1522.92505    
   61.8647499       1522.94995    
   61.8673744       1522.97498    
   61.8699989       1523.00000    
   61.8726234       1523.02502    
   61.8752518       1523.05005    
   61.8778763       1523.07495    
   61.8805008       1523.09998    
   61.8831253       1523.12500    
   61.8857498       1523.15002    
   61.8883743       1523.17505    
   61.8909988       1523.19995    
   61.8936234       1523.22498    
   61.8962517       1523.25000    
   61.8988762       1523.27502    
   61.9015007       1523.30005    
   61.9041252       1523.32495    
   61.9067497       1523.34998    
   61.9093742       1523.37500    
   61.9119987       1523.40002    
   61.9146233       1523.42505    
   61.9172516       1523.44995    
   61.9198761       1523.47498    
   61.9225006       1523.50000    
   61.9251251       1523.52502    
   61.9277496       1523.55005    
   61.9303741       1523.57495    
   61.9329987       1523.59998    
   61.9356232       1523.62500    
   61.9382515       1523.65002    
   61.9408760       1523.67505    
   61.9435005       1523.69995    
   61.9461250       1523.72498    
   61.9487495       1523.75000    
   61.9513741       1523.77502    
   61.9539986       1523.80005    
   61.9566269       1523.82495    
   61.9592514       1523.84998    
   61.9618759       1523.87500    
   61.9645004       1523.90002    
   61.9671249       1523.92505    
   61.9697495       1523.94995    
   61.9723740       1523.97498    
   61.9749985       1524.00000    
   61.9776268       1524.02502    
   61.9802513       1524.05005    
   61.9828758       1524.07495    
   61.9855003       1524.09998    
   61.9881248       1524.12500    
   61.9907494       1524.15002    
   61.9933739       1524.17505    
   61.9959984       1524.19995    
   61.9986267       1524.22498    
   62.0012512       1524.25000    
   62.0038757       1524.27502    
   62.0065002       1524.30005    
   62.0091248       1524.32495    
   62.0117493       1524.34998    
   62.0143738       1524.37500    
   62.0169983       1524.40002    
   62.0196266       1524.42505    
   62.0222511       1524.44995    
   62.0248756       1524.47498    
   62.0275002       1524.50000    
   62.0301247       1524.52502    
   62.0327492       1524.55005    
   62.0353737       1524.57495    
   62.0379982       1524.59998    
   62.0406265       1524.62500    
   62.0432510       1524.65002    
   62.0458755       1524.67505    
   62.0485001       1524.69995    
   62.0511246       1524.72498    
   62.0537491       1524.75000    
   62.0563736       1524.77502    
   62.0589981       1524.80005    
   62.0616264       1524.82495    
   62.0642509       1524.84998    
   62.0668755       1524.87500    
   62.0695000       1524.90002    
   62.0721245       1524.92505    
   62.0747490       1524.94995    
   62.0773735       1524.97498    
   62.0800018       1525.00000    
   62.0826263       1525.02502    
   62.0852509       1525.05005    
   62.0878754       1525.07495    
   62.0904999       1525.09998    
   62.0931244       1525.12500    
   62.0957489       1525.15002    
   62.0983734       1525.17505    
   62.1010017       1525.19995    
   62.1036263       1525.22498    
   62.1062508       1525.25000    
   62.1088753       1525.27502    
   62.1114998       1525.30005    
   62.1141243       1525.32495    
   62.1167488       1525.34998    
   62.1193733       1525.37500    
   62.1220016       1525.40002    
   62.1246262       1525.42505    
   62.1272507       1525.44995    
   62.1298752       1525.47498    
   62.1324997       1525.50000    
   62.1351242       1525.52502    
   62.1377487       1525.55005    
   62.1403732       1525.57495    
   62.1430016       1525.59998    
   62.1456261       1525.62500    
   62.1482506       1525.65002    
   62.1508751       1525.67505    
   62.1534996       1525.69995    
   62.1561241       1525.72498    
   62.1587486       1525.75000    
   62.1613731       1525.77502    
   62.1640015       1525.80005    
   62.1666260       1525.82495    
   62.1692505       1525.84998    
   62.1718750       1525.87500    
   62.1744995       1525.90002    
   62.1771240       1525.92505    
   62.1797485       1525.94995    
   62.1823769       1525.97498    
   62.1850014       1526.00000    
   62.1876259       1526.02502    
   62.1902504       1526.05005    
   62.1928749       1526.07495    
   62.1954994       1526.09998    
   62.1981239       1526.12500    
   62.2007484       1526.15002    
   62.2033768       1526.17505    
   62.2060013       1526.19995    
   62.2086258       1526.22498    
   62.2112503       1526.25000    
   62.2138748       1526.27502    
   62.2164993       1526.30005    
   62.2191238       1526.32495    
   62.2217484       1526.34998    
   62.2243767       1526.37500    
   62.2270012       1526.40002    
   62.2296257       1526.42505    
   62.2322502       1526.44995    
   62.2348747       1526.47498    
   62.2374992       1526.50000    
   62.2401237       1526.52502    
   62.2427483       1526.55005    
   62.2453766       1526.57495    
   62.2480011       1526.59998    
   62.2506256       1526.62500    
   62.2532501       1526.65002    
   62.2558746       1526.67505    
   62.2584991       1526.69995    
   62.2611237       1526.72498    
   62.2637482       1526.75000    
   62.2663765       1526.77502    
   62.2690010       1526.80005    
   62.2716255       1526.82495    
   62.2742500       1526.84998    
   62.2768745       1526.87500    
   62.2794991       1526.90002    
   62.2821236       1526.92505    
   62.2847519       1526.94995    
   62.2873764       1526.97498    
   62.2900009       1527.00000    
   62.2926254       1527.02502    
   62.2952499       1527.05005    
   62.2978745       1527.07495    
   62.3004990       1527.09998    
   62.3031235       1527.12500    
   62.3057518       1527.15002    
   62.3083763       1527.17505    
   62.3110008       1527.19995    
   62.3136253       1527.22498    
   62.3162498       1527.25000    
   62.3188744       1527.27502    
   62.3214989       1527.30005    
   62.3241234       1527.32495    
   62.3267517       1527.34998    
   62.3293762       1527.37500    
   62.3320007       1527.40002    
   62.3346252       1527.42505    
   62.3372498       1527.44995    
   62.3398743       1527.47498    
   62.3424988       1527.50000    
   62.3451233       1527.52502    
   62.3477516       1527.55005    
   62.3503761       1527.57495    
   62.3530006       1527.59998    
   62.3556252       1527.62500    
   62.3582497       1527.65002    
   62.3608742       1527.67505    
   62.3634987       1527.69995    
   62.3661232       1527.72498    
   62.3687515       1527.75000    
   62.3713760       1527.77502    
   62.3740005       1527.80005    
   62.3766251       1527.82495    
   62.3792496       1527.84998    
   62.3818741       1527.87500    
   62.3844986       1527.90002    
   62.3871231       1527.92505    
   62.3897514       1527.94995    
   62.3923759       1527.97498    
   62.3950005       1528.00000    
   62.3976250       1528.02502    
   62.4002495       1528.05005    
   62.4028740       1528.07495    
   62.4054985       1528.09998    
   62.4081268       1528.12500    
   62.4107513       1528.15002    
   62.4133759       1528.17505    
   62.4160004       1528.19995    
   62.4186249       1528.22498    
   62.4212494       1528.25000    
   62.4238739       1528.27502    
   62.4264984       1528.30005    
   62.4291267       1528.32495    
   62.4317513       1528.34998    
   62.4343758       1528.37500    
   62.4370003       1528.40002    
   62.4396248       1528.42505    
   62.4422493       1528.44995    
   62.4448738       1528.47498    
   62.4474983       1528.50000    
   62.4501266       1528.52502    
   62.4527512       1528.55005    
   62.4553757       1528.57495    
   62.4580002       1528.59998    
   62.4606247       1528.62500    
   62.4632492       1528.65002    
   62.4658737       1528.67505    
   62.4684982       1528.69995    
   62.4711266       1528.72498    
   62.4737511       1528.75000    
   62.4763756       1528.77502    
   62.4790001       1528.80005    
   62.4816246       1528.82495    
   62.4842491       1528.84998    
   62.4868736       1528.87500    
   62.4894981       1528.90002    
   62.4921265       1528.92505    
   62.4947510       1528.94995    
   62.4973755       1528.97498    
   62.5000000       1529.00000    
   62.5026245       1529.02502    
   62.5052490       1529.05005    
   62.5078735       1529.07495    
   62.5105019       1529.09998    
   62.5131264       1529.12500    
   62.5157509       1529.15002    
   62.5183754       1529.17505    
   62.5209999       1529.19995    
   62.5236244       1529.22498    
   62.5262489       1529.25000    
   62.5288734       1529.27502    
   62.5315018       1529.30005    
   62.5341263       1529.32495    
   62.5367508       1529.34998    
   62.5393753       1529.37500    
   62.5419998       1529.40002    
   62.5446243       1529.42505    
   62.5472488       1529.44995    
   62.5498734       1529.47498    
   62.5525017       1529.50000    
   62.5551262       1529.52502    
   62.5577507       1529.55005    
   62.5603752       1529.57495    
   62.5629997       1529.59998    
   62.5656242       1529.62500    
   62.5682487       1529.65002    
   62.5708733       1529.67505    
   62.5735016       1529.69995    
   62.5761261       1529.72498    
   62.5787506       1529.75000    
   62.5813751       1529.77502    
   62.5839996       1529.80005    
   62.5866241       1529.82495    
   62.5892487       1529.84998    
   62.5918732       1529.87500    
   62.5945015       1529.90002    
   62.5971260       1529.92505    
   62.5997505       1529.94995    
   62.6023750       1529.97498    
   62.6049995       1530.00000    
   62.6076241       1530.02502    
   62.6102486       1530.05005    
   62.6128769       1530.07495    
   62.6155014       1530.09998    
   62.6181259       1530.12500    
   62.6207504       1530.15002    
   62.6233749       1530.17505    
   62.6259995       1530.19995    
   62.6286240       1530.22498    
   62.6312485       1530.25000    
   62.6338768       1530.27502    
   62.6365013       1530.30005    
   62.6391258       1530.32495    
   62.6417503       1530.34998    
   62.6443748       1530.37500    
   62.6469994       1530.40002    
   62.6496239       1530.42505    
   62.6522484       1530.44995    
   62.6548767       1530.47498    
   62.6575012       1530.50000    
   62.6601257       1530.52502    
   62.6627502       1530.55005    
   62.6653748       1530.57495    
   62.6679993       1530.59998    
   62.6706238       1530.62500    
   62.6732483       1530.65002    
   62.6758766       1530.67505    
   62.6785011       1530.69995    
   62.6811256       1530.72498    
   62.6837502       1530.75000    
   62.6863747       1530.77502    
   62.6889992       1530.80005    
   62.6916237       1530.82495    
   62.6942482       1530.84998    
   62.6968765       1530.87500    
   62.6995010       1530.90002    
   62.7021255       1530.92505    
   62.7047501       1530.94995    
   62.7073746       1530.97498    
   62.7099991       1531.00000    
   62.7126236       1531.02502    
   62.7152481       1531.05005    
   62.7178764       1531.07495    
   62.7205009       1531.09998    
   62.7231255       1531.12500    
   62.7257500       1531.15002    
   62.7283745       1531.17505    
   62.7309990       1531.19995    
   62.7336235       1531.22498    
   62.7362518       1531.25000    
   62.7388763       1531.27502    
   62.7415009       1531.30005    
   62.7441254       1531.32495    
   62.7467499       1531.34998    
   62.7493744       1531.37500    
   62.7519989       1531.40002    
   62.7546234       1531.42505    
   62.7572517       1531.44995    
   62.7598763       1531.47498    
   62.7625008       1531.50000    
   62.7651253       1531.52502    
   62.7677498       1531.55005    
   62.7703743       1531.57495    
   62.7729988       1531.59998    
   62.7756233       1531.62500    
   62.7782516       1531.65002    
   62.7808762       1531.67505    
   62.7835007       1531.69995    
   62.7861252       1531.72498    
   62.7887497       1531.75000    
   62.7913742       1531.77502    
   62.7939987       1531.80005    
   62.7966232       1531.82495    
   62.7992516       1531.84998    
   62.8018761       1531.87500    
   62.8045006       1531.90002    
   62.8071251       1531.92505    
   62.8097496       1531.94995    
   62.8123741       1531.97498    
   62.8149986       1532.00000    
   62.8176231       1532.02502    
   62.8202515       1532.05005    
   62.8228760       1532.07495    
   62.8255005       1532.09998    
   62.8281250       1532.12500    
   62.8307495       1532.15002    
   62.8333740       1532.17505    
   62.8359985       1532.19995    
   62.8386269       1532.22498    
   62.8412514       1532.25000    
   62.8438759       1532.27502    
   62.8465004       1532.30005    
   62.8491249       1532.32495    
   62.8517494       1532.34998    
   62.8543739       1532.37500    
   62.8569984       1532.40002    
   62.8596268       1532.42505    
   62.8622513       1532.44995    
   62.8648758       1532.47498    
   62.8675003       1532.50000    
   62.8701248       1532.52502    
   62.8727493       1532.55005    
   62.8753738       1532.57495    
   62.8779984       1532.59998    
   62.8806267       1532.62500    
   62.8832512       1532.65002    
   62.8858757       1532.67505    
   62.8885002       1532.69995    
   62.8911247       1532.72498    
   62.8937492       1532.75000    
   62.8963737       1532.77502    
   62.8989983       1532.80005    
   62.9016266       1532.82495    
   62.9042511       1532.84998    
   62.9068756       1532.87500    
   62.9095001       1532.90002    
   62.9121246       1532.92505    
   62.9147491       1532.94995    
   62.9173737       1532.97498    
   62.9199982       1533.00000    
   62.9226265       1533.02502    
   62.9252510       1533.05005    
   62.9278755       1533.07495    
   62.9305000       1533.09998    
   62.9331245       1533.12500    
   62.9357491       1533.15002    
   62.9383736       1533.17505    
   62.9410019       1533.19995    
   62.9436264       1533.22498    
   62.9462509       1533.25000    
   62.9488754       1533.27502    
   62.9514999       1533.30005    
   62.9541245       1533.32495    
   62.9567490       1533.34998    
   62.9593735       1533.37500    
   62.9620018       1533.40002    
   62.9646263       1533.42505    
   62.9672508       1533.44995    
   62.9698753       1533.47498    
   62.9724998       1533.50000    
   62.9751244       1533.52502    
   62.9777489       1533.55005    
   62.9803734       1533.57495    
   62.9830017       1533.59998    
   62.9856262       1533.62500    
   62.9882507       1533.65002    
   62.9908752       1533.67505    
   62.9934998       1533.69995    
   62.9961243       1533.72498    
   62.9987488       1533.75000    
   63.0013733       1533.77502    
   63.0040016       1533.80005    
   63.0066261       1533.82495    
   63.0092506       1533.84998    
   63.0118752       1533.87500    
   63.0144997       1533.90002    
   63.0171242       1533.92505    
   63.0197487       1533.94995    
   63.0223732       1533.97498    
   63.0250015       1534.00000    
   63.0276260       1534.02502    
   63.0302505       1534.05005    
   63.0328751       1534.07495    
   63.0354996       1534.09998    
   63.0381241       1534.12500    
   63.0407486       1534.15002    
   63.0433731       1534.17505    
   63.0460014       1534.19995    
   63.0486259       1534.22498    
   63.0512505       1534.25000    
   63.0538750       1534.27502    
   63.0564995       1534.30005    
   63.0591240       1534.32495    
   63.0617485       1534.34998    
   63.0643768       1534.37500    
   63.0670013       1534.40002    
   63.0696259       1534.42505    
   63.0722504       1534.44995    
   63.0748749       1534.47498    
   63.0774994       1534.50000    
   63.0801239       1534.52502    
   63.0827484       1534.55005    
   63.0853767       1534.57495    
   63.0880013       1534.59998    
   63.0906258       1534.62500    
   63.0932503       1534.65002    
   63.0958748       1534.67505    
   63.0984993       1534.69995    
   63.1011238       1534.72498    
   63.1037483       1534.75000    
   63.1063766       1534.77502    
   63.1090012       1534.80005    
   63.1116257       1534.82495    
   63.1142502       1534.84998    
   63.1168747       1534.87500    
   63.1194992       1534.90002    
   63.1221237       1534.92505    
   63.1247482       1534.94995    
   63.1273766       1534.97498    
   63.1300011       1535.00000    
   63.1326256       1535.02502    
   63.1352501       1535.05005    
   63.1378746       1535.07495    
   63.1404991       1535.09998    
   63.1431236       1535.12500    
   63.1457481       1535.15002    
   63.1483765       1535.17505    
   63.1510010       1535.19995    
   63.1536255       1535.22498    
   63.1562500       1535.25000    
   63.1588745       1535.27502    
   63.1614990       1535.30005    
   63.1641235       1535.32495    
   63.1667519       1535.34998    
   63.1693764       1535.37500    
   63.1720009       1535.40002    
   63.1746254       1535.42505    
   63.1772499       1535.44995    
   63.1798744       1535.47498    
   63.1824989       1535.50000    
   63.1851234       1535.52502    
   63.1877518       1535.55005    
   63.1903763       1535.57495    
   63.1930008       1535.59998    
   63.1956253       1535.62500    
   63.1982498       1535.65002    
   63.2008743       1535.67505    
   63.2034988       1535.69995    
   63.2061234       1535.72498    
   63.2087517       1535.75000    
   63.2113762       1535.77502    
   63.2140007       1535.80005    
   63.2166252       1535.82495    
   63.2192497       1535.84998    
   63.2218742       1535.87500    
   63.2244987       1535.90002    
   63.2271233       1535.92505    
   63.2297516       1535.94995    
   63.2323761       1535.97498    
   63.2350006       1536.00000    
   63.2376251       1536.02502    
   63.2402496       1536.05005    
   63.2428741       1536.07495    
   63.2454987       1536.09998    
   63.2481232       1536.12500    
   63.2507515       1536.15002    
   63.2533760       1536.17505    
   63.2560005       1536.19995    
   63.2586250       1536.22498    
   63.2612495       1536.25000    
   63.2638741       1536.27502    
   63.2664986       1536.30005    
   63.2691269       1536.32495    
   63.2717514       1536.34998    
   63.2743759       1536.37500    
   63.2770004       1536.40002    
   63.2796249       1536.42505    
   63.2822495       1536.44995    
   63.2848740       1536.47498    
   63.2874985       1536.50000    
   63.2901268       1536.52502    
   63.2927513       1536.55005    
   63.2953758       1536.57495    
   63.2980003       1536.59998    
   63.3006248       1536.62500    
   63.3032494       1536.65002    
   63.3058739       1536.67505    
   63.3084984       1536.69995    
   63.3111267       1536.72498    
   63.3137512       1536.75000    
   63.3163757       1536.77502    
   63.3190002       1536.80005    
   63.3216248       1536.82495    
   63.3242493       1536.84998    
   63.3268738       1536.87500    
   63.3294983       1536.90002    
   63.3321266       1536.92505    
   63.3347511       1536.94995    
   63.3373756       1536.97498    
   63.3400002       1537.00000    
   63.3426247       1537.02502    
   63.3452492       1537.05005    
   63.3478737       1537.07495    
   63.3504982       1537.09998    
   63.3531265       1537.12500    
   63.3557510       1537.15002    
   63.3583755       1537.17505    
   63.3610001       1537.19995    
   63.3636246       1537.22498    
   63.3662491       1537.25000    
   63.3688736       1537.27502    
   63.3714981       1537.30005    
   63.3741264       1537.32495    
   63.3767509       1537.34998    
   63.3793755       1537.37500    
   63.3820000       1537.40002    
   63.3846245       1537.42505    
   63.3872490       1537.44995    
   63.3898735       1537.47498    
   63.3925018       1537.50000    
   63.3951263       1537.52502    
   63.3977509       1537.55005    
   63.4003754       1537.57495    
   63.4029999       1537.59998    
   63.4056244       1537.62500    
   63.4082489       1537.65002    
   63.4108734       1537.67505    
   63.4135017       1537.69995    
   63.4161263       1537.72498    
   63.4187508       1537.75000    
   63.4213753       1537.77502    
   63.4239998       1537.80005    
   63.4266243       1537.82495    
   63.4292488       1537.84998    
   63.4318733       1537.87500    
   63.4345016       1537.90002    
   63.4371262       1537.92505    
   63.4397507       1537.94995    
   63.4423752       1537.97498    
   63.4449997       1538.00000    
   63.4476242       1538.02502    
   63.4502487       1538.05005    
   63.4528732       1538.07495    
   63.4555016       1538.09998    
   63.4581261       1538.12500    
   63.4607506       1538.15002    
   63.4633751       1538.17505    
   63.4659996       1538.19995    
   63.4686241       1538.22498    
   63.4712486       1538.25000    
   63.4738731       1538.27502    
   63.4765015       1538.30005    
   63.4791260       1538.32495    
   63.4817505       1538.34998    
   63.4843750       1538.37500    
   63.4869995       1538.40002    
   63.4896240       1538.42505    
   63.4922485       1538.44995    
   63.4948769       1538.47498    
   63.4975014       1538.50000    
   63.5001259       1538.52502    
   63.5027504       1538.55005    
   63.5053749       1538.57495    
   63.5079994       1538.59998    
   63.5106239       1538.62500    
   63.5132484       1538.65002    
   63.5158768       1538.67505    
   63.5185013       1538.69995    
   63.5211258       1538.72498    
   63.5237503       1538.75000    
   63.5263748       1538.77502    
   63.5289993       1538.80005    
   63.5316238       1538.82495    
   63.5342484       1538.84998    
   63.5368767       1538.87500    
   63.5395012       1538.90002    
   63.5421257       1538.92505    
   63.5447502       1538.94995    
   63.5473747       1538.97498    
   63.5499992       1539.00000    
   63.5526237       1539.02502    
   63.5552483       1539.05005    
   63.5578766       1539.07495    
   63.5605011       1539.09998    
   63.5631256       1539.12500    
   63.5657501       1539.15002    
   63.5683746       1539.17505    
   63.5709991       1539.19995    
   63.5736237       1539.22498    
   63.5762482       1539.25000    
   63.5788765       1539.27502    
   63.5815010       1539.30005    
   63.5841255       1539.32495    
   63.5867500       1539.34998    
   63.5893745       1539.37500    
   63.5919991       1539.40002    
   63.5946236       1539.42505    
   63.5972519       1539.44995    
   63.5998764       1539.47498    
   63.6025009       1539.50000    
   63.6051254       1539.52502    
   63.6077499       1539.55005    
   63.6103745       1539.57495    
   63.6129990       1539.59998    
   63.6156235       1539.62500    
   63.6182518       1539.65002    
   63.6208763       1539.67505    
   63.6235008       1539.69995    
   63.6261253       1539.72498    
   63.6287498       1539.75000    
   63.6313744       1539.77502    
   63.6339989       1539.80005    
   63.6366234       1539.82495    
   63.6392517       1539.84998    
   63.6418762       1539.87500    
   63.6445007       1539.90002    
   63.6471252       1539.92505    
   63.6497498       1539.94995    
   63.6523743       1539.97498    
   63.6549988       1540.00000    
   63.6576233       1540.02502    
   63.6602516       1540.05005    
   63.6628761       1540.07495    
   63.6655006       1540.09998    
   63.6681252       1540.12500    
   63.6707497       1540.15002    
   63.6733742       1540.17505    
   63.6759987       1540.19995    
   63.6786232       1540.22498    
   63.6812515       1540.25000    
   63.6838760       1540.27502    
   63.6865005       1540.30005    
   63.6891251       1540.32495    
   63.6917496       1540.34998    
   63.6943741       1540.37500    
   63.6969986       1540.40002    
   63.6996231       1540.42505    
   63.7022514       1540.44995    
   63.7048759       1540.47498    
   63.7075005       1540.50000    
   63.7101250       1540.52502    
   63.7127495       1540.55005    
   63.7153740       1540.57495    
   63.7179985       1540.59998    
   63.7206268       1540.62500    
   63.7232513       1540.65002    
   63.7258759       1540.67505    
   63.7285004       1540.69995    
   63.7311249       1540.72498    
   63.7337494       1540.75000    
   63.7363739       1540.77502    
   63.7389984       1540.80005    
   63.7416267       1540.82495    
   63.7442513       1540.84998    
   63.7468758       1540.87500    
   63.7495003       1540.90002    
   63.7521248       1540.92505    
   63.7547493       1540.94995    
   63.7573738       1540.97498    
   63.7599983       1541.00000    
   63.7626266       1541.02502    
   63.7652512       1541.05005    
   63.7678757       1541.07495    
   63.7705002       1541.09998    
   63.7731247       1541.12500    
   63.7757492       1541.15002    
   63.7783737       1541.17505    
   63.7809982       1541.19995    
   63.7836266       1541.22498    
   63.7862511       1541.25000    
   63.7888756       1541.27502    
   63.7915001       1541.30005    
   63.7941246       1541.32495    
   63.7967491       1541.34998    
   63.7993736       1541.37500    
   63.8019981       1541.40002    
   63.8046265       1541.42505    
   63.8072510       1541.44995    
   63.8098755       1541.47498    
   63.8125000       1541.50000    
   63.8151245       1541.52502    
   63.8177490       1541.55005    
   63.8203735       1541.57495    
   63.8230019       1541.59998    
   63.8256264       1541.62500    
   63.8282509       1541.65002    
   63.8308754       1541.67505    
   63.8334999       1541.69995    
   63.8361244       1541.72498    
   63.8387489       1541.75000    
   63.8413734       1541.77502    
   63.8440018       1541.80005    
   63.8466263       1541.82495    
   63.8492508       1541.84998    
   63.8518753       1541.87500    
   63.8544998       1541.90002    
   63.8571243       1541.92505    
   63.8597488       1541.94995    
   63.8623734       1541.97498    
   63.8650017       1542.00000    
   63.8676262       1542.02502    
   63.8702507       1542.05005    
   63.8728752       1542.07495    
   63.8754997       1542.09998    
   63.8781242       1542.12500    
   63.8807487       1542.15002    
   63.8833733       1542.17505    
   63.8860016       1542.19995    
   63.8886261       1542.22498    
   63.8912506       1542.25000    
   63.8938751       1542.27502    
   63.8964996       1542.30005    
   63.8991241       1542.32495    
   63.9017487       1542.34998    
   63.9043732       1542.37500    
   63.9070015       1542.40002    
   63.9096260       1542.42505    
   63.9122505       1542.44995    
   63.9148750       1542.47498    
   63.9174995       1542.50000    
   63.9201241       1542.52502    
   63.9227486       1542.55005    
   63.9253769       1542.57495    
   63.9280014       1542.59998    
   63.9306259       1542.62500    
   63.9332504       1542.65002    
   63.9358749       1542.67505    
   63.9384995       1542.69995    
   63.9411240       1542.72498    
   63.9437485       1542.75000    
   63.9463768       1542.77502    
   63.9490013       1542.80005    
   63.9516258       1542.82495    
   63.9542503       1542.84998    
   63.9568748       1542.87500    
   63.9594994       1542.90002    
   63.9621239       1542.92505    
   63.9647484       1542.94995    
   63.9673767       1542.97498    
   63.9700012       1543.00000    
   63.9726257       1543.02502    
   63.9752502       1543.05005    
   63.9778748       1543.07495    
   63.9804993       1543.09998    
   63.9831238       1543.12500    
   63.9857483       1543.15002    
   63.9883766       1543.17505    
   63.9910011       1543.19995    
   63.9936256       1543.22498    
   63.9962502       1543.25000    
   63.9988747       1543.27502    
   64.0015030       1543.30005    
   64.0041275       1543.32495    
   64.0067520       1543.34998    
   64.0093765       1543.37500    
   64.0120010       1543.40002    
   64.0146255       1543.42505    
   64.0172501       1543.44995    
   64.0198746       1543.47498    
   64.0224991       1543.50000    
   64.0251236       1543.52502    
   64.0277481       1543.55005    
   64.0303726       1543.57495    
   64.0329971       1543.59998    
   64.0356216       1543.62500    
   64.0382538       1543.65002    
   64.0408783       1543.67505    
   64.0435028       1543.69995    
   64.0461273       1543.72498    
   64.0487518       1543.75000    
   64.0513763       1543.77502    
   64.0540009       1543.80005    
   64.0566254       1543.82495    
   64.0592499       1543.84998    
   64.0618744       1543.87500    
   64.0644989       1543.90002    
   64.0671234       1543.92505    
   64.0697479       1543.94995    
   64.0723724       1543.97498    
   64.0749969       1544.00000    
   64.0776215       1544.02502    
   64.0802536       1544.05005    
   64.0828781       1544.07495    
   64.0855026       1544.09998    
   64.0881271       1544.12500    
   64.0907516       1544.15002    
   64.0933762       1544.17505    
   64.0960007       1544.19995    
   64.0986252       1544.22498    
   64.1012497       1544.25000    
   64.1038742       1544.27502    
   64.1064987       1544.30005    
   64.1091232       1544.32495    
   64.1117477       1544.34998    
   64.1143723       1544.37500    
   64.1169968       1544.40002    
   64.1196213       1544.42505    
   64.1222534       1544.44995    
   64.1248779       1544.47498    
   64.1275024       1544.50000    
   64.1301270       1544.52502    
   64.1327515       1544.55005    
   64.1353760       1544.57495    
   64.1380005       1544.59998    
   64.1406250       1544.62500    
   64.1432495       1544.65002    
   64.1458740       1544.67505    
   64.1484985       1544.69995    
   64.1511230       1544.72498    
   64.1537476       1544.75000    
   64.1563721       1544.77502    
   64.1589966       1544.80005    
   64.1616287       1544.82495    
   64.1642532       1544.84998    
   64.1668777       1544.87500    
   64.1695023       1544.90002    
   64.1721268       1544.92505    
   64.1747513       1544.94995    
   64.1773758       1544.97498    
   64.1800003       1545.00000    
   64.1826248       1545.02502    
   64.1852493       1545.05005    
   64.1878738       1545.07495    
   64.1904984       1545.09998    
   64.1931229       1545.12500    
   64.1957474       1545.15002    
   64.1983719       1545.17505    
   64.2009964       1545.19995    
   64.2036285       1545.22498    
   64.2062531       1545.25000    
   64.2088776       1545.27502    
   64.2115021       1545.30005    
   64.2141266       1545.32495    
   64.2167511       1545.34998    
   64.2193756       1545.37500    
   64.2220001       1545.40002    
   64.2246246       1545.42505    
   64.2272491       1545.44995    
   64.2298737       1545.47498    
   64.2324982       1545.50000    
   64.2351227       1545.52502    
   64.2377472       1545.55005    
   64.2403717       1545.57495    
   64.2429962       1545.59998    
   64.2456284       1545.62500    
   64.2482529       1545.65002    
   64.2508774       1545.67505    
   64.2535019       1545.69995    
   64.2561264       1545.72498    
   64.2587509       1545.75000    
   64.2613754       1545.77502    
   64.2639999       1545.80005    
   64.2666245       1545.82495    
   64.2692490       1545.84998    
   64.2718735       1545.87500    
   64.2744980       1545.90002    
   64.2771225       1545.92505    
   64.2797470       1545.94995    
   64.2823715       1545.97498    
   64.2850037       1546.00000    
   64.2876282       1546.02502    
   64.2902527       1546.05005    
   64.2928772       1546.07495    
   64.2955017       1546.09998    
   64.2981262       1546.12500    
   64.3007507       1546.15002    
   64.3033752       1546.17505    
   64.3059998       1546.19995    
   64.3086243       1546.22498    
   64.3112488       1546.25000    
   64.3138733       1546.27502    
   64.3164978       1546.30005    
   64.3191223       1546.32495    
   64.3217468       1546.34998    
   64.3243713       1546.37500    
   64.3270035       1546.40002    
   64.3296280       1546.42505    
   64.3322525       1546.44995    
   64.3348770       1546.47498    
   64.3375015       1546.50000    
   64.3401260       1546.52502    
   64.3427505       1546.55005    
   64.3453751       1546.57495    
   64.3479996       1546.59998    
   64.3506241       1546.62500    
   64.3532486       1546.65002    
   64.3558731       1546.67505    
   64.3584976       1546.69995    
   64.3611221       1546.72498    
   64.3637466       1546.75000    
   64.3663788       1546.77502    
   64.3690033       1546.80005    
   64.3716278       1546.82495    
   64.3742523       1546.84998    
   64.3768768       1546.87500    
   64.3795013       1546.90002    
   64.3821259       1546.92505    
   64.3847504       1546.94995    
   64.3873749       1546.97498    
   64.3899994       1547.00000    
   64.3926239       1547.02502    
   64.3952484       1547.05005    
   64.3978729       1547.07495    
   64.4004974       1547.09998    
   64.4031219       1547.12500    
   64.4057465       1547.15002    
   64.4083786       1547.17505    
   64.4110031       1547.19995    
   64.4136276       1547.22498    
   64.4162521       1547.25000    
   64.4188766       1547.27502    
   64.4215012       1547.30005    
   64.4241257       1547.32495    
   64.4267502       1547.34998    
   64.4293747       1547.37500    
   64.4319992       1547.40002    
   64.4346237       1547.42505    
   64.4372482       1547.44995    
   64.4398727       1547.47498    
   64.4424973       1547.50000    
   64.4451218       1547.52502    
   64.4477463       1547.55005    
   64.4503784       1547.57495    
   64.4530029       1547.59998    
   64.4556274       1547.62500    
   64.4582520       1547.65002    
   64.4608765       1547.67505    
   64.4635010       1547.69995    
   64.4661255       1547.72498    
   64.4687500       1547.75000    
   64.4713745       1547.77502    
   64.4739990       1547.80005    
   64.4766235       1547.82495    
   64.4792480       1547.84998    
   64.4818726       1547.87500    
   64.4844971       1547.90002    
   64.4871216       1547.92505    
   64.4897537       1547.94995    
   64.4923782       1547.97498    
   64.4950027       1548.00000    
   64.4976273       1548.02502    
   64.5002518       1548.05005    
   64.5028763       1548.07495    
   64.5055008       1548.09998    
   64.5081253       1548.12500    
   64.5107498       1548.15002    
   64.5133743       1548.17505    
   64.5159988       1548.19995    
   64.5186234       1548.22498    
   64.5212479       1548.25000    
   64.5238724       1548.27502    
   64.5264969       1548.30005    
   64.5291214       1548.32495    
   64.5317535       1548.34998    
   64.5343781       1548.37500    
   64.5370026       1548.40002    
   64.5396271       1548.42505    
   64.5422516       1548.44995    
   64.5448761       1548.47498    
   64.5475006       1548.50000    
   64.5501251       1548.52502    
   64.5527496       1548.55005    
   64.5553741       1548.57495    
   64.5579987       1548.59998    
   64.5606232       1548.62500    
   64.5632477       1548.65002    
   64.5658722       1548.67505    
   64.5684967       1548.69995    
   64.5711212       1548.72498    
   64.5737534       1548.75000    
   64.5763779       1548.77502    
   64.5790024       1548.80005    
   64.5816269       1548.82495    
   64.5842514       1548.84998    
   64.5868759       1548.87500    
   64.5895004       1548.90002    
   64.5921249       1548.92505    
   64.5947495       1548.94995    
   64.5973740       1548.97498    
   64.5999985       1549.00000    
   64.6026230       1549.02502    
   64.6052475       1549.05005    
   64.6078720       1549.07495    
   64.6104965       1549.09998    
   64.6131287       1549.12500    
   64.6157532       1549.15002    
   64.6183777       1549.17505    
   64.6210022       1549.19995    
   64.6236267       1549.22498    
   64.6262512       1549.25000    
   64.6288757       1549.27502    
   64.6315002       1549.30005    
   64.6341248       1549.32495    
   64.6367493       1549.34998    
   64.6393738       1549.37500    
   64.6419983       1549.40002    
   64.6446228       1549.42505    
   64.6472473       1549.44995    
   64.6498718       1549.47498    
   64.6524963       1549.50000    
   64.6551285       1549.52502    
   64.6577530       1549.55005    
   64.6603775       1549.57495    
   64.6630020       1549.59998    
   64.6656265       1549.62500    
   64.6682510       1549.65002    
   64.6708755       1549.67505    
   64.6735001       1549.69995    
   64.6761246       1549.72498    
   64.6787491       1549.75000    
   64.6813736       1549.77502    
   64.6839981       1549.80005    
   64.6866226       1549.82495    
   64.6892471       1549.84998    
   64.6918716       1549.87500    
   64.6945038       1549.90002    
   64.6971283       1549.92505    
   64.6997528       1549.94995    
   64.7023773       1549.97498    
   64.7050018       1550.00000    
   64.7076263       1550.02502    
   64.7102509       1550.05005    
   64.7128754       1550.07495    
   64.7154999       1550.09998    
   64.7181244       1550.12500    
   64.7207489       1550.15002    
   64.7233734       1550.17505    
   64.7259979       1550.19995    
   64.7286224       1550.22498    
   64.7312469       1550.25000    
   64.7338715       1550.27502    
   64.7365036       1550.30005    
   64.7391281       1550.32495    
   64.7417526       1550.34998    
   64.7443771       1550.37500    
   64.7470016       1550.40002    
   64.7496262       1550.42505    
   64.7522507       1550.44995    
   64.7548752       1550.47498    
   64.7574997       1550.50000    
   64.7601242       1550.52502    
   64.7627487       1550.55005    
   64.7653732       1550.57495    
   64.7679977       1550.59998    
   64.7706223       1550.62500    
   64.7732468       1550.65002    
   64.7758713       1550.67505    
   64.7785034       1550.69995    
   64.7811279       1550.72498    
   64.7837524       1550.75000    
   64.7863770       1550.77502    
   64.7890015       1550.80005    
   64.7916260       1550.82495    
   64.7942505       1550.84998    
   64.7968750       1550.87500    
   64.7994995       1550.90002    
   64.8021240       1550.92505    
   64.8047485       1550.94995    
   64.8073730       1550.97498    
   64.8099976       1551.00000    
   64.8126221       1551.02502    
   64.8152466       1551.05005    
   64.8178787       1551.07495    
   64.8205032       1551.09998    
   64.8231277       1551.12500    
   64.8257523       1551.15002    
   64.8283768       1551.17505    
   64.8310013       1551.19995    
   64.8336258       1551.22498    
   64.8362503       1551.25000    
   64.8388748       1551.27502    
   64.8414993       1551.30005    
   64.8441238       1551.32495    
   64.8467484       1551.34998    
   64.8493729       1551.37500    
   64.8519974       1551.40002    
   64.8546219       1551.42505    
   64.8572464       1551.44995    
   64.8598785       1551.47498    
   64.8625031       1551.50000    
   64.8651276       1551.52502    
   64.8677521       1551.55005    
   64.8703766       1551.57495    
   64.8730011       1551.59998    
   64.8756256       1551.62500    
   64.8782501       1551.65002    
   64.8808746       1551.67505    
   64.8834991       1551.69995    
   64.8861237       1551.72498    
   64.8887482       1551.75000    
   64.8913727       1551.77502    
   64.8939972       1551.80005    
   64.8966217       1551.82495    
   64.8992462       1551.84998    
   64.9018784       1551.87500    
   64.9045029       1551.90002    
   64.9071274       1551.92505    
   64.9097519       1551.94995    
   64.9123764       1551.97498    
   64.9150009       1552.00000    
   64.9176254       1552.02502    
   64.9202499       1552.05005    
   64.9228745       1552.07495    
   64.9254990       1552.09998    
   64.9281235       1552.12500    
   64.9307480       1552.15002    
   64.9333725       1552.17505    
   64.9359970       1552.19995    
   64.9386215       1552.22498    
   64.9412537       1552.25000    
   64.9438782       1552.27502    
   64.9465027       1552.30005    
   64.9491272       1552.32495    
   64.9517517       1552.34998    
   64.9543762       1552.37500    
   64.9570007       1552.40002    
   64.9596252       1552.42505    
   64.9622498       1552.44995    
   64.9648743       1552.47498    
   64.9674988       1552.50000    
   64.9701233       1552.52502    
   64.9727478       1552.55005    
   64.9753723       1552.57495    
   64.9779968       1552.59998    
   64.9806213       1552.62500    
   64.9832535       1552.65002    
   64.9858780       1552.67505    
   64.9885025       1552.69995    
   64.9911270       1552.72498    
   64.9937515       1552.75000    
   64.9963760       1552.77502    
   64.9990005       1552.80005    
   65.0016251       1552.82495    
   65.0042496       1552.84998    
   65.0068741       1552.87500    
   65.0094986       1552.90002    
   65.0121231       1552.92505    
   65.0147476       1552.94995    
   65.0173721       1552.97498    
   65.0199966       1553.00000    
   65.0226288       1553.02502    
   65.0252533       1553.05005    
   65.0278778       1553.07495    
   65.0305023       1553.09998    
   65.0331268       1553.12500    
   65.0357513       1553.15002    
   65.0383759       1553.17505    
   65.0410004       1553.19995    
   65.0436249       1553.22498    
   65.0462494       1553.25000    
   65.0488739       1553.27502    
   65.0514984       1553.30005    
   65.0541229       1553.32495    
   65.0567474       1553.34998    
   65.0593719       1553.37500    
   65.0619965       1553.40002    
   65.0646286       1553.42505    
   65.0672531       1553.44995    
   65.0698776       1553.47498    
   65.0725021       1553.50000    
   65.0751266       1553.52502    
   65.0777512       1553.55005    
   65.0803757       1553.57495    
   65.0830002       1553.59998    
   65.0856247       1553.62500    
   65.0882492       1553.65002    
   65.0908737       1553.67505    
   65.0934982       1553.69995    
   65.0961227       1553.72498    
   65.0987473       1553.75000    
   65.1013718       1553.77502    
   65.1039963       1553.80005    
   65.1066284       1553.82495    
   65.1092529       1553.84998    
   65.1118774       1553.87500    
   65.1145020       1553.90002    
   65.1171265       1553.92505    
   65.1197510       1553.94995    
   65.1223755       1553.97498    
   65.1250000       1554.00000    
   65.1276245       1554.02502    
   65.1302490       1554.05005    
   65.1328735       1554.07495    
   65.1354980       1554.09998    
   65.1381226       1554.12500    
   65.1407471       1554.15002    
   65.1433716       1554.17505    
   65.1460037       1554.19995    
   65.1486282       1554.22498    
   65.1512527       1554.25000    
   65.1538773       1554.27502    
   65.1565018       1554.30005    
   65.1591263       1554.32495    
   65.1617508       1554.34998    
   65.1643753       1554.37500    
   65.1669998       1554.40002    
   65.1696243       1554.42505    
   65.1722488       1554.44995    
   65.1748734       1554.47498    
   65.1774979       1554.50000    
   65.1801224       1554.52502    
   65.1827469       1554.55005    
   65.1853714       1554.57495    
   65.1880035       1554.59998    
   65.1906281       1554.62500    
   65.1932526       1554.65002    
   65.1958771       1554.67505    
   65.1985016       1554.69995    
   65.2011261       1554.72498    
   65.2037506       1554.75000    
   65.2063751       1554.77502    
   65.2089996       1554.80005    
   65.2116241       1554.82495    
   65.2142487       1554.84998    
   65.2168732       1554.87500    
   65.2194977       1554.90002    
   65.2221222       1554.92505    
   65.2247467       1554.94995    
   65.2273712       1554.97498    
   65.2300034       1555.00000    
   65.2326279       1555.02502    
   65.2352524       1555.05005    
   65.2378769       1555.07495    
   65.2405014       1555.09998    
   65.2431259       1555.12500    
   65.2457504       1555.15002    
   65.2483749       1555.17505    
   65.2509995       1555.19995    
   65.2536240       1555.22498    
   65.2562485       1555.25000    
   65.2588730       1555.27502    
   65.2614975       1555.30005    
   65.2641220       1555.32495    
   65.2667465       1555.34998    
   65.2693787       1555.37500    
   65.2720032       1555.40002    
   65.2746277       1555.42505    
   65.2772522       1555.44995    
   65.2798767       1555.47498    
   65.2825012       1555.50000    
   65.2851257       1555.52502    
   65.2877502       1555.55005    
   65.2903748       1555.57495    
   65.2929993       1555.59998    
   65.2956238       1555.62500    
   65.2982483       1555.65002    
   65.3008728       1555.67505    
   65.3034973       1555.69995    
   65.3061218       1555.72498    
   65.3087463       1555.75000    
   65.3113785       1555.77502    
   65.3140030       1555.80005    
   65.3166275       1555.82495    
   65.3192520       1555.84998    
   65.3218765       1555.87500    
   65.3245010       1555.90002    
   65.3271255       1555.92505    
   65.3297501       1555.94995    
   65.3323746       1555.97498    
   65.3349991       1556.00000    
   65.3376236       1556.02502    
   65.3402481       1556.05005    
   65.3428726       1556.07495    
   65.3454971       1556.09998    
   65.3481216       1556.12500    
   65.3507538       1556.15002    
   65.3533783       1556.17505    
   65.3560028       1556.19995    
   65.3586273       1556.22498    
   65.3612518       1556.25000    
   65.3638763       1556.27502    
   65.3665009       1556.30005    
   65.3691254       1556.32495    
   65.3717499       1556.34998    
   65.3743744       1556.37500    
   65.3769989       1556.40002    
   65.3796234       1556.42505    
   65.3822479       1556.44995    
   65.3848724       1556.47498    
   65.3874969       1556.50000    
   65.3901215       1556.52502    
   65.3927536       1556.55005    
   65.3953781       1556.57495    
   65.3980026       1556.59998    
   65.4006271       1556.62500    
   65.4032516       1556.65002    
   65.4058762       1556.67505    
   65.4085007       1556.69995    
   65.4111252       1556.72498    
   65.4137497       1556.75000    
   65.4163742       1556.77502    
   65.4189987       1556.80005    
   65.4216232       1556.82495    
   65.4242477       1556.84998    
   65.4268723       1556.87500    
   65.4294968       1556.90002    
   65.4321213       1556.92505    
   65.4347534       1556.94995    
   65.4373779       1556.97498    
   65.4400024       1557.00000    
   65.4426270       1557.02502    
   65.4452515       1557.05005    
   65.4478760       1557.07495    
   65.4505005       1557.09998    
   65.4531250       1557.12500    
   65.4557495       1557.15002    
   65.4583740       1557.17505    
   65.4609985       1557.19995    
   65.4636230       1557.22498    
   65.4662476       1557.25000    
   65.4688721       1557.27502    
   65.4714966       1557.30005    
   65.4741287       1557.32495    
   65.4767532       1557.34998    
   65.4793777       1557.37500    
   65.4820023       1557.40002    
   65.4846268       1557.42505    
   65.4872513       1557.44995    
   65.4898758       1557.47498    
   65.4925003       1557.50000    
   65.4951248       1557.52502    
   65.4977493       1557.55005    
   65.5003738       1557.57495    
   65.5029984       1557.59998    
   65.5056229       1557.62500    
   65.5082474       1557.65002    
   65.5108719       1557.67505    
   65.5134964       1557.69995    
   65.5161285       1557.72498    
   65.5187531       1557.75000    
   65.5213776       1557.77502    
   65.5240021       1557.80005    
   65.5266266       1557.82495    
   65.5292511       1557.84998    
   65.5318756       1557.87500    
   65.5345001       1557.90002    
   65.5371246       1557.92505    
   65.5397491       1557.94995    
   65.5423737       1557.97498    
   65.5449982       1558.00000    
   65.5476227       1558.02502    
   65.5502472       1558.05005    
   65.5528717       1558.07495    
   65.5554962       1558.09998    
   65.5581284       1558.12500    
   65.5607529       1558.15002    
   65.5633774       1558.17505    
   65.5660019       1558.19995    
   65.5686264       1558.22498    
   65.5712509       1558.25000    
   65.5738754       1558.27502    
   65.5764999       1558.30005    
   65.5791245       1558.32495    
   65.5817490       1558.34998    
   65.5843735       1558.37500    
   65.5869980       1558.40002    
   65.5896225       1558.42505    
   65.5922470       1558.44995    
   65.5948715       1558.47498    
   65.5975037       1558.50000    
   65.6001282       1558.52502    
   65.6027527       1558.55005    
   65.6053772       1558.57495    
   65.6080017       1558.59998    
   65.6106262       1558.62500    
   65.6132507       1558.65002    
   65.6158752       1558.67505    
   65.6184998       1558.69995    
   65.6211243       1558.72498    
   65.6237488       1558.75000    
   65.6263733       1558.77502    
   65.6289978       1558.80005    
   65.6316223       1558.82495    
   65.6342468       1558.84998    
   65.6368713       1558.87500    
   65.6395035       1558.90002    
   65.6421280       1558.92505    
   65.6447525       1558.94995    
   65.6473770       1558.97498    
   65.6500015       1559.00000    
   65.6526260       1559.02502    
   65.6552505       1559.05005    
   65.6578751       1559.07495    
   65.6604996       1559.09998    
   65.6631241       1559.12500    
   65.6657486       1559.15002    
   65.6683731       1559.17505    
   65.6709976       1559.19995    
   65.6736221       1559.22498    
   65.6762466       1559.25000    
   65.6788788       1559.27502    
   65.6815033       1559.30005    
   65.6841278       1559.32495    
   65.6867523       1559.34998    
   65.6893768       1559.37500    
   65.6920013       1559.40002    
   65.6946259       1559.42505    
   65.6972504       1559.44995    
   65.6998749       1559.47498    
   65.7024994       1559.50000    
   65.7051239       1559.52502    
   65.7077484       1559.55005    
   65.7103729       1559.57495    
   65.7129974       1559.59998    
   65.7156219       1559.62500    
   65.7182465       1559.65002    
   65.7208786       1559.67505    
   65.7235031       1559.69995    
   65.7261276       1559.72498    
   65.7287521       1559.75000    
   65.7313766       1559.77502    
   65.7340012       1559.80005    
   65.7366257       1559.82495    
   65.7392502       1559.84998    
   65.7418747       1559.87500    
   65.7444992       1559.90002    
   65.7471237       1559.92505    
   65.7497482       1559.94995    
   65.7523727       1559.97498    
   65.7549973       1560.00000    
   65.7576218       1560.02502    
   65.7602463       1560.05005    
   65.7628784       1560.07495    
   65.7655029       1560.09998    
   65.7681274       1560.12500    
   65.7707520       1560.15002    
   65.7733765       1560.17505    
   65.7760010       1560.19995    
   65.7786255       1560.22498    
   65.7812500       1560.25000    
   65.7838745       1560.27502    
   65.7864990       1560.30005    
   65.7891235       1560.32495    
   65.7917480       1560.34998    
   65.7943726       1560.37500    
   65.7969971       1560.40002    
   65.7996216       1560.42505    
   65.8022537       1560.44995    
   65.8048782       1560.47498    
   65.8075027       1560.50000    
   65.8101273       1560.52502    
   65.8127518       1560.55005    
   65.8153763       1560.57495    
   65.8180008       1560.59998    
   65.8206253       1560.62500    
   65.8232498       1560.65002    
   65.8258743       1560.67505    
   65.8284988       1560.69995    
   65.8311234       1560.72498    
   65.8337479       1560.75000    
   65.8363724       1560.77502    
   65.8389969       1560.80005    
   65.8416214       1560.82495    
   65.8442535       1560.84998    
   65.8468781       1560.87500    
   65.8495026       1560.90002    
   65.8521271       1560.92505    
   65.8547516       1560.94995    
   65.8573761       1560.97498    
   65.8600006       1561.00000    
   65.8626251       1561.02502    
   65.8652496       1561.05005    
   65.8678741       1561.07495    
   65.8704987       1561.09998    
   65.8731232       1561.12500    
   65.8757477       1561.15002    
   65.8783722       1561.17505    
   65.8809967       1561.19995    
   65.8836212       1561.22498    
   65.8862534       1561.25000    
   65.8888779       1561.27502    
   65.8915024       1561.30005    
   65.8941269       1561.32495    
   65.8967514       1561.34998    
   65.8993759       1561.37500    
   65.9020004       1561.40002    
   65.9046249       1561.42505    
   65.9072495       1561.44995    
   65.9098740       1561.47498    
   65.9124985       1561.50000    
   65.9151230       1561.52502    
   65.9177475       1561.55005    
   65.9203720       1561.57495    
   65.9229965       1561.59998    
   65.9256287       1561.62500    
   65.9282532       1561.65002    
   65.9308777       1561.67505    
   65.9335022       1561.69995    
   65.9361267       1561.72498    
   65.9387512       1561.75000    
   65.9413757       1561.77502    
   65.9440002       1561.80005    
   65.9466248       1561.82495    
   65.9492493       1561.84998    
   65.9518738       1561.87500    
   65.9544983       1561.90002    
   65.9571228       1561.92505    
   65.9597473       1561.94995    
   65.9623718       1561.97498    
   65.9649963       1562.00000    
   65.9676285       1562.02502    
   65.9702530       1562.05005    
   65.9728775       1562.07495    
   65.9755020       1562.09998    
   65.9781265       1562.12500    
   65.9807510       1562.15002    
   65.9833755       1562.17505    
   65.9860001       1562.19995    
   65.9886246       1562.22498    
   65.9912491       1562.25000    
   65.9938736       1562.27502    
   65.9964981       1562.30005    
   65.9991226       1562.32495    
   66.0017471       1562.34998    
   66.0043716       1562.37500    
   66.0070038       1562.40002    
   66.0096283       1562.42505    
   66.0122528       1562.44995    
   66.0148773       1562.47498    
   66.0175018       1562.50000    
   66.0201263       1562.52502    
   66.0227509       1562.55005    
   66.0253754       1562.57495    
   66.0279999       1562.59998    
   66.0306244       1562.62500    
   66.0332489       1562.65002    
   66.0358734       1562.67505    
   66.0384979       1562.69995    
   66.0411224       1562.72498    
   66.0437469       1562.75000    
   66.0463715       1562.77502    
   66.0490036       1562.80005    
   66.0516281       1562.82495    
   66.0542526       1562.84998    
   66.0568771       1562.87500    
   66.0595016       1562.90002    
   66.0621262       1562.92505    
   66.0647507       1562.94995    
   66.0673752       1562.97498    
   66.0699997       1563.00000    
   66.0726242       1563.02502    
   66.0752487       1563.05005    
   66.0778732       1563.07495    
   66.0804977       1563.09998    
   66.0831223       1563.12500    
   66.0857468       1563.15002    
   66.0883713       1563.17505    
   66.0910034       1563.19995    
   66.0936279       1563.22498    
   66.0962524       1563.25000    
   66.0988770       1563.27502    
   66.1015015       1563.30005    
   66.1041260       1563.32495    
   66.1067505       1563.34998    
   66.1093750       1563.37500    
   66.1119995       1563.40002    
   66.1146240       1563.42505    
   66.1172485       1563.44995    
   66.1198730       1563.47498    
   66.1224976       1563.50000    
   66.1251221       1563.52502    
   66.1277466       1563.55005    
   66.1303787       1563.57495    
   66.1330032       1563.59998    
   66.1356277       1563.62500    
   66.1382523       1563.65002    
   66.1408768       1563.67505    
   66.1435013       1563.69995    
   66.1461258       1563.72498    
   66.1487503       1563.75000    
   66.1513748       1563.77502    
   66.1539993       1563.80005    
   66.1566238       1563.82495    
   66.1592484       1563.84998    
   66.1618729       1563.87500    
   66.1644974       1563.90002    
   66.1671219       1563.92505    
   66.1697464       1563.94995    
   66.1723785       1563.97498    
   66.1750031       1564.00000    
   66.1776276       1564.02502    
   66.1802521       1564.05005    
   66.1828766       1564.07495    
   66.1855011       1564.09998    
   66.1881256       1564.12500    
   66.1907501       1564.15002    
   66.1933746       1564.17505    
   66.1959991       1564.19995    
   66.1986237       1564.22498    
   66.2012482       1564.25000    
   66.2038727       1564.27502    
   66.2064972       1564.30005    
   66.2091217       1564.32495    
   66.2117462       1564.34998    
   66.2143784       1564.37500    
   66.2170029       1564.40002    
   66.2196274       1564.42505    
   66.2222519       1564.44995    
   66.2248764       1564.47498    
   66.2275009       1564.50000    
   66.2301254       1564.52502    
   66.2327499       1564.55005    
   66.2353745       1564.57495    
   66.2379990       1564.59998    
   66.2406235       1564.62500    
   66.2432480       1564.65002    
   66.2458725       1564.67505    
   66.2484970       1564.69995    
   66.2511215       1564.72498    
   66.2537537       1564.75000    
   66.2563782       1564.77502    
   66.2590027       1564.80005    
   66.2616272       1564.82495    
   66.2642517       1564.84998    
   66.2668762       1564.87500    
   66.2695007       1564.90002    
   66.2721252       1564.92505    
   66.2747498       1564.94995    
   66.2773743       1564.97498    
   66.2799988       1565.00000    
   66.2826233       1565.02502    
   66.2852478       1565.05005    
   66.2878723       1565.07495    
   66.2904968       1565.09998    
   66.2931213       1565.12500    
   66.2957535       1565.15002    
   66.2983780       1565.17505    
   66.3010025       1565.19995    
   66.3036270       1565.22498    
   66.3062515       1565.25000    
   66.3088760       1565.27502    
   66.3115005       1565.30005    
   66.3141251       1565.32495    
   66.3167496       1565.34998    
   66.3193741       1565.37500    
   66.3219986       1565.40002    
   66.3246231       1565.42505    
   66.3272476       1565.44995    
   66.3298721       1565.47498    
   66.3324966       1565.50000    
   66.3351288       1565.52502    
   66.3377533       1565.55005    
   66.3403778       1565.57495    
   66.3430023       1565.59998    
   66.3456268       1565.62500    
   66.3482513       1565.65002    
   66.3508759       1565.67505    
   66.3535004       1565.69995    
   66.3561249       1565.72498    
   66.3587494       1565.75000    
   66.3613739       1565.77502    
   66.3639984       1565.80005    
   66.3666229       1565.82495    
   66.3692474       1565.84998    
   66.3718719       1565.87500    
   66.3744965       1565.90002    
   66.3771286       1565.92505    
   66.3797531       1565.94995    
   66.3823776       1565.97498    
   66.3850021       1566.00000    
   66.3876266       1566.02502    
   66.3902512       1566.05005    
   66.3928757       1566.07495    
   66.3955002       1566.09998    
   66.3981247       1566.12500    
   66.4007492       1566.15002    
   66.4033737       1566.17505    
   66.4059982       1566.19995    
   66.4086227       1566.22498    
   66.4112473       1566.25000    
   66.4138718       1566.27502    
   66.4164963       1566.30005    
   66.4191284       1566.32495    
   66.4217529       1566.34998    
   66.4243774       1566.37500    
   66.4270020       1566.40002    
   66.4296265       1566.42505    
   66.4322510       1566.44995    
   66.4348755       1566.47498    
   66.4375000       1566.50000    
   66.4401245       1566.52502    
   66.4427490       1566.55005    
   66.4453735       1566.57495    
   66.4479980       1566.59998    
   66.4506226       1566.62500    
   66.4532471       1566.65002    
   66.4558716       1566.67505    
   66.4585037       1566.69995    
   66.4611282       1566.72498    
   66.4637527       1566.75000    
   66.4663773       1566.77502    
   66.4690018       1566.80005    
   66.4716263       1566.82495    
   66.4742508       1566.84998    
   66.4768753       1566.87500    
   66.4794998       1566.90002    
   66.4821243       1566.92505    
   66.4847488       1566.94995    
   66.4873734       1566.97498    
   66.4899979       1567.00000    
   66.4926224       1567.02502    
   66.4952469       1567.05005    
   66.4978714       1567.07495    
   66.5005035       1567.09998    
   66.5031281       1567.12500    
   66.5057526       1567.15002    
   66.5083771       1567.17505    
   66.5110016       1567.19995    
   66.5136261       1567.22498    
   66.5162506       1567.25000    
   66.5188751       1567.27502    
   66.5214996       1567.30005    
   66.5241241       1567.32495    
   66.5267487       1567.34998    
   66.5293732       1567.37500    
   66.5319977       1567.40002    
   66.5346222       1567.42505    
   66.5372467       1567.44995    
   66.5398712       1567.47498    
   66.5425034       1567.50000    
   66.5451279       1567.52502    
   66.5477524       1567.55005    
   66.5503769       1567.57495    
   66.5530014       1567.59998    
   66.5556259       1567.62500    
   66.5582504       1567.65002    
   66.5608749       1567.67505    
   66.5634995       1567.69995    
   66.5661240       1567.72498    
   66.5687485       1567.75000    
   66.5713730       1567.77502    
   66.5739975       1567.80005    
   66.5766220       1567.82495    
   66.5792465       1567.84998    
   66.5818787       1567.87500    
   66.5845032       1567.90002    
   66.5871277       1567.92505    
   66.5897522       1567.94995    
   66.5923767       1567.97498    
   66.5950012       1568.00000    
   66.5976257       1568.02502    
   66.6002502       1568.05005    
   66.6028748       1568.07495    
   66.6054993       1568.09998    
   66.6081238       1568.12500    
   66.6107483       1568.15002    
   66.6133728       1568.17505    
   66.6159973       1568.19995    
   66.6186218       1568.22498    
   66.6212463       1568.25000    
   66.6238785       1568.27502    
   66.6265030       1568.30005    
   66.6291275       1568.32495    
   66.6317520       1568.34998    
   66.6343765       1568.37500    
   66.6370010       1568.40002    
   66.6396255       1568.42505    
   66.6422501       1568.44995    
   66.6448746       1568.47498    
   66.6474991       1568.50000    
   66.6501236       1568.52502    
   66.6527481       1568.55005    
   66.6553726       1568.57495    
   66.6579971       1568.59998    
   66.6606216       1568.62500    
   66.6632538       1568.65002    
   66.6658783       1568.67505    
   66.6685028       1568.69995    
   66.6711273       1568.72498    
   66.6737518       1568.75000    
   66.6763763       1568.77502    
   66.6790009       1568.80005    
   66.6816254       1568.82495    
   66.6842499       1568.84998    
   66.6868744       1568.87500    
   66.6894989       1568.90002    
   66.6921234       1568.92505    
   66.6947479       1568.94995    
   66.6973724       1568.97498    
   66.6999969       1569.00000    
   66.7026215       1569.02502    
   66.7052536       1569.05005    
   66.7078781       1569.07495    
   66.7105026       1569.09998    
   66.7131271       1569.12500    
   66.7157516       1569.15002    
   66.7183762       1569.17505    
   66.7210007       1569.19995    
   66.7236252       1569.22498    
   66.7262497       1569.25000    
   66.7288742       1569.27502    
   66.7314987       1569.30005    
   66.7341232       1569.32495    
   66.7367477       1569.34998    
   66.7393723       1569.37500    
   66.7419968       1569.40002    
   66.7446213       1569.42505    
   66.7472534       1569.44995    
   66.7498779       1569.47498    
   66.7525024       1569.50000    
   66.7551270       1569.52502    
   66.7577515       1569.55005    
   66.7603760       1569.57495    
   66.7630005       1569.59998    
   66.7656250       1569.62500    
   66.7682495       1569.65002    
   66.7708740       1569.67505    
   66.7734985       1569.69995    
   66.7761230       1569.72498    
   66.7787476       1569.75000    
   66.7813721       1569.77502    
   66.7839966       1569.80005    
   66.7866287       1569.82495    
   66.7892532       1569.84998    
   66.7918777       1569.87500    
   66.7945023       1569.90002    
   66.7971268       1569.92505    
   66.7997513       1569.94995    
   66.8023758       1569.97498    
   66.8050003       1570.00000    
   66.8076248       1570.02502    
   66.8102493       1570.05005    
   66.8128738       1570.07495    
   66.8154984       1570.09998    
   66.8181229       1570.12500    
   66.8207474       1570.15002    
   66.8233719       1570.17505    
   66.8259964       1570.19995    
   66.8286285       1570.22498    
   66.8312531       1570.25000    
   66.8338776       1570.27502    
   66.8365021       1570.30005    
   66.8391266       1570.32495    
   66.8417511       1570.34998    
   66.8443756       1570.37500    
   66.8470001       1570.40002    
   66.8496246       1570.42505    
   66.8522491       1570.44995    
   66.8548737       1570.47498    
   66.8574982       1570.50000    
   66.8601227       1570.52502    
   66.8627472       1570.55005    
   66.8653717       1570.57495    
   66.8679962       1570.59998    
   66.8706284       1570.62500    
   66.8732529       1570.65002    
   66.8758774       1570.67505    
   66.8785019       1570.69995    
   66.8811264       1570.72498    
   66.8837509       1570.75000    
   66.8863754       1570.77502    
   66.8889999       1570.80005    
   66.8916245       1570.82495    
   66.8942490       1570.84998    
   66.8968735       1570.87500    
   66.8994980       1570.90002    
   66.9021225       1570.92505    
   66.9047470       1570.94995    
   66.9073715       1570.97498    
   66.9100037       1571.00000    
   66.9126282       1571.02502    
   66.9152527       1571.05005    
   66.9178772       1571.07495    
   66.9205017       1571.09998    
   66.9231262       1571.12500    
   66.9257507       1571.15002    
   66.9283752       1571.17505    
   66.9309998       1571.19995    
   66.9336243       1571.22498    
   66.9362488       1571.25000    
   66.9388733       1571.27502    
   66.9414978       1571.30005    
   66.9441223       1571.32495    
   66.9467468       1571.34998    
   66.9493713       1571.37500    
   66.9520035       1571.40002    
   66.9546280       1571.42505    
   66.9572525       1571.44995    
   66.9598770       1571.47498    
   66.9625015       1571.50000    
   66.9651260       1571.52502    
   66.9677505       1571.55005    
   66.9703751       1571.57495    
   66.9729996       1571.59998    
   66.9756241       1571.62500    
   66.9782486       1571.65002    
   66.9808731       1571.67505    
   66.9834976       1571.69995    
   66.9861221       1571.72498    
   66.9887466       1571.75000    
   66.9913788       1571.77502    
   66.9940033       1571.80005    
   66.9966278       1571.82495    
   66.9992523       1571.84998    
   67.0018768       1571.87500    
   67.0045013       1571.90002    
   67.0071259       1571.92505    
   67.0097504       1571.94995    
   67.0123749       1571.97498    
   67.0149994       1572.00000    
   67.0176239       1572.02502    
   67.0202484       1572.05005    
   67.0228729       1572.07495    
   67.0254974       1572.09998    
   67.0281219       1572.12500    
   67.0307465       1572.15002    
   67.0333786       1572.17505    
   67.0360031       1572.19995    
   67.0386276       1572.22498    
   67.0412521       1572.25000    
   67.0438766       1572.27502    
   67.0465012       1572.30005    
   67.0491257       1572.32495    
   67.0517502       1572.34998    
   67.0543747       1572.37500    
   67.0569992       1572.40002    
   67.0596237       1572.42505    
   67.0622482       1572.44995    
   67.0648727       1572.47498    
   67.0674973       1572.50000    
   67.0701218       1572.52502    
   67.0727463       1572.55005    
   67.0753784       1572.57495    
   67.0780029       1572.59998    
   67.0806274       1572.62500    
   67.0832520       1572.65002    
   67.0858765       1572.67505    
   67.0885010       1572.69995    
   67.0911255       1572.72498    
   67.0937500       1572.75000    
   67.0963745       1572.77502    
   67.0989990       1572.80005    
   67.1016235       1572.82495    
   67.1042480       1572.84998    
   67.1068726       1572.87500    
   67.1094971       1572.90002    
   67.1121216       1572.92505    
   67.1147537       1572.94995    
   67.1173782       1572.97498    
   67.1200027       1573.00000    
   67.1226273       1573.02502    
   67.1252518       1573.05005    
   67.1278763       1573.07495    
   67.1305008       1573.09998    
   67.1331253       1573.12500    
   67.1357498       1573.15002    
   67.1383743       1573.17505    
   67.1409988       1573.19995    
   67.1436234       1573.22498    
   67.1462479       1573.25000    
   67.1488724       1573.27502    
   67.1514969       1573.30005    
   67.1541214       1573.32495    
   67.1567535       1573.34998    
   67.1593781       1573.37500    
   67.1620026       1573.40002    
   67.1646271       1573.42505    
   67.1672516       1573.44995    
   67.1698761       1573.47498    
   67.1725006       1573.50000    
   67.1751251       1573.52502    
   67.1777496       1573.55005    
   67.1803741       1573.57495    
   67.1829987       1573.59998    
   67.1856232       1573.62500    
   67.1882477       1573.65002    
   67.1908722       1573.67505    
   67.1934967       1573.69995    
   67.1961212       1573.72498    
   67.1987534       1573.75000    
   67.2013779       1573.77502    
   67.2040024       1573.80005    
   67.2066269       1573.82495    
   67.2092514       1573.84998    
   67.2118759       1573.87500    
   67.2145004       1573.90002    
   67.2171249       1573.92505    
   67.2197495       1573.94995    
   67.2223740       1573.97498    
   67.2249985       1574.00000    
   67.2276230       1574.02502    
   67.2302475       1574.05005    
   67.2328720       1574.07495    
   67.2354965       1574.09998    
   67.2381287       1574.12500    
   67.2407532       1574.15002    
   67.2433777       1574.17505    
   67.2460022       1574.19995    
   67.2486267       1574.22498    
   67.2512512       1574.25000    
   67.2538757       1574.27502    
   67.2565002       1574.30005    
   67.2591248       1574.32495    
   67.2617493       1574.34998    
   67.2643738       1574.37500    
   67.2669983       1574.40002    
   67.2696228       1574.42505    
   67.2722473       1574.44995    
   67.2748718       1574.47498    
   67.2774963       1574.50000    
   67.2801285       1574.52502    
   67.2827530       1574.55005    
   67.2853775       1574.57495    
   67.2880020       1574.59998    
   67.2906265       1574.62500    
   67.2932510       1574.65002    
   67.2958755       1574.67505    
   67.2985001       1574.69995    
   67.3011246       1574.72498    
   67.3037491       1574.75000    
   67.3063736       1574.77502    
   67.3089981       1574.80005    
   67.3116226       1574.82495    
   67.3142471       1574.84998    
   67.3168716       1574.87500    
   67.3195038       1574.90002    
   67.3221283       1574.92505    
   67.3247528       1574.94995    
   67.3273773       1574.97498    
   67.3300018       1575.00000    
   67.3326263       1575.02502    
   67.3352509       1575.05005    
   67.3378754       1575.07495    
   67.3404999       1575.09998    
   67.3431244       1575.12500    
   67.3457489       1575.15002    
   67.3483734       1575.17505    
   67.3509979       1575.19995    
   67.3536224       1575.22498    
   67.3562469       1575.25000    
   67.3588715       1575.27502    
   67.3615036       1575.30005    
   67.3641281       1575.32495    
   67.3667526       1575.34998    
   67.3693771       1575.37500    
   67.3720016       1575.40002    
   67.3746262       1575.42505    
   67.3772507       1575.44995    
   67.3798752       1575.47498    
   67.3824997       1575.50000    
   67.3851242       1575.52502    
   67.3877487       1575.55005    
   67.3903732       1575.57495    
   67.3929977       1575.59998    
   67.3956223       1575.62500    
   67.3982468       1575.65002    
   67.4008713       1575.67505    
   67.4035034       1575.69995    
   67.4061279       1575.72498    
   67.4087524       1575.75000    
   67.4113770       1575.77502    
   67.4140015       1575.80005    
   67.4166260       1575.82495    
   67.4192505       1575.84998    
   67.4218750       1575.87500    
   67.4244995       1575.90002    
   67.4271240       1575.92505    
   67.4297485       1575.94995    
   67.4323730       1575.97498    
   67.4349976       1576.00000    
   67.4376221       1576.02502    
   67.4402466       1576.05005    
   67.4428787       1576.07495    
   67.4455032       1576.09998    
   67.4481277       1576.12500    
   67.4507523       1576.15002    
   67.4533768       1576.17505    
   67.4560013       1576.19995    
   67.4586258       1576.22498    
   67.4612503       1576.25000    
   67.4638748       1576.27502    
   67.4664993       1576.30005    
   67.4691238       1576.32495    
   67.4717484       1576.34998    
   67.4743729       1576.37500    
   67.4769974       1576.40002    
   67.4796219       1576.42505    
   67.4822464       1576.44995    
   67.4848785       1576.47498    
   67.4875031       1576.50000    
   67.4901276       1576.52502    
   67.4927521       1576.55005    
   67.4953766       1576.57495    
   67.4980011       1576.59998    
   67.5006256       1576.62500    
   67.5032501       1576.65002    
   67.5058746       1576.67505    
   67.5084991       1576.69995    
   67.5111237       1576.72498    
   67.5137482       1576.75000    
   67.5163727       1576.77502    
   67.5189972       1576.80005    
   67.5216217       1576.82495    
   67.5242462       1576.84998    
   67.5268784       1576.87500    
   67.5295029       1576.90002    
   67.5321274       1576.92505    
   67.5347519       1576.94995    
   67.5373764       1576.97498    
   67.5400009       1577.00000    
   67.5426254       1577.02502    
   67.5452499       1577.05005    
   67.5478745       1577.07495    
   67.5504990       1577.09998    
   67.5531235       1577.12500    
   67.5557480       1577.15002    
   67.5583725       1577.17505    
   67.5609970       1577.19995    
   67.5636215       1577.22498    
   67.5662537       1577.25000    
   67.5688782       1577.27502    
   67.5715027       1577.30005    
   67.5741272       1577.32495    
   67.5767517       1577.34998    
   67.5793762       1577.37500    
   67.5820007       1577.40002    
   67.5846252       1577.42505    
   67.5872498       1577.44995    
   67.5898743       1577.47498    
   67.5924988       1577.50000    
   67.5951233       1577.52502    
   67.5977478       1577.55005    
   67.6003723       1577.57495    
   67.6029968       1577.59998    
   67.6056213       1577.62500    
   67.6082535       1577.65002    
   67.6108780       1577.67505    
   67.6135025       1577.69995    
   67.6161270       1577.72498    
   67.6187515       1577.75000    
   67.6213760       1577.77502    
   67.6240005       1577.80005    
   67.6266251       1577.82495    
   67.6292496       1577.84998    
   67.6318741       1577.87500    
   67.6344986       1577.90002    
   67.6371231       1577.92505    
   67.6397476       1577.94995    
   67.6423721       1577.97498    
   67.6449966       1578.00000    
   67.6476288       1578.02502    
   67.6502533       1578.05005    
   67.6528778       1578.07495    
   67.6555023       1578.09998    
   67.6581268       1578.12500    
   67.6607513       1578.15002    
   67.6633759       1578.17505    
   67.6660004       1578.19995    
   67.6686249       1578.22498    
   67.6712494       1578.25000    
   67.6738739       1578.27502    
   67.6764984       1578.30005    
   67.6791229       1578.32495    
   67.6817474       1578.34998    
   67.6843719       1578.37500    
   67.6869965       1578.40002    
   67.6896286       1578.42505    
   67.6922531       1578.44995    
   67.6948776       1578.47498    
   67.6975021       1578.50000    
   67.7001266       1578.52502    
   67.7027512       1578.55005    
   67.7053757       1578.57495    
   67.7080002       1578.59998    
   67.7106247       1578.62500    
   67.7132492       1578.65002    
   67.7158737       1578.67505    
   67.7184982       1578.69995    
   67.7211227       1578.72498    
   67.7237473       1578.75000    
   67.7263718       1578.77502    
   67.7289963       1578.80005    
   67.7316284       1578.82495    
   67.7342529       1578.84998    
   67.7368774       1578.87500    
   67.7395020       1578.90002    
   67.7421265       1578.92505    
   67.7447510       1578.94995    
   67.7473755       1578.97498    
   67.7500000       1579.00000    
   67.7526245       1579.02502    
   67.7552490       1579.05005    
   67.7578735       1579.07495    
   67.7604980       1579.09998    
   67.7631226       1579.12500    
   67.7657471       1579.15002    
   67.7683716       1579.17505    
   67.7710037       1579.19995    
   67.7736282       1579.22498    
   67.7762527       1579.25000    
   67.7788773       1579.27502    
   67.7815018       1579.30005    
   67.7841263       1579.32495    
   67.7867508       1579.34998    
   67.7893753       1579.37500    
   67.7919998       1579.40002    
   67.7946243       1579.42505    
   67.7972488       1579.44995    
   67.7998734       1579.47498    
   67.8024979       1579.50000    
   67.8051224       1579.52502    
   67.8077469       1579.55005    
   67.8103714       1579.57495    
   67.8130035       1579.59998    
   67.8156281       1579.62500    
   67.8182526       1579.65002    
   67.8208771       1579.67505    
   67.8235016       1579.69995    
   67.8261261       1579.72498    
   67.8287506       1579.75000    
   67.8313751       1579.77502    
   67.8339996       1579.80005    
   67.8366241       1579.82495    
   67.8392487       1579.84998    
   67.8418732       1579.87500    
   67.8444977       1579.90002    
   67.8471222       1579.92505    
   67.8497467       1579.94995    
   67.8523712       1579.97498    
   67.8550034       1580.00000    
   67.8576279       1580.02502    
   67.8602524       1580.05005    
   67.8628769       1580.07495    
   67.8655014       1580.09998    
   67.8681259       1580.12500    
   67.8707504       1580.15002    
   67.8733749       1580.17505    
   67.8759995       1580.19995    
   67.8786240       1580.22498    
   67.8812485       1580.25000    
   67.8838730       1580.27502    
   67.8864975       1580.30005    
   67.8891220       1580.32495    
   67.8917465       1580.34998    
   67.8943787       1580.37500    
   67.8970032       1580.40002    
   67.8996277       1580.42505    
   67.9022522       1580.44995    
   67.9048767       1580.47498    
   67.9075012       1580.50000    
   67.9101257       1580.52502    
   67.9127502       1580.55005    
   67.9153748       1580.57495    
   67.9179993       1580.59998    
   67.9206238       1580.62500    
   67.9232483       1580.65002    
   67.9258728       1580.67505    
   67.9284973       1580.69995    
   67.9311218       1580.72498    
   67.9337463       1580.75000    
   67.9363785       1580.77502    
   67.9390030       1580.80005    
   67.9416275       1580.82495    
   67.9442520       1580.84998    
   67.9468765       1580.87500    
   67.9495010       1580.90002    
   67.9521255       1580.92505    
   67.9547501       1580.94995    
   67.9573746       1580.97498    
   67.9599991       1581.00000    
   67.9626236       1581.02502    
   67.9652481       1581.05005    
   67.9678726       1581.07495    
   67.9704971       1581.09998    
   67.9731216       1581.12500    
   67.9757538       1581.15002    
   67.9783783       1581.17505    
   67.9810028       1581.19995    
   67.9836273       1581.22498    
   67.9862518       1581.25000    
   67.9888763       1581.27502    
   67.9915009       1581.30005    
   67.9941254       1581.32495    
   67.9967499       1581.34998    
   67.9993744       1581.37500    
   68.0019989       1581.40002    
   68.0046234       1581.42505    
   68.0072479       1581.44995    
   68.0098724       1581.47498    
   68.0124969       1581.50000    
   68.0151215       1581.52502    
   68.0177536       1581.55005    
   68.0203781       1581.57495    
   68.0230026       1581.59998    
   68.0256271       1581.62500    
   68.0282516       1581.65002    
   68.0308762       1581.67505    
   68.0335007       1581.69995    
   68.0361252       1581.72498    
   68.0387497       1581.75000    
   68.0413742       1581.77502    
   68.0439987       1581.80005    
   68.0466232       1581.82495    
   68.0492477       1581.84998    
   68.0518723       1581.87500    
   68.0544968       1581.90002    
   68.0571213       1581.92505    
   68.0597534       1581.94995    
   68.0623779       1581.97498    
   68.0650024       1582.00000    
   68.0676270       1582.02502    
   68.0702515       1582.05005    
   68.0728760       1582.07495    
   68.0755005       1582.09998    
   68.0781250       1582.12500    
   68.0807495       1582.15002    
   68.0833740       1582.17505    
   68.0859985       1582.19995    
   68.0886230       1582.22498    
   68.0912476       1582.25000    
   68.0938721       1582.27502    
   68.0964966       1582.30005    
   68.0991287       1582.32495    
   68.1017532       1582.34998    
   68.1043777       1582.37500    
   68.1070023       1582.40002    
   68.1096268       1582.42505    
   68.1122513       1582.44995    
   68.1148758       1582.47498    
   68.1175003       1582.50000    
   68.1201248       1582.52502    
   68.1227493       1582.55005    
   68.1253738       1582.57495    
   68.1279984       1582.59998    
   68.1306229       1582.62500    
   68.1332474       1582.65002    
   68.1358719       1582.67505    
   68.1384964       1582.69995    
   68.1411285       1582.72498    
   68.1437531       1582.75000    
   68.1463776       1582.77502    
   68.1490021       1582.80005    
   68.1516266       1582.82495    
   68.1542511       1582.84998    
   68.1568756       1582.87500    
   68.1595001       1582.90002    
   68.1621246       1582.92505    
   68.1647491       1582.94995    
   68.1673737       1582.97498    
   68.1699982       1583.00000    
   68.1726227       1583.02502    
   68.1752472       1583.05005    
   68.1778717       1583.07495    
   68.1804962       1583.09998    
   68.1831284       1583.12500    
   68.1857529       1583.15002    
   68.1883774       1583.17505    
   68.1910019       1583.19995    
   68.1936264       1583.22498    
   68.1962509       1583.25000    
   68.1988754       1583.27502    
   68.2014999       1583.30005    
   68.2041245       1583.32495    
   68.2067490       1583.34998    
   68.2093735       1583.37500    
   68.2119980       1583.40002    
   68.2146225       1583.42505    
   68.2172470       1583.44995    
   68.2198715       1583.47498    
   68.2225037       1583.50000    
   68.2251282       1583.52502    
   68.2277527       1583.55005    
   68.2303772       1583.57495    
   68.2330017       1583.59998    
   68.2356262       1583.62500    
   68.2382507       1583.65002    
   68.2408752       1583.67505    
   68.2434998       1583.69995    
   68.2461243       1583.72498    
   68.2487488       1583.75000    
   68.2513733       1583.77502    
   68.2539978       1583.80005    
   68.2566223       1583.82495    
   68.2592468       1583.84998    
   68.2618713       1583.87500    
   68.2645035       1583.90002    
   68.2671280       1583.92505    
   68.2697525       1583.94995    
   68.2723770       1583.97498    
   68.2750015       1584.00000    
   68.2776260       1584.02502    
   68.2802505       1584.05005    
   68.2828751       1584.07495    
   68.2854996       1584.09998    
   68.2881241       1584.12500    
   68.2907486       1584.15002    
   68.2933731       1584.17505    
   68.2959976       1584.19995    
   68.2986221       1584.22498    
   68.3012466       1584.25000    
   68.3038788       1584.27502    
   68.3065033       1584.30005    
   68.3091278       1584.32495    
   68.3117523       1584.34998    
   68.3143768       1584.37500    
   68.3170013       1584.40002    
   68.3196259       1584.42505    
   68.3222504       1584.44995    
   68.3248749       1584.47498    
   68.3274994       1584.50000    
   68.3301239       1584.52502    
   68.3327484       1584.55005    
   68.3353729       1584.57495    
   68.3379974       1584.59998    
   68.3406219       1584.62500    
   68.3432465       1584.65002    
   68.3458786       1584.67505    
   68.3485031       1584.69995    
   68.3511276       1584.72498    
   68.3537521       1584.75000    
   68.3563766       1584.77502    
   68.3590012       1584.80005    
   68.3616257       1584.82495    
   68.3642502       1584.84998    
   68.3668747       1584.87500    
   68.3694992       1584.90002    
   68.3721237       1584.92505    
   68.3747482       1584.94995    
   68.3773727       1584.97498    
   68.3799973       1585.00000    
   68.3826218       1585.02502    
   68.3852463       1585.05005    
   68.3878784       1585.07495    
   68.3905029       1585.09998    
   68.3931274       1585.12500    
   68.3957520       1585.15002    
   68.3983765       1585.17505    
   68.4010010       1585.19995    
   68.4036255       1585.22498    
   68.4062500       1585.25000    
   68.4088745       1585.27502    
   68.4114990       1585.30005    
   68.4141235       1585.32495    
   68.4167480       1585.34998    
   68.4193726       1585.37500    
   68.4219971       1585.40002    
   68.4246216       1585.42505    
   68.4272537       1585.44995    
   68.4298782       1585.47498    
   68.4325027       1585.50000    
   68.4351273       1585.52502    
   68.4377518       1585.55005    
   68.4403763       1585.57495    
   68.4430008       1585.59998    
   68.4456253       1585.62500    
   68.4482498       1585.65002    
   68.4508743       1585.67505    
   68.4534988       1585.69995    
   68.4561234       1585.72498    
   68.4587479       1585.75000    
   68.4613724       1585.77502    
   68.4639969       1585.80005    
   68.4666214       1585.82495    
   68.4692535       1585.84998    
   68.4718781       1585.87500    
   68.4745026       1585.90002    
   68.4771271       1585.92505    
   68.4797516       1585.94995    
   68.4823761       1585.97498    
   68.4850006       1586.00000    
   68.4876251       1586.02502    
   68.4902496       1586.05005    
   68.4928741       1586.07495    
   68.4954987       1586.09998    
   68.4981232       1586.12500    
   68.5007477       1586.15002    
   68.5033722       1586.17505    
   68.5059967       1586.19995    
   68.5086212       1586.22498    
   68.5112534       1586.25000    
   68.5138779       1586.27502    
   68.5165024       1586.30005    
   68.5191269       1586.32495    
   68.5217514       1586.34998    
   68.5243759       1586.37500    
   68.5270004       1586.40002    
   68.5296249       1586.42505    
   68.5322495       1586.44995    
   68.5348740       1586.47498    
   68.5374985       1586.50000    
   68.5401230       1586.52502    
   68.5427475       1586.55005    
   68.5453720       1586.57495    
   68.5479965       1586.59998    
   68.5506287       1586.62500    
   68.5532532       1586.65002    
   68.5558777       1586.67505    
   68.5585022       1586.69995    
   68.5611267       1586.72498    
   68.5637512       1586.75000    
   68.5663757       1586.77502    
   68.5690002       1586.80005    
   68.5716248       1586.82495    
   68.5742493       1586.84998    
   68.5768738       1586.87500    
   68.5794983       1586.90002    
   68.5821228       1586.92505    
   68.5847473       1586.94995    
   68.5873718       1586.97498    
   68.5899963       1587.00000    
   68.5926285       1587.02502    
   68.5952530       1587.05005    
   68.5978775       1587.07495    
   68.6005020       1587.09998    
   68.6031265       1587.12500    
   68.6057510       1587.15002    
   68.6083755       1587.17505    
   68.6110001       1587.19995    
   68.6136246       1587.22498    
   68.6162491       1587.25000    
   68.6188736       1587.27502    
   68.6214981       1587.30005    
   68.6241226       1587.32495    
   68.6267471       1587.34998    
   68.6293716       1587.37500    
   68.6320038       1587.40002    
   68.6346283       1587.42505    
   68.6372528       1587.44995    
   68.6398773       1587.47498    
   68.6425018       1587.50000    
   68.6451263       1587.52502    
   68.6477509       1587.55005    
   68.6503754       1587.57495    
   68.6529999       1587.59998    
   68.6556244       1587.62500    
   68.6582489       1587.65002    
   68.6608734       1587.67505    
   68.6634979       1587.69995    
   68.6661224       1587.72498    
   68.6687469       1587.75000    
   68.6713715       1587.77502    
   68.6740036       1587.80005    
   68.6766281       1587.82495    
   68.6792526       1587.84998    
   68.6818771       1587.87500    
   68.6845016       1587.90002    
   68.6871262       1587.92505    
   68.6897507       1587.94995    
   68.6923752       1587.97498    
   68.6949997       1588.00000    
   68.6976242       1588.02502    
   68.7002487       1588.05005    
   68.7028732       1588.07495    
   68.7054977       1588.09998    
   68.7081223       1588.12500    
   68.7107468       1588.15002    
   68.7133713       1588.17505    
   68.7160034       1588.19995    
   68.7186279       1588.22498    
   68.7212524       1588.25000    
   68.7238770       1588.27502    
   68.7265015       1588.30005    
   68.7291260       1588.32495    
   68.7317505       1588.34998    
   68.7343750       1588.37500    
   68.7369995       1588.40002    
   68.7396240       1588.42505    
   68.7422485       1588.44995    
   68.7448730       1588.47498    
   68.7474976       1588.50000    
   68.7501221       1588.52502    
   68.7527466       1588.55005    
   68.7553787       1588.57495    
   68.7580032       1588.59998    
   68.7606277       1588.62500    
   68.7632523       1588.65002    
   68.7658768       1588.67505    
   68.7685013       1588.69995    
   68.7711258       1588.72498    
   68.7737503       1588.75000    
   68.7763748       1588.77502    
   68.7789993       1588.80005    
   68.7816238       1588.82495    
   68.7842484       1588.84998    
   68.7868729       1588.87500    
   68.7894974       1588.90002    
   68.7921219       1588.92505    
   68.7947464       1588.94995    
   68.7973785       1588.97498    
   68.8000031       1589.00000    
   68.8026276       1589.02502    
   68.8052521       1589.05005    
   68.8078766       1589.07495    
   68.8105011       1589.09998    
   68.8131256       1589.12500    
   68.8157501       1589.15002    
   68.8183746       1589.17505    
   68.8209991       1589.19995    
   68.8236237       1589.22498    
   68.8262482       1589.25000    
   68.8288727       1589.27502    
   68.8314972       1589.30005    
   68.8341217       1589.32495    
   68.8367462       1589.34998    
   68.8393784       1589.37500    
   68.8420029       1589.40002    
   68.8446274       1589.42505    
   68.8472519       1589.44995    
   68.8498764       1589.47498    
   68.8525009       1589.50000    
   68.8551254       1589.52502    
   68.8577499       1589.55005    
   68.8603745       1589.57495    
   68.8629990       1589.59998    
   68.8656235       1589.62500    
   68.8682480       1589.65002    
   68.8708725       1589.67505    
   68.8734970       1589.69995    
   68.8761215       1589.72498    
   68.8787537       1589.75000    
   68.8813782       1589.77502    
   68.8840027       1589.80005    
   68.8866272       1589.82495    
   68.8892517       1589.84998    
   68.8918762       1589.87500    
   68.8945007       1589.90002    
   68.8971252       1589.92505    
   68.8997498       1589.94995    
   68.9023743       1589.97498    
   68.9049988       1590.00000    
   68.9076233       1590.02502    
   68.9102478       1590.05005    
   68.9128723       1590.07495    
   68.9154968       1590.09998    
   68.9181213       1590.12500    
   68.9207535       1590.15002    
   68.9233780       1590.17505    
   68.9260025       1590.19995    
   68.9286270       1590.22498    
   68.9312515       1590.25000    
   68.9338760       1590.27502    
   68.9365005       1590.30005    
   68.9391251       1590.32495    
   68.9417496       1590.34998    
   68.9443741       1590.37500    
   68.9469986       1590.40002    
   68.9496231       1590.42505    
   68.9522476       1590.44995    
   68.9548721       1590.47498    
   68.9574966       1590.50000    
   68.9601288       1590.52502    
   68.9627533       1590.55005    
   68.9653778       1590.57495    
   68.9680023       1590.59998    
   68.9706268       1590.62500    
   68.9732513       1590.65002    
   68.9758759       1590.67505    
   68.9785004       1590.69995    
   68.9811249       1590.72498    
   68.9837494       1590.75000    
   68.9863739       1590.77502    
   68.9889984       1590.80005    
   68.9916229       1590.82495    
   68.9942474       1590.84998    
   68.9968719       1590.87500    
   68.9994965       1590.90002    
   69.0021286       1590.92505    
   69.0047531       1590.94995    
   69.0073776       1590.97498    
   69.0100021       1591.00000    
   69.0126266       1591.02502    
   69.0152512       1591.05005    
   69.0178757       1591.07495    
   69.0205002       1591.09998    
   69.0231247       1591.12500    
   69.0257492       1591.15002    
   69.0283737       1591.17505    
   69.0309982       1591.19995    
   69.0336227       1591.22498    
   69.0362473       1591.25000    
   69.0388718       1591.27502    
   69.0414963       1591.30005    
   69.0441284       1591.32495    
   69.0467529       1591.34998    
   69.0493774       1591.37500    
   69.0520020       1591.40002    
   69.0546265       1591.42505    
   69.0572510       1591.44995    
   69.0598755       1591.47498    
   69.0625000       1591.50000    
   69.0651245       1591.52502    
   69.0677490       1591.55005    
   69.0703735       1591.57495    
   69.0729980       1591.59998    
   69.0756226       1591.62500    
   69.0782471       1591.65002    
   69.0808716       1591.67505    
   69.0835037       1591.69995    
   69.0861282       1591.72498    
   69.0887527       1591.75000    
   69.0913773       1591.77502    
   69.0940018       1591.80005    
   69.0966263       1591.82495    
   69.0992508       1591.84998    
   69.1018753       1591.87500    
   69.1044998       1591.90002    
   69.1071243       1591.92505    
   69.1097488       1591.94995    
   69.1123734       1591.97498    
   69.1149979       1592.00000    
   69.1176224       1592.02502    
   69.1202469       1592.05005    
   69.1228714       1592.07495    
   69.1255035       1592.09998    
   69.1281281       1592.12500    
   69.1307526       1592.15002    
   69.1333771       1592.17505    
   69.1360016       1592.19995    
   69.1386261       1592.22498    
   69.1412506       1592.25000    
   69.1438751       1592.27502    
   69.1464996       1592.30005    
   69.1491241       1592.32495    
   69.1517487       1592.34998    
   69.1543732       1592.37500    
   69.1569977       1592.40002    
   69.1596222       1592.42505    
   69.1622467       1592.44995    
   69.1648712       1592.47498    
   69.1675034       1592.50000    
   69.1701279       1592.52502    
   69.1727524       1592.55005    
   69.1753769       1592.57495    
   69.1780014       1592.59998    
   69.1806259       1592.62500    
   69.1832504       1592.65002    
   69.1858749       1592.67505    
   69.1884995       1592.69995    
   69.1911240       1592.72498    
   69.1937485       1592.75000    
   69.1963730       1592.77502    
   69.1989975       1592.80005    
   69.2016220       1592.82495    
   69.2042465       1592.84998    
   69.2068787       1592.87500    
   69.2095032       1592.90002    
   69.2121277       1592.92505    
   69.2147522       1592.94995    
   69.2173767       1592.97498    
   69.2200012       1593.00000    
   69.2226257       1593.02502    
   69.2252502       1593.05005    
   69.2278748       1593.07495    
   69.2304993       1593.09998    
   69.2331238       1593.12500    
   69.2357483       1593.15002    
   69.2383728       1593.17505    
   69.2409973       1593.19995    
   69.2436218       1593.22498    
   69.2462463       1593.25000    
   69.2488785       1593.27502    
   69.2515030       1593.30005    
   69.2541275       1593.32495    
   69.2567520       1593.34998    
   69.2593765       1593.37500    
   69.2620010       1593.40002    
   69.2646255       1593.42505    
   69.2672501       1593.44995    
   69.2698746       1593.47498    
   69.2724991       1593.50000    
   69.2751236       1593.52502    
   69.2777481       1593.55005    
   69.2803726       1593.57495    
   69.2829971       1593.59998    
   69.2856216       1593.62500    
   69.2882538       1593.65002    
   69.2908783       1593.67505    
   69.2935028       1593.69995    
   69.2961273       1593.72498    
   69.2987518       1593.75000    
   69.3013763       1593.77502    
   69.3040009       1593.80005    
   69.3066254       1593.82495    
   69.3092499       1593.84998    
   69.3118744       1593.87500    
   69.3144989       1593.90002    
   69.3171234       1593.92505    
   69.3197479       1593.94995    
   69.3223724       1593.97498    
   69.3249969       1594.00000    
   69.3276215       1594.02502    
   69.3302536       1594.05005    
   69.3328781       1594.07495    
   69.3355026       1594.09998    
   69.3381271       1594.12500    
   69.3407516       1594.15002    
   69.3433762       1594.17505    
   69.3460007       1594.19995    
   69.3486252       1594.22498    
   69.3512497       1594.25000    
   69.3538742       1594.27502    
   69.3564987       1594.30005    
   69.3591232       1594.32495    
   69.3617477       1594.34998    
   69.3643723       1594.37500    
   69.3669968       1594.40002    
   69.3696213       1594.42505    
   69.3722534       1594.44995    
   69.3748779       1594.47498    
   69.3775024       1594.50000    
   69.3801270       1594.52502    
   69.3827515       1594.55005    
   69.3853760       1594.57495    
   69.3880005       1594.59998    
   69.3906250       1594.62500    
   69.3932495       1594.65002    
   69.3958740       1594.67505    
   69.3984985       1594.69995    
   69.4011230       1594.72498    
   69.4037476       1594.75000    
   69.4063721       1594.77502    
   69.4089966       1594.80005    
   69.4116287       1594.82495    
   69.4142532       1594.84998    
   69.4168777       1594.87500    
   69.4195023       1594.90002    
   69.4221268       1594.92505    
   69.4247513       1594.94995    
   69.4273758       1594.97498    
   69.4300003       1595.00000    
   69.4326248       1595.02502    
   69.4352493       1595.05005    
   69.4378738       1595.07495    
   69.4404984       1595.09998    
   69.4431229       1595.12500    
   69.4457474       1595.15002    
   69.4483719       1595.17505    
   69.4509964       1595.19995    
   69.4536285       1595.22498    
   69.4562531       1595.25000    
   69.4588776       1595.27502    
   69.4615021       1595.30005    
   69.4641266       1595.32495    
   69.4667511       1595.34998    
   69.4693756       1595.37500    
   69.4720001       1595.40002    
   69.4746246       1595.42505    
   69.4772491       1595.44995    
   69.4798737       1595.47498    
   69.4824982       1595.50000    
   69.4851227       1595.52502    
   69.4877472       1595.55005    
   69.4903717       1595.57495    
   69.4929962       1595.59998    
   69.4956284       1595.62500    
   69.4982529       1595.65002    
   69.5008774       1595.67505    
   69.5035019       1595.69995    
   69.5061264       1595.72498    
   69.5087509       1595.75000    
   69.5113754       1595.77502    
   69.5139999       1595.80005    
   69.5166245       1595.82495    
   69.5192490       1595.84998    
   69.5218735       1595.87500    
   69.5244980       1595.90002    
   69.5271225       1595.92505    
   69.5297470       1595.94995    
   69.5323715       1595.97498    
   69.5350037       1596.00000    
   69.5376282       1596.02502    
   69.5402527       1596.05005    
   69.5428772       1596.07495    
   69.5455017       1596.09998    
   69.5481262       1596.12500    
   69.5507507       1596.15002    
   69.5533752       1596.17505    
   69.5559998       1596.19995    
   69.5586243       1596.22498    
   69.5612488       1596.25000    
   69.5638733       1596.27502    
   69.5664978       1596.30005    
   69.5691223       1596.32495    
   69.5717468       1596.34998    
   69.5743713       1596.37500    
   69.5770035       1596.40002    
   69.5796280       1596.42505    
   69.5822525       1596.44995    
   69.5848770       1596.47498    
   69.5875015       1596.50000    
   69.5901260       1596.52502    
   69.5927505       1596.55005    
   69.5953751       1596.57495    
   69.5979996       1596.59998    
   69.6006241       1596.62500    
   69.6032486       1596.65002    
   69.6058731       1596.67505    
   69.6084976       1596.69995    
   69.6111221       1596.72498    
   69.6137466       1596.75000    
   69.6163788       1596.77502    
   69.6190033       1596.80005    
   69.6216278       1596.82495    
   69.6242523       1596.84998    
   69.6268768       1596.87500    
   69.6295013       1596.90002    
   69.6321259       1596.92505    
   69.6347504       1596.94995    
   69.6373749       1596.97498    
   69.6399994       1597.00000    
   69.6426239       1597.02502    
   69.6452484       1597.05005    
   69.6478729       1597.07495    
   69.6504974       1597.09998    
   69.6531219       1597.12500    
   69.6557465       1597.15002    
   69.6583786       1597.17505    
   69.6610031       1597.19995    
   69.6636276       1597.22498    
   69.6662521       1597.25000    
   69.6688766       1597.27502    
   69.6715012       1597.30005    
   69.6741257       1597.32495    
   69.6767502       1597.34998    
   69.6793747       1597.37500    
   69.6819992       1597.40002    
   69.6846237       1597.42505    
   69.6872482       1597.44995    
   69.6898727       1597.47498    
   69.6924973       1597.50000    
   69.6951218       1597.52502    
   69.6977463       1597.55005    
   69.7003784       1597.57495    
   69.7030029       1597.59998    
   69.7056274       1597.62500    
   69.7082520       1597.65002    
   69.7108765       1597.67505    
   69.7135010       1597.69995    
   69.7161255       1597.72498    
   69.7187500       1597.75000    
   69.7213745       1597.77502    
   69.7239990       1597.80005    
   69.7266235       1597.82495    
   69.7292480       1597.84998    
   69.7318726       1597.87500    
   69.7344971       1597.90002    
   69.7371216       1597.92505    
   69.7397537       1597.94995    
   69.7423782       1597.97498    
   69.7450027       1598.00000    
   69.7476273       1598.02502    
   69.7502518       1598.05005    
   69.7528763       1598.07495    
   69.7555008       1598.09998    
   69.7581253       1598.12500    
   69.7607498       1598.15002    
   69.7633743       1598.17505    
   69.7659988       1598.19995    
   69.7686234       1598.22498    
   69.7712479       1598.25000    
   69.7738724       1598.27502    
   69.7764969       1598.30005    
   69.7791214       1598.32495    
   69.7817535       1598.34998    
   69.7843781       1598.37500    
   69.7870026       1598.40002    
   69.7896271       1598.42505    
   69.7922516       1598.44995    
   69.7948761       1598.47498    
   69.7975006       1598.50000    
   69.8001251       1598.52502    
   69.8027496       1598.55005    
   69.8053741       1598.57495    
   69.8079987       1598.59998    
   69.8106232       1598.62500    
   69.8132477       1598.65002    
   69.8158722       1598.67505    
   69.8184967       1598.69995    
   69.8211212       1598.72498    
   69.8237534       1598.75000    
   69.8263779       1598.77502    
   69.8290024       1598.80005    
   69.8316269       1598.82495    
   69.8342514       1598.84998    
   69.8368759       1598.87500    
   69.8395004       1598.90002    
   69.8421249       1598.92505    
   69.8447495       1598.94995    
   69.8473740       1598.97498    
   69.8499985       1599.00000    
   69.8526230       1599.02502    
   69.8552475       1599.05005    
   69.8578720       1599.07495    
   69.8604965       1599.09998    
   69.8631287       1599.12500    
   69.8657532       1599.15002    
   69.8683777       1599.17505    
   69.8710022       1599.19995    
   69.8736267       1599.22498    
   69.8762512       1599.25000    
   69.8788757       1599.27502    
   69.8815002       1599.30005    
   69.8841248       1599.32495    
   69.8867493       1599.34998    
   69.8893738       1599.37500    
   69.8919983       1599.40002    
   69.8946228       1599.42505    
   69.8972473       1599.44995    
   69.8998718       1599.47498    
   69.9024963       1599.50000    
   69.9051285       1599.52502    
   69.9077530       1599.55005    
   69.9103775       1599.57495    
   69.9130020       1599.59998    
   69.9156265       1599.62500    
   69.9182510       1599.65002    
   69.9208755       1599.67505    
   69.9235001       1599.69995    
   69.9261246       1599.72498    
   69.9287491       1599.75000    
   69.9313736       1599.77502    
   69.9339981       1599.80005    
   69.9366226       1599.82495    
   69.9392471       1599.84998    
   69.9418716       1599.87500    
   69.9445038       1599.90002    
   69.9471283       1599.92505    
   69.9497528       1599.94995    
   69.9523773       1599.97498    
   69.9550018       1600.00000    
   69.9576263       1600.02502    
   69.9602509       1600.05005    
   69.9628754       1600.07495    
   69.9654999       1600.09998    
   69.9681244       1600.12500    
   69.9707489       1600.15002    
   69.9733734       1600.17505    
   69.9759979       1600.19995    
   69.9786224       1600.22498    
   69.9812469       1600.25000    
   69.9838715       1600.27502    
   69.9865036       1600.30005    
   69.9891281       1600.32495    
   69.9917526       1600.34998    
   69.9943771       1600.37500    
   69.9970016       1600.40002    
   69.9996262       1600.42505    
   70.0022507       1600.44995    
   70.0048752       1600.47498    
   70.0074997       1600.50000    
   70.0101242       1600.52502    
   70.0127487       1600.55005    
   70.0153732       1600.57495    
   70.0179977       1600.59998    
   70.0206223       1600.62500    
   70.0232468       1600.65002    
   70.0258713       1600.67505    
   70.0285034       1600.69995    
   70.0311279       1600.72498    
   70.0337524       1600.75000    
   70.0363770       1600.77502    
   70.0390015       1600.80005    
   70.0416260       1600.82495    
   70.0442505       1600.84998    
   70.0468750       1600.87500    
   70.0494995       1600.90002    
   70.0521240       1600.92505    
   70.0547485       1600.94995    
   70.0573730       1600.97498    
   70.0599976       1601.00000    
   70.0626221       1601.02502    
   70.0652466       1601.05005    
   70.0678787       1601.07495    
   70.0705032       1601.09998    
   70.0731277       1601.12500    
   70.0757523       1601.15002    
   70.0783768       1601.17505    
   70.0810013       1601.19995    
   70.0836258       1601.22498    
   70.0862503       1601.25000    
   70.0888748       1601.27502    
   70.0914993       1601.30005    
   70.0941238       1601.32495    
   70.0967484       1601.34998    
   70.0993729       1601.37500    
   70.1019974       1601.40002    
   70.1046219       1601.42505    
   70.1072464       1601.44995    
   70.1098785       1601.47498    
   70.1125031       1601.50000    
   70.1151276       1601.52502    
   70.1177521       1601.55005    
   70.1203766       1601.57495    
   70.1230011       1601.59998    
   70.1256256       1601.62500    
   70.1282501       1601.65002    
   70.1308746       1601.67505    
   70.1334991       1601.69995    
   70.1361237       1601.72498    
   70.1387482       1601.75000    
   70.1413727       1601.77502    
   70.1439972       1601.80005    
   70.1466217       1601.82495    
   70.1492462       1601.84998    
   70.1518784       1601.87500    
   70.1545029       1601.90002    
   70.1571274       1601.92505    
   70.1597519       1601.94995    
   70.1623764       1601.97498    
   70.1650009       1602.00000    
   70.1676254       1602.02502    
   70.1702499       1602.05005    
   70.1728745       1602.07495    
   70.1754990       1602.09998    
   70.1781235       1602.12500    
   70.1807480       1602.15002    
   70.1833725       1602.17505    
   70.1859970       1602.19995    
   70.1886215       1602.22498    
   70.1912537       1602.25000    
   70.1938782       1602.27502    
   70.1965027       1602.30005    
   70.1991272       1602.32495    
   70.2017517       1602.34998    
   70.2043762       1602.37500    
   70.2070007       1602.40002    
   70.2096252       1602.42505    
   70.2122498       1602.44995    
   70.2148743       1602.47498    
   70.2174988       1602.50000    
   70.2201233       1602.52502    
   70.2227478       1602.55005    
   70.2253723       1602.57495    
   70.2279968       1602.59998    
   70.2306213       1602.62500    
   70.2332535       1602.65002    
   70.2358780       1602.67505    
   70.2385025       1602.69995    
   70.2411270       1602.72498    
   70.2437515       1602.75000    
   70.2463760       1602.77502    
   70.2490005       1602.80005    
   70.2516251       1602.82495    
   70.2542496       1602.84998    
   70.2568741       1602.87500    
   70.2594986       1602.90002    
   70.2621231       1602.92505    
   70.2647476       1602.94995    
   70.2673721       1602.97498    
   70.2699966       1603.00000    
   70.2726288       1603.02502    
   70.2752533       1603.05005    
   70.2778778       1603.07495    
   70.2805023       1603.09998    
   70.2831268       1603.12500    
   70.2857513       1603.15002    
   70.2883759       1603.17505    
   70.2910004       1603.19995    
   70.2936249       1603.22498    
   70.2962494       1603.25000    
   70.2988739       1603.27502    
   70.3014984       1603.30005    
   70.3041229       1603.32495    
   70.3067474       1603.34998    
   70.3093719       1603.37500    
   70.3119965       1603.40002    
   70.3146286       1603.42505    
   70.3172531       1603.44995    
   70.3198776       1603.47498    
   70.3225021       1603.50000    
   70.3251266       1603.52502    
   70.3277512       1603.55005    
   70.3303757       1603.57495    
   70.3330002       1603.59998    
   70.3356247       1603.62500    
   70.3382492       1603.65002    
   70.3408737       1603.67505    
   70.3434982       1603.69995    
   70.3461227       1603.72498    
   70.3487473       1603.75000    
   70.3513718       1603.77502    
   70.3539963       1603.80005    
   70.3566284       1603.82495    
   70.3592529       1603.84998    
   70.3618774       1603.87500    
   70.3645020       1603.90002    
   70.3671265       1603.92505    
   70.3697510       1603.94995    
   70.3723755       1603.97498    
   70.3750000       1604.00000    
   70.3776245       1604.02502    
   70.3802490       1604.05005    
   70.3828735       1604.07495    
   70.3854980       1604.09998    
   70.3881226       1604.12500    
   70.3907471       1604.15002    
   70.3933716       1604.17505    
   70.3960037       1604.19995    
   70.3986282       1604.22498    
   70.4012527       1604.25000    
   70.4038773       1604.27502    
   70.4065018       1604.30005    
   70.4091263       1604.32495    
   70.4117508       1604.34998    
   70.4143753       1604.37500    
   70.4169998       1604.40002    
   70.4196243       1604.42505    
   70.4222488       1604.44995    
   70.4248734       1604.47498    
   70.4274979       1604.50000    
   70.4301224       1604.52502    
   70.4327469       1604.55005    
   70.4353714       1604.57495    
   70.4380035       1604.59998    
   70.4406281       1604.62500    
   70.4432526       1604.65002    
   70.4458771       1604.67505    
   70.4485016       1604.69995    
   70.4511261       1604.72498    
   70.4537506       1604.75000    
   70.4563751       1604.77502    
   70.4589996       1604.80005    
   70.4616241       1604.82495    
   70.4642487       1604.84998    
   70.4668732       1604.87500    
   70.4694977       1604.90002    
   70.4721222       1604.92505    
   70.4747467       1604.94995    
   70.4773712       1604.97498    
   70.4800034       1605.00000    
   70.4826279       1605.02502    
   70.4852524       1605.05005    
   70.4878769       1605.07495    
   70.4905014       1605.09998    
   70.4931259       1605.12500    
   70.4957504       1605.15002    
   70.4983749       1605.17505    
   70.5009995       1605.19995    
   70.5036240       1605.22498    
   70.5062485       1605.25000    
   70.5088730       1605.27502    
   70.5114975       1605.30005    
   70.5141220       1605.32495    
   70.5167465       1605.34998    
   70.5193787       1605.37500    
   70.5220032       1605.40002    
   70.5246277       1605.42505    
   70.5272522       1605.44995    
   70.5298767       1605.47498    
   70.5325012       1605.50000    
   70.5351257       1605.52502    
   70.5377502       1605.55005    
   70.5403748       1605.57495    
   70.5429993       1605.59998    
   70.5456238       1605.62500    
   70.5482483       1605.65002    
   70.5508728       1605.67505    
   70.5534973       1605.69995    
   70.5561218       1605.72498    
   70.5587463       1605.75000    
   70.5613785       1605.77502    
   70.5640030       1605.80005    
   70.5666275       1605.82495    
   70.5692520       1605.84998    
   70.5718765       1605.87500    
   70.5745010       1605.90002    
   70.5771255       1605.92505    
   70.5797501       1605.94995    
   70.5823746       1605.97498    
   70.5849991       1606.00000    
   70.5876236       1606.02502    
   70.5902481       1606.05005    
   70.5928726       1606.07495    
   70.5954971       1606.09998    
   70.5981216       1606.12500    
   70.6007538       1606.15002    
   70.6033783       1606.17505    
   70.6060028       1606.19995    
   70.6086273       1606.22498    
   70.6112518       1606.25000    
   70.6138763       1606.27502    
   70.6165009       1606.30005    
   70.6191254       1606.32495    
   70.6217499       1606.34998    
   70.6243744       1606.37500    
   70.6269989       1606.40002    
   70.6296234       1606.42505    
   70.6322479       1606.44995    
   70.6348724       1606.47498    
   70.6374969       1606.50000    
   70.6401215       1606.52502    
   70.6427536       1606.55005    
   70.6453781       1606.57495    
   70.6480026       1606.59998    
   70.6506271       1606.62500    
   70.6532516       1606.65002    
   70.6558762       1606.67505    
   70.6585007       1606.69995    
   70.6611252       1606.72498    
   70.6637497       1606.75000    
   70.6663742       1606.77502    
   70.6689987       1606.80005    
   70.6716232       1606.82495    
   70.6742477       1606.84998    
   70.6768723       1606.87500    
   70.6794968       1606.90002    
   70.6821213       1606.92505    
   70.6847534       1606.94995    
   70.6873779       1606.97498    
   70.6900024       1607.00000    
   70.6926270       1607.02502    
   70.6952515       1607.05005    
   70.6978760       1607.07495    
   70.7005005       1607.09998    
   70.7031250       1607.12500    
   70.7057495       1607.15002    
   70.7083740       1607.17505    
   70.7109985       1607.19995    
   70.7136230       1607.22498    
   70.7162476       1607.25000    
   70.7188721       1607.27502    
   70.7214966       1607.30005    
   70.7241287       1607.32495    
   70.7267532       1607.34998    
   70.7293777       1607.37500    
   70.7320023       1607.40002    
   70.7346268       1607.42505    
   70.7372513       1607.44995    
   70.7398758       1607.47498    
   70.7425003       1607.50000    
   70.7451248       1607.52502    
   70.7477493       1607.55005    
   70.7503738       1607.57495    
   70.7529984       1607.59998    
   70.7556229       1607.62500    
   70.7582474       1607.65002    
   70.7608719       1607.67505    
   70.7634964       1607.69995    
   70.7661285       1607.72498    
   70.7687531       1607.75000    
   70.7713776       1607.77502    
   70.7740021       1607.80005    
   70.7766266       1607.82495    
   70.7792511       1607.84998    
   70.7818756       1607.87500    
   70.7845001       1607.90002    
   70.7871246       1607.92505    
   70.7897491       1607.94995    
   70.7923737       1607.97498    
   70.7949982       1608.00000    
   70.7976227       1608.02502    
   70.8002472       1608.05005    
   70.8028717       1608.07495    
   70.8054962       1608.09998    
   70.8081284       1608.12500    
   70.8107529       1608.15002    
   70.8133774       1608.17505    
   70.8160019       1608.19995    
   70.8186264       1608.22498    
   70.8212509       1608.25000    
   70.8238754       1608.27502    
   70.8264999       1608.30005    
   70.8291245       1608.32495    
   70.8317490       1608.34998    
   70.8343735       1608.37500    
   70.8369980       1608.40002    
   70.8396225       1608.42505    
   70.8422470       1608.44995    
   70.8448715       1608.47498    
   70.8475037       1608.50000    
   70.8501282       1608.52502    
   70.8527527       1608.55005    
   70.8553772       1608.57495    
   70.8580017       1608.59998    
   70.8606262       1608.62500    
   70.8632507       1608.65002    
   70.8658752       1608.67505    
   70.8684998       1608.69995    
   70.8711243       1608.72498    
   70.8737488       1608.75000    
   70.8763733       1608.77502    
   70.8789978       1608.80005    
   70.8816223       1608.82495    
   70.8842468       1608.84998    
   70.8868713       1608.87500    
   70.8895035       1608.90002    
   70.8921280       1608.92505    
   70.8947525       1608.94995    
   70.8973770       1608.97498    
   70.9000015       1609.00000    
   70.9026260       1609.02502    
   70.9052505       1609.05005    
   70.9078751       1609.07495    
   70.9104996       1609.09998    
   70.9131241       1609.12500    
   70.9157486       1609.15002    
   70.9183731       1609.17505    
   70.9209976       1609.19995    
   70.9236221       1609.22498    
   70.9262466       1609.25000    
   70.9288788       1609.27502    
   70.9315033       1609.30005    
   70.9341278       1609.32495    
   70.9367523       1609.34998    
   70.9393768       1609.37500    
   70.9420013       1609.40002    
   70.9446259       1609.42505    
   70.9472504       1609.44995    
   70.9498749       1609.47498    
   70.9524994       1609.50000    
   70.9551239       1609.52502    
   70.9577484       1609.55005    
   70.9603729       1609.57495    
   70.9629974       1609.59998    
   70.9656219       1609.62500    
   70.9682465       1609.65002    
   70.9708786       1609.67505    
   70.9735031       1609.69995    
   70.9761276       1609.72498    
   70.9787521       1609.75000    
   70.9813766       1609.77502    
   70.9840012       1609.80005    
   70.9866257       1609.82495    
   70.9892502       1609.84998    
   70.9918747       1609.87500    
   70.9944992       1609.90002    
   70.9971237       1609.92505    
   70.9997482       1609.94995    
   71.0023727       1609.97498    
   71.0049973       1610.00000    
   71.0076218       1610.02502    
   71.0102463       1610.05005    
   71.0128784       1610.07495    
   71.0155029       1610.09998    
   71.0181274       1610.12500    
   71.0207520       1610.15002    
   71.0233765       1610.17505    
   71.0260010       1610.19995    
   71.0286255       1610.22498    
   71.0312500       1610.25000    
   71.0338745       1610.27502    
   71.0364990       1610.30005    
   71.0391235       1610.32495    
   71.0417480       1610.34998    
   71.0443726       1610.37500    
   71.0469971       1610.40002    
   71.0496216       1610.42505    
   71.0522537       1610.44995    
   71.0548782       1610.47498    
   71.0575027       1610.50000    
   71.0601273       1610.52502    
   71.0627518       1610.55005    
   71.0653763       1610.57495    
   71.0680008       1610.59998    
   71.0706253       1610.62500    
   71.0732498       1610.65002    
   71.0758743       1610.67505    
   71.0784988       1610.69995    
   71.0811234       1610.72498    
   71.0837479       1610.75000    
   71.0863724       1610.77502    
   71.0889969       1610.80005    
   71.0916214       1610.82495    
   71.0942535       1610.84998    
   71.0968781       1610.87500    
   71.0995026       1610.90002    
   71.1021271       1610.92505    
   71.1047516       1610.94995    
   71.1073761       1610.97498    
   71.1100006       1611.00000    
   71.1126251       1611.02502    
   71.1152496       1611.05005    
   71.1178741       1611.07495    
   71.1204987       1611.09998    
   71.1231232       1611.12500    
   71.1257477       1611.15002    
   71.1283722       1611.17505    
   71.1309967       1611.19995    
   71.1336212       1611.22498    
   71.1362534       1611.25000    
   71.1388779       1611.27502    
   71.1415024       1611.30005    
   71.1441269       1611.32495    
   71.1467514       1611.34998    
   71.1493759       1611.37500    
   71.1520004       1611.40002    
   71.1546249       1611.42505    
   71.1572495       1611.44995    
   71.1598740       1611.47498    
   71.1624985       1611.50000    
   71.1651230       1611.52502    
   71.1677475       1611.55005    
   71.1703720       1611.57495    
   71.1729965       1611.59998    
   71.1756287       1611.62500    
   71.1782532       1611.65002    
   71.1808777       1611.67505    
   71.1835022       1611.69995    
   71.1861267       1611.72498    
   71.1887512       1611.75000    
   71.1913757       1611.77502    
   71.1940002       1611.80005    
   71.1966248       1611.82495    
   71.1992493       1611.84998    
   71.2018738       1611.87500    
   71.2044983       1611.90002    
   71.2071228       1611.92505    
   71.2097473       1611.94995    
   71.2123718       1611.97498    
   71.2149963       1612.00000    
   71.2176285       1612.02502    
   71.2202530       1612.05005    
   71.2228775       1612.07495    
   71.2255020       1612.09998    
   71.2281265       1612.12500    
   71.2307510       1612.15002    
   71.2333755       1612.17505    
   71.2360001       1612.19995    
   71.2386246       1612.22498    
   71.2412491       1612.25000    
   71.2438736       1612.27502    
   71.2464981       1612.30005    
   71.2491226       1612.32495    
   71.2517471       1612.34998    
   71.2543716       1612.37500    
   71.2570038       1612.40002    
   71.2596283       1612.42505    
   71.2622528       1612.44995    
   71.2648773       1612.47498    
   71.2675018       1612.50000    
   71.2701263       1612.52502    
   71.2727509       1612.55005    
   71.2753754       1612.57495    
   71.2779999       1612.59998    
   71.2806244       1612.62500    
   71.2832489       1612.65002    
   71.2858734       1612.67505    
   71.2884979       1612.69995    
   71.2911224       1612.72498    
   71.2937469       1612.75000    
   71.2963715       1612.77502    
   71.2990036       1612.80005    
   71.3016281       1612.82495    
   71.3042526       1612.84998    
   71.3068771       1612.87500    
   71.3095016       1612.90002    
   71.3121262       1612.92505    
   71.3147507       1612.94995    
   71.3173752       1612.97498    
   71.3199997       1613.00000    
   71.3226242       1613.02502    
   71.3252487       1613.05005    
   71.3278732       1613.07495    
   71.3304977       1613.09998    
   71.3331223       1613.12500    
   71.3357468       1613.15002    
   71.3383713       1613.17505    
   71.3410034       1613.19995    
   71.3436279       1613.22498    
   71.3462524       1613.25000    
   71.3488770       1613.27502    
   71.3515015       1613.30005    
   71.3541260       1613.32495    
   71.3567505       1613.34998    
   71.3593750       1613.37500    
   71.3619995       1613.40002    
   71.3646240       1613.42505    
   71.3672485       1613.44995    
   71.3698730       1613.47498    
   71.3724976       1613.50000    
   71.3751221       1613.52502    
   71.3777466       1613.55005    
   71.3803787       1613.57495    
   71.3830032       1613.59998    
   71.3856277       1613.62500    
   71.3882523       1613.65002    
   71.3908768       1613.67505    
   71.3935013       1613.69995    
   71.3961258       1613.72498    
   71.3987503       1613.75000    
   71.4013748       1613.77502    
   71.4039993       1613.80005    
   71.4066238       1613.82495    
   71.4092484       1613.84998    
   71.4118729       1613.87500    
   71.4144974       1613.90002    
   71.4171219       1613.92505    
   71.4197464       1613.94995    
   71.4223785       1613.97498    
   71.4250031       1614.00000    
   71.4276276       1614.02502    
   71.4302521       1614.05005    
   71.4328766       1614.07495    
   71.4355011       1614.09998    
   71.4381256       1614.12500    
   71.4407501       1614.15002    
   71.4433746       1614.17505    
   71.4459991       1614.19995    
   71.4486237       1614.22498    
   71.4512482       1614.25000    
   71.4538727       1614.27502    
   71.4564972       1614.30005    
   71.4591217       1614.32495    
   71.4617462       1614.34998    
   71.4643784       1614.37500    
   71.4670029       1614.40002    
   71.4696274       1614.42505    
   71.4722519       1614.44995    
   71.4748764       1614.47498    
   71.4775009       1614.50000    
   71.4801254       1614.52502    
   71.4827499       1614.55005    
   71.4853745       1614.57495    
   71.4879990       1614.59998    
   71.4906235       1614.62500    
   71.4932480       1614.65002    
   71.4958725       1614.67505    
   71.4984970       1614.69995    
   71.5011215       1614.72498    
   71.5037537       1614.75000    
   71.5063782       1614.77502    
   71.5090027       1614.80005    
   71.5116272       1614.82495    
   71.5142517       1614.84998    
   71.5168762       1614.87500    
   71.5195007       1614.90002    
   71.5221252       1614.92505    
   71.5247498       1614.94995    
   71.5273743       1614.97498    
   71.5299988       1615.00000    
   71.5326233       1615.02502    
   71.5352478       1615.05005    
   71.5378723       1615.07495    
   71.5404968       1615.09998    
   71.5431213       1615.12500    
   71.5457535       1615.15002    
   71.5483780       1615.17505    
   71.5510025       1615.19995    
   71.5536270       1615.22498    
   71.5562515       1615.25000    
   71.5588760       1615.27502    
   71.5615005       1615.30005    
   71.5641251       1615.32495    
   71.5667496       1615.34998    
   71.5693741       1615.37500    
   71.5719986       1615.40002    
   71.5746231       1615.42505    
   71.5772476       1615.44995    
   71.5798721       1615.47498    
   71.5824966       1615.50000    
   71.5851288       1615.52502    
   71.5877533       1615.55005    
   71.5903778       1615.57495    
   71.5930023       1615.59998    
   71.5956268       1615.62500    
   71.5982513       1615.65002    
   71.6008759       1615.67505    
   71.6035004       1615.69995    
   71.6061249       1615.72498    
   71.6087494       1615.75000    
   71.6113739       1615.77502    
   71.6139984       1615.80005    
   71.6166229       1615.82495    
   71.6192474       1615.84998    
   71.6218719       1615.87500    
   71.6244965       1615.90002    
   71.6271286       1615.92505    
   71.6297531       1615.94995    
   71.6323776       1615.97498    
   71.6350021       1616.00000    
   71.6376266       1616.02502    
   71.6402512       1616.05005    
   71.6428757       1616.07495    
   71.6455002       1616.09998    
   71.6481247       1616.12500    
   71.6507492       1616.15002    
   71.6533737       1616.17505    
   71.6559982       1616.19995    
   71.6586227       1616.22498    
   71.6612473       1616.25000    
   71.6638718       1616.27502    
   71.6664963       1616.30005    
   71.6691284       1616.32495    
   71.6717529       1616.34998    
   71.6743774       1616.37500    
   71.6770020       1616.40002    
   71.6796265       1616.42505    
   71.6822510       1616.44995    
   71.6848755       1616.47498    
   71.6875000       1616.50000    
   71.6901245       1616.52502    
   71.6927490       1616.55005    
   71.6953735       1616.57495    
   71.6979980       1616.59998    
   71.7006226       1616.62500    
   71.7032471       1616.65002    
   71.7058716       1616.67505    
   71.7085037       1616.69995    
   71.7111282       1616.72498    
   71.7137527       1616.75000    
   71.7163773       1616.77502    
   71.7190018       1616.80005    
   71.7216263       1616.82495    
   71.7242508       1616.84998    
   71.7268753       1616.87500    
   71.7294998       1616.90002    
   71.7321243       1616.92505    
   71.7347488       1616.94995    
   71.7373734       1616.97498    
   71.7399979       1617.00000    
   71.7426224       1617.02502    
   71.7452469       1617.05005    
   71.7478714       1617.07495    
   71.7505035       1617.09998    
   71.7531281       1617.12500    
   71.7557526       1617.15002    
   71.7583771       1617.17505    
   71.7610016       1617.19995    
   71.7636261       1617.22498    
   71.7662506       1617.25000    
   71.7688751       1617.27502    
   71.7714996       1617.30005    
   71.7741241       1617.32495    
   71.7767487       1617.34998    
   71.7793732       1617.37500    
   71.7819977       1617.40002    
   71.7846222       1617.42505    
   71.7872467       1617.44995    
   71.7898712       1617.47498    
   71.7925034       1617.50000    
   71.7951279       1617.52502    
   71.7977524       1617.55005    
   71.8003769       1617.57495    
   71.8030014       1617.59998    
   71.8056259       1617.62500    
   71.8082504       1617.65002    
   71.8108749       1617.67505    
   71.8134995       1617.69995    
   71.8161240       1617.72498    
   71.8187485       1617.75000    
   71.8213730       1617.77502    
   71.8239975       1617.80005    
   71.8266220       1617.82495    
   71.8292465       1617.84998    
   71.8318787       1617.87500    
   71.8345032       1617.90002    
   71.8371277       1617.92505    
   71.8397522       1617.94995    
   71.8423767       1617.97498    
   71.8450012       1618.00000    
   71.8476257       1618.02502    
   71.8502502       1618.05005    
   71.8528748       1618.07495    
   71.8554993       1618.09998    
   71.8581238       1618.12500    
   71.8607483       1618.15002    
   71.8633728       1618.17505    
   71.8659973       1618.19995    
   71.8686218       1618.22498    
   71.8712463       1618.25000    
   71.8738785       1618.27502    
   71.8765030       1618.30005    
   71.8791275       1618.32495    
   71.8817520       1618.34998    
   71.8843765       1618.37500    
   71.8870010       1618.40002    
   71.8896255       1618.42505    
   71.8922501       1618.44995    
   71.8948746       1618.47498    
   71.8974991       1618.50000    
   71.9001236       1618.52502    
   71.9027481       1618.55005    
   71.9053726       1618.57495    
   71.9079971       1618.59998    
   71.9106216       1618.62500    
   71.9132538       1618.65002    
   71.9158783       1618.67505    
   71.9185028       1618.69995    
   71.9211273       1618.72498    
   71.9237518       1618.75000    
   71.9263763       1618.77502    
   71.9290009       1618.80005    
   71.9316254       1618.82495    
   71.9342499       1618.84998    
   71.9368744       1618.87500    
   71.9394989       1618.90002    
   71.9421234       1618.92505    
   71.9447479       1618.94995    
   71.9473724       1618.97498    
   71.9499969       1619.00000    
   71.9526215       1619.02502    
   71.9552536       1619.05005    
   71.9578781       1619.07495    
   71.9605026       1619.09998    
   71.9631271       1619.12500    
   71.9657516       1619.15002    
   71.9683762       1619.17505    
   71.9710007       1619.19995    
   71.9736252       1619.22498    
   71.9762497       1619.25000    
   71.9788742       1619.27502    
   71.9814987       1619.30005    
   71.9841232       1619.32495    
   71.9867477       1619.34998    
   71.9893723       1619.37500    
   71.9919968       1619.40002    
   71.9946213       1619.42505    
   71.9972534       1619.44995    
   71.9998779       1619.47498    
   72.0025024       1619.50000    
   72.0051270       1619.52502    
   72.0077515       1619.55005    
   72.0103760       1619.57495    
   72.0130005       1619.59998    
   72.0156250       1619.62500    
   72.0182495       1619.65002    
   72.0208740       1619.67505    
   72.0234985       1619.69995    
   72.0261230       1619.72498    
   72.0287476       1619.75000    
   72.0313721       1619.77502    
   72.0339966       1619.80005    
   72.0366287       1619.82495    
   72.0392532       1619.84998    
   72.0418777       1619.87500    
   72.0445023       1619.90002    
   72.0471268       1619.92505    
   72.0497513       1619.94995    
   72.0523758       1619.97498    
   72.0550003       1620.00000    
   72.0576248       1620.02502    
   72.0602493       1620.05005    
   72.0628738       1620.07495    
   72.0654984       1620.09998    
   72.0681229       1620.12500    
   72.0707474       1620.15002    
   72.0733719       1620.17505    
   72.0759964       1620.19995    
   72.0786285       1620.22498    
   72.0812531       1620.25000    
   72.0838776       1620.27502    
   72.0865021       1620.30005    
   72.0891266       1620.32495    
   72.0917511       1620.34998    
   72.0943756       1620.37500    
   72.0970001       1620.40002    
   72.0996246       1620.42505    
   72.1022491       1620.44995    
   72.1048737       1620.47498    
   72.1074982       1620.50000    
   72.1101227       1620.52502    
   72.1127472       1620.55005    
   72.1153717       1620.57495    
   72.1179962       1620.59998    
   72.1206284       1620.62500    
   72.1232529       1620.65002    
   72.1258774       1620.67505    
   72.1285019       1620.69995    
   72.1311264       1620.72498    
   72.1337509       1620.75000    
   72.1363754       1620.77502    
   72.1389999       1620.80005    
   72.1416245       1620.82495    
   72.1442490       1620.84998    
   72.1468735       1620.87500    
   72.1494980       1620.90002    
   72.1521225       1620.92505    
   72.1547470       1620.94995    
   72.1573715       1620.97498    
   72.1600037       1621.00000    
   72.1626282       1621.02502    
   72.1652527       1621.05005    
   72.1678772       1621.07495    
   72.1705017       1621.09998    
   72.1731262       1621.12500    
   72.1757507       1621.15002    
   72.1783752       1621.17505    
   72.1809998       1621.19995    
   72.1836243       1621.22498    
   72.1862488       1621.25000    
   72.1888733       1621.27502    
   72.1914978       1621.30005    
   72.1941223       1621.32495    
   72.1967468       1621.34998    
   72.1993713       1621.37500    
   72.2020035       1621.40002    
   72.2046280       1621.42505    
   72.2072525       1621.44995    
   72.2098770       1621.47498    
   72.2125015       1621.50000    
   72.2151260       1621.52502    
   72.2177505       1621.55005    
   72.2203751       1621.57495    
   72.2229996       1621.59998    
   72.2256241       1621.62500    
   72.2282486       1621.65002    
   72.2308731       1621.67505    
   72.2334976       1621.69995    
   72.2361221       1621.72498    
   72.2387466       1621.75000    
   72.2413788       1621.77502    
   72.2440033       1621.80005    
   72.2466278       1621.82495    
   72.2492523       1621.84998    
   72.2518768       1621.87500    
   72.2545013       1621.90002    
   72.2571259       1621.92505    
   72.2597504       1621.94995    
   72.2623749       1621.97498    
   72.2649994       1622.00000    
   72.2676239       1622.02502    
   72.2702484       1622.05005    
   72.2728729       1622.07495    
   72.2754974       1622.09998    
   72.2781219       1622.12500    
   72.2807465       1622.15002    
   72.2833786       1622.17505    
   72.2860031       1622.19995    
   72.2886276       1622.22498    
   72.2912521       1622.25000    
   72.2938766       1622.27502    
   72.2965012       1622.30005    
   72.2991257       1622.32495    
   72.3017502       1622.34998    
   72.3043747       1622.37500    
   72.3069992       1622.40002    
   72.3096237       1622.42505    
   72.3122482       1622.44995    
   72.3148727       1622.47498    
   72.3174973       1622.50000    
   72.3201218       1622.52502    
   72.3227463       1622.55005    
   72.3253784       1622.57495    
   72.3280029       1622.59998    
   72.3306274       1622.62500    
   72.3332520       1622.65002    
   72.3358765       1622.67505    
   72.3385010       1622.69995    
   72.3411255       1622.72498    
   72.3437500       1622.75000    
   72.3463745       1622.77502    
   72.3489990       1622.80005    
   72.3516235       1622.82495    
   72.3542480       1622.84998    
   72.3568726       1622.87500    
   72.3594971       1622.90002    
   72.3621216       1622.92505    
   72.3647537       1622.94995    
   72.3673782       1622.97498    
   72.3700027       1623.00000    
   72.3726273       1623.02502    
   72.3752518       1623.05005    
   72.3778763       1623.07495    
   72.3805008       1623.09998    
   72.3831253       1623.12500    
   72.3857498       1623.15002    
   72.3883743       1623.17505    
   72.3909988       1623.19995    
   72.3936234       1623.22498    
   72.3962479       1623.25000    
   72.3988724       1623.27502    
   72.4014969       1623.30005    
   72.4041214       1623.32495    
   72.4067535       1623.34998    
   72.4093781       1623.37500    
   72.4120026       1623.40002    
   72.4146271       1623.42505    
   72.4172516       1623.44995    
   72.4198761       1623.47498    
   72.4225006       1623.50000    
   72.4251251       1623.52502    
   72.4277496       1623.55005    
   72.4303741       1623.57495    
   72.4329987       1623.59998    
   72.4356232       1623.62500    
   72.4382477       1623.65002    
   72.4408722       1623.67505    
   72.4434967       1623.69995    
   72.4461212       1623.72498    
   72.4487534       1623.75000    
   72.4513779       1623.77502    
   72.4540024       1623.80005    
   72.4566269       1623.82495    
   72.4592514       1623.84998    
   72.4618759       1623.87500    
   72.4645004       1623.90002    
   72.4671249       1623.92505    
   72.4697495       1623.94995    
   72.4723740       1623.97498    
   72.4749985       1624.00000    
   72.4776230       1624.02502    
   72.4802475       1624.05005    
   72.4828720       1624.07495    
   72.4854965       1624.09998    
   72.4881287       1624.12500    
   72.4907532       1624.15002    
   72.4933777       1624.17505    
   72.4960022       1624.19995    
   72.4986267       1624.22498    
   72.5012512       1624.25000    
   72.5038757       1624.27502    
   72.5065002       1624.30005    
   72.5091248       1624.32495    
   72.5117493       1624.34998    
   72.5143738       1624.37500    
   72.5169983       1624.40002    
   72.5196228       1624.42505    
   72.5222473       1624.44995    
   72.5248718       1624.47498    
   72.5274963       1624.50000    
   72.5301285       1624.52502    
   72.5327530       1624.55005    
   72.5353775       1624.57495    
   72.5380020       1624.59998    
   72.5406265       1624.62500    
   72.5432510       1624.65002    
   72.5458755       1624.67505    
   72.5485001       1624.69995    
   72.5511246       1624.72498    
   72.5537491       1624.75000    
   72.5563736       1624.77502    
   72.5589981       1624.80005    
   72.5616226       1624.82495    
   72.5642471       1624.84998    
   72.5668716       1624.87500    
   72.5695038       1624.90002    
   72.5721283       1624.92505    
   72.5747528       1624.94995    
   72.5773773       1624.97498    
   72.5800018       1625.00000    
   72.5826263       1625.02502    
   72.5852509       1625.05005    
   72.5878754       1625.07495    
   72.5904999       1625.09998    
   72.5931244       1625.12500    
   72.5957489       1625.15002    
   72.5983734       1625.17505    
   72.6009979       1625.19995    
   72.6036224       1625.22498    
   72.6062469       1625.25000    
   72.6088715       1625.27502    
   72.6115036       1625.30005    
   72.6141281       1625.32495    
   72.6167526       1625.34998    
   72.6193771       1625.37500    
   72.6220016       1625.40002    
   72.6246262       1625.42505    
   72.6272507       1625.44995    
   72.6298752       1625.47498    
   72.6324997       1625.50000    
   72.6351242       1625.52502    
   72.6377487       1625.55005    
   72.6403732       1625.57495    
   72.6429977       1625.59998    
   72.6456223       1625.62500    
   72.6482468       1625.65002    
   72.6508713       1625.67505    
   72.6535034       1625.69995    
   72.6561279       1625.72498    
   72.6587524       1625.75000    
   72.6613770       1625.77502    
   72.6640015       1625.80005    
   72.6666260       1625.82495    
   72.6692505       1625.84998    
   72.6718750       1625.87500    
   72.6744995       1625.90002    
   72.6771240       1625.92505    
   72.6797485       1625.94995    
   72.6823730       1625.97498    
   72.6849976       1626.00000    
   72.6876221       1626.02502    
   72.6902466       1626.05005    
   72.6928787       1626.07495    
   72.6955032       1626.09998    
   72.6981277       1626.12500    
   72.7007523       1626.15002    
   72.7033768       1626.17505    
   72.7060013       1626.19995    
   72.7086258       1626.22498    
   72.7112503       1626.25000    
   72.7138748       1626.27502    
   72.7164993       1626.30005    
   72.7191238       1626.32495    
   72.7217484       1626.34998    
   72.7243729       1626.37500    
   72.7269974       1626.40002    
   72.7296219       1626.42505    
   72.7322464       1626.44995    
   72.7348785       1626.47498    
   72.7375031       1626.50000    
   72.7401276       1626.52502    
   72.7427521       1626.55005    
   72.7453766       1626.57495    
   72.7480011       1626.59998    
   72.7506256       1626.62500    
   72.7532501       1626.65002    
   72.7558746       1626.67505    
   72.7584991       1626.69995    
   72.7611237       1626.72498    
   72.7637482       1626.75000    
   72.7663727       1626.77502    
   72.7689972       1626.80005    
   72.7716217       1626.82495    
   72.7742462       1626.84998    
   72.7768784       1626.87500    
   72.7795029       1626.90002    
   72.7821274       1626.92505    
   72.7847519       1626.94995    
   72.7873764       1626.97498    
   72.7900009       1627.00000    
   72.7926254       1627.02502    
   72.7952499       1627.05005    
   72.7978745       1627.07495    
   72.8004990       1627.09998    
   72.8031235       1627.12500    
   72.8057480       1627.15002    
   72.8083725       1627.17505    
   72.8109970       1627.19995    
   72.8136215       1627.22498    
   72.8162537       1627.25000    
   72.8188782       1627.27502    
   72.8215027       1627.30005    
   72.8241272       1627.32495    
   72.8267517       1627.34998    
   72.8293762       1627.37500    
   72.8320007       1627.40002    
   72.8346252       1627.42505    
   72.8372498       1627.44995    
   72.8398743       1627.47498    
   72.8424988       1627.50000    
   72.8451233       1627.52502    
   72.8477478       1627.55005    
   72.8503723       1627.57495    
   72.8529968       1627.59998    
   72.8556213       1627.62500    
   72.8582535       1627.65002    
   72.8608780       1627.67505    
   72.8635025       1627.69995    
   72.8661270       1627.72498    
   72.8687515       1627.75000    
   72.8713760       1627.77502    
   72.8740005       1627.80005    
   72.8766251       1627.82495    
   72.8792496       1627.84998    
   72.8818741       1627.87500    
   72.8844986       1627.90002    
   72.8871231       1627.92505    
   72.8897476       1627.94995    
   72.8923721       1627.97498    
   72.8949966       1628.00000    
   72.8976288       1628.02502    
   72.9002533       1628.05005    
   72.9028778       1628.07495    
   72.9055023       1628.09998    
   72.9081268       1628.12500    
   72.9107513       1628.15002    
   72.9133759       1628.17505    
   72.9160004       1628.19995    
   72.9186249       1628.22498    
   72.9212494       1628.25000    
   72.9238739       1628.27502    
   72.9264984       1628.30005    
   72.9291229       1628.32495    
   72.9317474       1628.34998    
   72.9343719       1628.37500    
   72.9369965       1628.40002    
   72.9396286       1628.42505    
   72.9422531       1628.44995    
   72.9448776       1628.47498    
   72.9475021       1628.50000    
   72.9501266       1628.52502    
   72.9527512       1628.55005    
   72.9553757       1628.57495    
   72.9580002       1628.59998    
   72.9606247       1628.62500    
   72.9632492       1628.65002    
   72.9658737       1628.67505    
   72.9684982       1628.69995    
   72.9711227       1628.72498    
   72.9737473       1628.75000    
   72.9763718       1628.77502    
   72.9789963       1628.80005    
   72.9816284       1628.82495    
   72.9842529       1628.84998    
   72.9868774       1628.87500    
   72.9895020       1628.90002    
   72.9921265       1628.92505    
   72.9947510       1628.94995    
   72.9973755       1628.97498    
   73.0000000       1629.00000    
   73.0026245       1629.02502    
   73.0052490       1629.05005    
   73.0078735       1629.07495    
   73.0104980       1629.09998    
   73.0131226       1629.12500    
   73.0157471       1629.15002    
   73.0183716       1629.17505    
   73.0210037       1629.19995    
   73.0236282       1629.22498    
   73.0262527       1629.25000    
   73.0288773       1629.27502    
   73.0315018       1629.30005    
   73.0341263       1629.32495    
   73.0367508       1629.34998    
   73.0393753       1629.37500    
   73.0419998       1629.40002    
   73.0446243       1629.42505    
   73.0472488       1629.44995    
   73.0498734       1629.47498    
   73.0524979       1629.50000    
   73.0551224       1629.52502    
   73.0577469       1629.55005    
   73.0603714       1629.57495    
   73.0630035       1629.59998    
   73.0656281       1629.62500    
   73.0682526       1629.65002    
   73.0708771       1629.67505    
   73.0735016       1629.69995    
   73.0761261       1629.72498    
   73.0787506       1629.75000    
   73.0813751       1629.77502    
   73.0839996       1629.80005    
   73.0866241       1629.82495    
   73.0892487       1629.84998    
   73.0918732       1629.87500    
   73.0944977       1629.90002    
   73.0971222       1629.92505    
   73.0997467       1629.94995    
   73.1023712       1629.97498    
   73.1050034       1630.00000    
   73.1076279       1630.02502    
   73.1102524       1630.05005    
   73.1128769       1630.07495    
   73.1155014       1630.09998    
   73.1181259       1630.12500    
   73.1207504       1630.15002    
   73.1233749       1630.17505    
   73.1259995       1630.19995    
   73.1286240       1630.22498    
   73.1312485       1630.25000    
   73.1338730       1630.27502    
   73.1364975       1630.30005    
   73.1391220       1630.32495    
   73.1417465       1630.34998    
   73.1443787       1630.37500    
   73.1470032       1630.40002    
   73.1496277       1630.42505    
   73.1522522       1630.44995    
   73.1548767       1630.47498    
   73.1575012       1630.50000    
   73.1601257       1630.52502    
   73.1627502       1630.55005    
   73.1653748       1630.57495    
   73.1679993       1630.59998    
   73.1706238       1630.62500    
   73.1732483       1630.65002    
   73.1758728       1630.67505    
   73.1784973       1630.69995    
   73.1811218       1630.72498    
   73.1837463       1630.75000    
   73.1863785       1630.77502    
   73.1890030       1630.80005    
   73.1916275       1630.82495    
   73.1942520       1630.84998    
   73.1968765       1630.87500    
   73.1995010       1630.90002    
   73.2021255       1630.92505    
   73.2047501       1630.94995    
   73.2073746       1630.97498    
   73.2099991       1631.00000    
   73.2126236       1631.02502    
   73.2152481       1631.05005    
   73.2178726       1631.07495    
   73.2204971       1631.09998    
   73.2231216       1631.12500    
   73.2257538       1631.15002    
   73.2283783       1631.17505    
   73.2310028       1631.19995    
   73.2336273       1631.22498    
   73.2362518       1631.25000    
   73.2388763       1631.27502    
   73.2415009       1631.30005    
   73.2441254       1631.32495    
   73.2467499       1631.34998    
   73.2493744       1631.37500    
   73.2519989       1631.40002    
   73.2546234       1631.42505    
   73.2572479       1631.44995    
   73.2598724       1631.47498    
   73.2624969       1631.50000    
   73.2651215       1631.52502    
   73.2677536       1631.55005    
   73.2703781       1631.57495    
   73.2730026       1631.59998    
   73.2756271       1631.62500    
   73.2782516       1631.65002    
   73.2808762       1631.67505    
   73.2835007       1631.69995    
   73.2861252       1631.72498    
   73.2887497       1631.75000    
   73.2913742       1631.77502    
   73.2939987       1631.80005    
   73.2966232       1631.82495    
   73.2992477       1631.84998    
   73.3018723       1631.87500    
   73.3044968       1631.90002    
   73.3071213       1631.92505    
   73.3097534       1631.94995    
   73.3123779       1631.97498    
   73.3150024       1632.00000    
   73.3176270       1632.02502    
   73.3202515       1632.05005    
   73.3228760       1632.07495    
   73.3255005       1632.09998    
   73.3281250       1632.12500    
   73.3307495       1632.15002    
   73.3333740       1632.17505    
   73.3359985       1632.19995    
   73.3386230       1632.22498    
   73.3412476       1632.25000    
   73.3438721       1632.27502    
   73.3464966       1632.30005    
   73.3491287       1632.32495    
   73.3517532       1632.34998    
   73.3543777       1632.37500    
   73.3570023       1632.40002    
   73.3596268       1632.42505    
   73.3622513       1632.44995    
   73.3648758       1632.47498    
   73.3675003       1632.50000    
   73.3701248       1632.52502    
   73.3727493       1632.55005    
   73.3753738       1632.57495    
   73.3779984       1632.59998    
   73.3806229       1632.62500    
   73.3832474       1632.65002    
   73.3858719       1632.67505    
   73.3884964       1632.69995    
   73.3911285       1632.72498    
   73.3937531       1632.75000    
   73.3963776       1632.77502    
   73.3990021       1632.80005    
   73.4016266       1632.82495    
   73.4042511       1632.84998    
   73.4068756       1632.87500    
   73.4095001       1632.90002    
   73.4121246       1632.92505    
   73.4147491       1632.94995    
   73.4173737       1632.97498    
   73.4199982       1633.00000    
   73.4226227       1633.02502    
   73.4252472       1633.05005    
   73.4278717       1633.07495    
   73.4304962       1633.09998    
   73.4331284       1633.12500    
   73.4357529       1633.15002    
   73.4383774       1633.17505    
   73.4410019       1633.19995    
   73.4436264       1633.22498    
   73.4462509       1633.25000    
   73.4488754       1633.27502    
   73.4514999       1633.30005    
   73.4541245       1633.32495    
   73.4567490       1633.34998    
   73.4593735       1633.37500    
   73.4619980       1633.40002    
   73.4646225       1633.42505    
   73.4672470       1633.44995    
   73.4698715       1633.47498    
   73.4725037       1633.50000    
   73.4751282       1633.52502    
   73.4777527       1633.55005    
   73.4803772       1633.57495    
   73.4830017       1633.59998    
   73.4856262       1633.62500    
   73.4882507       1633.65002    
   73.4908752       1633.67505    
   73.4934998       1633.69995    
   73.4961243       1633.72498    
   73.4987488       1633.75000    
   73.5013733       1633.77502    
   73.5039978       1633.80005    
   73.5066223       1633.82495    
   73.5092468       1633.84998    
   73.5118713       1633.87500    
   73.5145035       1633.90002    
   73.5171280       1633.92505    
   73.5197525       1633.94995    
   73.5223770       1633.97498    
   73.5250015       1634.00000    
   73.5276260       1634.02502    
   73.5302505       1634.05005    
   73.5328751       1634.07495    
   73.5354996       1634.09998    
   73.5381241       1634.12500    
   73.5407486       1634.15002    
   73.5433731       1634.17505    
   73.5459976       1634.19995    
   73.5486221       1634.22498    
   73.5512466       1634.25000    
   73.5538788       1634.27502    
   73.5565033       1634.30005    
   73.5591278       1634.32495    
   73.5617523       1634.34998    
   73.5643768       1634.37500    
   73.5670013       1634.40002    
   73.5696259       1634.42505    
   73.5722504       1634.44995    
   73.5748749       1634.47498    
   73.5774994       1634.50000    
   73.5801239       1634.52502    
   73.5827484       1634.55005    
   73.5853729       1634.57495    
   73.5879974       1634.59998    
   73.5906219       1634.62500    
   73.5932465       1634.65002    
   73.5958786       1634.67505    
   73.5985031       1634.69995    
   73.6011276       1634.72498    
   73.6037521       1634.75000    
   73.6063766       1634.77502    
   73.6090012       1634.80005    
   73.6116257       1634.82495    
   73.6142502       1634.84998    
   73.6168747       1634.87500    
   73.6194992       1634.90002    
   73.6221237       1634.92505    
   73.6247482       1634.94995    
   73.6273727       1634.97498    
   73.6299973       1635.00000    
   73.6326218       1635.02502    
   73.6352463       1635.05005    
   73.6378784       1635.07495    
   73.6405029       1635.09998    
   73.6431274       1635.12500    
   73.6457520       1635.15002    
   73.6483765       1635.17505    
   73.6510010       1635.19995    
   73.6536255       1635.22498    
   73.6562500       1635.25000    
   73.6588745       1635.27502    
   73.6614990       1635.30005    
   73.6641235       1635.32495    
   73.6667480       1635.34998    
   73.6693726       1635.37500    
   73.6719971       1635.40002    
   73.6746216       1635.42505    
   73.6772537       1635.44995    
   73.6798782       1635.47498    
   73.6825027       1635.50000    
   73.6851273       1635.52502    
   73.6877518       1635.55005    
   73.6903763       1635.57495    
   73.6930008       1635.59998    
   73.6956253       1635.62500    
   73.6982498       1635.65002    
   73.7008743       1635.67505    
   73.7034988       1635.69995    
   73.7061234       1635.72498    
   73.7087479       1635.75000    
   73.7113724       1635.77502    
   73.7139969       1635.80005    
   73.7166214       1635.82495    
   73.7192535       1635.84998    
   73.7218781       1635.87500    
   73.7245026       1635.90002    
   73.7271271       1635.92505    
   73.7297516       1635.94995    
   73.7323761       1635.97498    
   73.7350006       1636.00000    
   73.7376251       1636.02502    
   73.7402496       1636.05005    
   73.7428741       1636.07495    
   73.7454987       1636.09998    
   73.7481232       1636.12500    
   73.7507477       1636.15002    
   73.7533722       1636.17505    
   73.7559967       1636.19995    
   73.7586212       1636.22498    
   73.7612534       1636.25000    
   73.7638779       1636.27502    
   73.7665024       1636.30005    
   73.7691269       1636.32495    
   73.7717514       1636.34998    
   73.7743759       1636.37500    
   73.7770004       1636.40002    
   73.7796249       1636.42505    
   73.7822495       1636.44995    
   73.7848740       1636.47498    
   73.7874985       1636.50000    
   73.7901230       1636.52502    
   73.7927475       1636.55005    
   73.7953720       1636.57495    
   73.7979965       1636.59998    
   73.8006287       1636.62500    
   73.8032532       1636.65002    
   73.8058777       1636.67505    
   73.8085022       1636.69995    
   73.8111267       1636.72498    
   73.8137512       1636.75000    
   73.8163757       1636.77502    
   73.8190002       1636.80005    
   73.8216248       1636.82495    
   73.8242493       1636.84998    
   73.8268738       1636.87500    
   73.8294983       1636.90002    
   73.8321228       1636.92505    
   73.8347473       1636.94995    
   73.8373718       1636.97498    
   73.8399963       1637.00000    
   73.8426285       1637.02502    
   73.8452530       1637.05005    
   73.8478775       1637.07495    
   73.8505020       1637.09998    
   73.8531265       1637.12500    
   73.8557510       1637.15002    
   73.8583755       1637.17505    
   73.8610001       1637.19995    
   73.8636246       1637.22498    
   73.8662491       1637.25000    
   73.8688736       1637.27502    
   73.8714981       1637.30005    
   73.8741226       1637.32495    
   73.8767471       1637.34998    
   73.8793716       1637.37500    
   73.8820038       1637.40002    
   73.8846283       1637.42505    
   73.8872528       1637.44995    
   73.8898773       1637.47498    
   73.8925018       1637.50000    
   73.8951263       1637.52502    
   73.8977509       1637.55005    
   73.9003754       1637.57495    
   73.9029999       1637.59998    
   73.9056244       1637.62500    
   73.9082489       1637.65002    
   73.9108734       1637.67505    
   73.9134979       1637.69995    
   73.9161224       1637.72498    
   73.9187469       1637.75000    
   73.9213715       1637.77502    
   73.9240036       1637.80005    
   73.9266281       1637.82495    
   73.9292526       1637.84998    
   73.9318771       1637.87500    
   73.9345016       1637.90002    
   73.9371262       1637.92505    
   73.9397507       1637.94995    
   73.9423752       1637.97498    
   73.9449997       1638.00000    
   73.9476242       1638.02502    
   73.9502487       1638.05005    
   73.9528732       1638.07495    
   73.9554977       1638.09998    
   73.9581223       1638.12500    
   73.9607468       1638.15002    
   73.9633713       1638.17505    
   73.9660034       1638.19995    
   73.9686279       1638.22498    
   73.9712524       1638.25000    
   73.9738770       1638.27502    
   73.9765015       1638.30005    
   73.9791260       1638.32495    
   73.9817505       1638.34998    
   73.9843750       1638.37500    
   73.9869995       1638.40002    
   73.9896240       1638.42505    
   73.9922485       1638.44995    
   73.9948730       1638.47498    
   73.9974976       1638.50000    
   74.0001221       1638.52502    
   74.0027466       1638.55005    
   74.0053787       1638.57495    
   74.0080032       1638.59998    
   74.0106277       1638.62500    
   74.0132523       1638.65002    
   74.0158768       1638.67505    
   74.0185013       1638.69995    
   74.0211258       1638.72498    
   74.0237503       1638.75000    
   74.0263748       1638.77502    
   74.0289993       1638.80005    
   74.0316238       1638.82495    
   74.0342484       1638.84998    
   74.0368729       1638.87500    
   74.0394974       1638.90002    
   74.0421219       1638.92505    
   74.0447464       1638.94995    
   74.0473785       1638.97498    
   74.0500031       1639.00000    
   74.0526276       1639.02502    
   74.0552521       1639.05005    
   74.0578766       1639.07495    
   74.0605011       1639.09998    
   74.0631256       1639.12500    
   74.0657501       1639.15002    
   74.0683746       1639.17505    
   74.0709991       1639.19995    
   74.0736237       1639.22498    
   74.0762482       1639.25000    
   74.0788727       1639.27502    
   74.0814972       1639.30005    
   74.0841217       1639.32495    
   74.0867462       1639.34998    
   74.0893784       1639.37500    
   74.0920029       1639.40002    
   74.0946274       1639.42505    
   74.0972519       1639.44995    
   74.0998764       1639.47498    
   74.1025009       1639.50000    
   74.1051254       1639.52502    
   74.1077499       1639.55005    
   74.1103745       1639.57495    
   74.1129990       1639.59998    
   74.1156235       1639.62500    
   74.1182480       1639.65002    
   74.1208725       1639.67505    
   74.1234970       1639.69995    
   74.1261215       1639.72498    
   74.1287537       1639.75000    
   74.1313782       1639.77502    
   74.1340027       1639.80005    
   74.1366272       1639.82495    
   74.1392517       1639.84998    
   74.1418762       1639.87500    
   74.1445007       1639.90002    
   74.1471252       1639.92505    
   74.1497498       1639.94995    
   74.1523743       1639.97498    
   74.1549988       1640.00000    
   74.1576233       1640.02502    
   74.1602478       1640.05005    
   74.1628723       1640.07495    
   74.1654968       1640.09998    
   74.1681213       1640.12500    
   74.1707535       1640.15002    
   74.1733780       1640.17505    
   74.1760025       1640.19995    
   74.1786270       1640.22498    
   74.1812515       1640.25000    
   74.1838760       1640.27502    
   74.1865005       1640.30005    
   74.1891251       1640.32495    
   74.1917496       1640.34998    
   74.1943741       1640.37500    
   74.1969986       1640.40002    
   74.1996231       1640.42505    
   74.2022476       1640.44995    
   74.2048721       1640.47498    
   74.2074966       1640.50000    
   74.2101288       1640.52502    
   74.2127533       1640.55005    
   74.2153778       1640.57495    
   74.2180023       1640.59998    
   74.2206268       1640.62500    
   74.2232513       1640.65002    
   74.2258759       1640.67505    
   74.2285004       1640.69995    
   74.2311249       1640.72498    
   74.2337494       1640.75000    
   74.2363739       1640.77502    
   74.2389984       1640.80005    
   74.2416229       1640.82495    
   74.2442474       1640.84998    
   74.2468719       1640.87500    
   74.2494965       1640.90002    
   74.2521286       1640.92505    
   74.2547531       1640.94995    
   74.2573776       1640.97498    
   74.2600021       1641.00000    
   74.2626266       1641.02502    
   74.2652512       1641.05005    
   74.2678757       1641.07495    
   74.2705002       1641.09998    
   74.2731247       1641.12500    
   74.2757492       1641.15002    
   74.2783737       1641.17505    
   74.2809982       1641.19995    
   74.2836227       1641.22498    
   74.2862473       1641.25000    
   74.2888718       1641.27502    
   74.2914963       1641.30005    
   74.2941284       1641.32495    
   74.2967529       1641.34998    
   74.2993774       1641.37500    
   74.3020020       1641.40002    
   74.3046265       1641.42505    
   74.3072510       1641.44995    
   74.3098755       1641.47498    
   74.3125000       1641.50000    
   74.3151245       1641.52502    
   74.3177490       1641.55005    
   74.3203735       1641.57495    
   74.3229980       1641.59998    
   74.3256226       1641.62500    
   74.3282471       1641.65002    
   74.3308716       1641.67505    
   74.3335037       1641.69995    
   74.3361282       1641.72498    
   74.3387527       1641.75000    
   74.3413773       1641.77502    
   74.3440018       1641.80005    
   74.3466263       1641.82495    
   74.3492508       1641.84998    
   74.3518753       1641.87500    
   74.3544998       1641.90002    
   74.3571243       1641.92505    
   74.3597488       1641.94995    
   74.3623734       1641.97498    
   74.3649979       1642.00000    
   74.3676224       1642.02502    
   74.3702469       1642.05005    
   74.3728714       1642.07495    
   74.3755035       1642.09998    
   74.3781281       1642.12500    
   74.3807526       1642.15002    
   74.3833771       1642.17505    
   74.3860016       1642.19995    
   74.3886261       1642.22498    
   74.3912506       1642.25000    
   74.3938751       1642.27502    
   74.3964996       1642.30005    
   74.3991241       1642.32495    
   74.4017487       1642.34998    
   74.4043732       1642.37500    
   74.4069977       1642.40002    
   74.4096222       1642.42505    
   74.4122467       1642.44995    
   74.4148712       1642.47498    
   74.4175034       1642.50000    
   74.4201279       1642.52502    
   74.4227524       1642.55005    
   74.4253769       1642.57495    
   74.4280014       1642.59998    
   74.4306259       1642.62500    
   74.4332504       1642.65002    
   74.4358749       1642.67505    
   74.4384995       1642.69995    
   74.4411240       1642.72498    
   74.4437485       1642.75000    
   74.4463730       1642.77502    
   74.4489975       1642.80005    
   74.4516220       1642.82495    
   74.4542465       1642.84998    
   74.4568787       1642.87500    
   74.4595032       1642.90002    
   74.4621277       1642.92505    
   74.4647522       1642.94995    
   74.4673767       1642.97498    
   74.4700012       1643.00000    
   74.4726257       1643.02502    
   74.4752502       1643.05005    
   74.4778748       1643.07495    
   74.4804993       1643.09998    
   74.4831238       1643.12500    
   74.4857483       1643.15002    
   74.4883728       1643.17505    
   74.4909973       1643.19995    
   74.4936218       1643.22498    
   74.4962463       1643.25000    
   74.4988785       1643.27502    
   74.5015030       1643.30005    
   74.5041275       1643.32495    
   74.5067520       1643.34998    
   74.5093765       1643.37500    
   74.5120010       1643.40002    
   74.5146255       1643.42505    
   74.5172501       1643.44995    
   74.5198746       1643.47498    
   74.5224991       1643.50000    
   74.5251236       1643.52502    
   74.5277481       1643.55005    
   74.5303726       1643.57495    
   74.5329971       1643.59998    
   74.5356216       1643.62500    
   74.5382538       1643.65002    
   74.5408783       1643.67505    
   74.5435028       1643.69995    
   74.5461273       1643.72498    
   74.5487518       1643.75000    
   74.5513763       1643.77502    
   74.5540009       1643.80005    
   74.5566254       1643.82495    
   74.5592499       1643.84998    
   74.5618744       1643.87500    
   74.5644989       1643.90002    
   74.5671234       1643.92505    
   74.5697479       1643.94995    
   74.5723724       1643.97498    
   74.5749969       1644.00000    
   74.5776215       1644.02502    
   74.5802536       1644.05005    
   74.5828781       1644.07495    
   74.5855026       1644.09998    
   74.5881271       1644.12500    
   74.5907516       1644.15002    
   74.5933762       1644.17505    
   74.5960007       1644.19995    
   74.5986252       1644.22498    
   74.6012497       1644.25000    
   74.6038742       1644.27502    
   74.6064987       1644.30005    
   74.6091232       1644.32495    
   74.6117477       1644.34998    
   74.6143723       1644.37500    
   74.6169968       1644.40002    
   74.6196213       1644.42505    
   74.6222534       1644.44995    
   74.6248779       1644.47498    
   74.6275024       1644.50000    
   74.6301270       1644.52502    
   74.6327515       1644.55005    
   74.6353760       1644.57495    
   74.6380005       1644.59998    
   74.6406250       1644.62500    
   74.6432495       1644.65002    
   74.6458740       1644.67505    
   74.6484985       1644.69995    
   74.6511230       1644.72498    
   74.6537476       1644.75000    
   74.6563721       1644.77502    
   74.6589966       1644.80005    
   74.6616287       1644.82495    
   74.6642532       1644.84998    
   74.6668777       1644.87500    
   74.6695023       1644.90002    
   74.6721268       1644.92505    
   74.6747513       1644.94995    
   74.6773758       1644.97498    
   74.6800003       1645.00000    
   74.6826248       1645.02502    
   74.6852493       1645.05005    
   74.6878738       1645.07495    
   74.6904984       1645.09998    
   74.6931229       1645.12500    
   74.6957474       1645.15002    
   74.6983719       1645.17505    
   74.7009964       1645.19995    
   74.7036285       1645.22498    
   74.7062531       1645.25000    
   74.7088776       1645.27502    
   74.7115021       1645.30005    
   74.7141266       1645.32495    
   74.7167511       1645.34998    
   74.7193756       1645.37500    
   74.7220001       1645.40002    
   74.7246246       1645.42505    
   74.7272491       1645.44995    
   74.7298737       1645.47498    
   74.7324982       1645.50000    
   74.7351227       1645.52502    
   74.7377472       1645.55005    
   74.7403717       1645.57495    
   74.7429962       1645.59998    
   74.7456284       1645.62500    
   74.7482529       1645.65002    
   74.7508774       1645.67505    
   74.7535019       1645.69995    
   74.7561264       1645.72498    
   74.7587509       1645.75000    
   74.7613754       1645.77502    
   74.7639999       1645.80005    
   74.7666245       1645.82495    
   74.7692490       1645.84998    
   74.7718735       1645.87500    
   74.7744980       1645.90002    
   74.7771225       1645.92505    
   74.7797470       1645.94995    
   74.7823715       1645.97498    
   74.7850037       1646.00000    
   74.7876282       1646.02502    
   74.7902527       1646.05005    
   74.7928772       1646.07495    
   74.7955017       1646.09998    
   74.7981262       1646.12500    
   74.8007507       1646.15002    
   74.8033752       1646.17505    
   74.8059998       1646.19995    
   74.8086243       1646.22498    
   74.8112488       1646.25000    
   74.8138733       1646.27502    
   74.8164978       1646.30005    
   74.8191223       1646.32495    
   74.8217468       1646.34998    
   74.8243713       1646.37500    
   74.8270035       1646.40002    
   74.8296280       1646.42505    
   74.8322525       1646.44995    
   74.8348770       1646.47498    
   74.8375015       1646.50000    
   74.8401260       1646.52502    
   74.8427505       1646.55005    
   74.8453751       1646.57495    
   74.8479996       1646.59998    
   74.8506241       1646.62500    
   74.8532486       1646.65002    
   74.8558731       1646.67505    
   74.8584976       1646.69995    
   74.8611221       1646.72498    
   74.8637466       1646.75000    
   74.8663788       1646.77502    
   74.8690033       1646.80005    
   74.8716278       1646.82495    
   74.8742523       1646.84998    
   74.8768768       1646.87500    
   74.8795013       1646.90002    
   74.8821259       1646.92505    
   74.8847504       1646.94995    
   74.8873749       1646.97498    
   74.8899994       1647.00000    
   74.8926239       1647.02502    
   74.8952484       1647.05005    
   74.8978729       1647.07495    
   74.9004974       1647.09998    
   74.9031219       1647.12500    
   74.9057465       1647.15002    
   74.9083786       1647.17505    
   74.9110031       1647.19995    
   74.9136276       1647.22498    
   74.9162521       1647.25000    
   74.9188766       1647.27502    
   74.9215012       1647.30005    
   74.9241257       1647.32495    
   74.9267502       1647.34998    
   74.9293747       1647.37500    
   74.9319992       1647.40002    
   74.9346237       1647.42505    
   74.9372482       1647.44995    
   74.9398727       1647.47498    
   74.9424973       1647.50000    
   74.9451218       1647.52502    
   74.9477463       1647.55005    
   74.9503784       1647.57495    
   74.9530029       1647.59998    
   74.9556274       1647.62500    
   74.9582520       1647.65002    
   74.9608765       1647.67505    
   74.9635010       1647.69995    
   74.9661255       1647.72498    
   74.9687500       1647.75000    
   74.9713745       1647.77502    
   74.9739990       1647.80005    
   74.9766235       1647.82495    
   74.9792480       1647.84998    
   74.9818726       1647.87500    
   74.9844971       1647.90002    
   74.9871216       1647.92505    
   74.9897537       1647.94995    
   74.9923782       1647.97498    
   74.9950027       1648.00000    
   74.9976273       1648.02502    
   75.0002518       1648.05005    
   75.0028763       1648.07495    
   75.0055008       1648.09998    
   75.0081253       1648.12500    
   75.0107498       1648.15002    
   75.0133743       1648.17505    
   75.0159988       1648.19995    
   75.0186234       1648.22498    
   75.0212479       1648.25000    
   75.0238724       1648.27502    
   75.0264969       1648.30005    
   75.0291214       1648.32495    
   75.0317535       1648.34998    
   75.0343781       1648.37500    
   75.0370026       1648.40002    
   75.0396271       1648.42505    
   75.0422516       1648.44995    
   75.0448761       1648.47498    
   75.0475006       1648.50000    
   75.0501251       1648.52502    
   75.0527496       1648.55005    
   75.0553741       1648.57495    
   75.0579987       1648.59998    
   75.0606232       1648.62500    
   75.0632477       1648.65002    
   75.0658722       1648.67505    
   75.0684967       1648.69995    
   75.0711212       1648.72498    
   75.0737534       1648.75000    
   75.0763779       1648.77502    
   75.0790024       1648.80005    
   75.0816269       1648.82495    
   75.0842514       1648.84998    
   75.0868759       1648.87500    
   75.0895004       1648.90002    
   75.0921249       1648.92505    
   75.0947495       1648.94995    
   75.0973740       1648.97498    
   75.0999985       1649.00000    
   75.1026230       1649.02502    
   75.1052475       1649.05005    
   75.1078720       1649.07495    
   75.1104965       1649.09998    
   75.1131287       1649.12500    
   75.1157532       1649.15002    
   75.1183777       1649.17505    
   75.1210022       1649.19995    
   75.1236267       1649.22498    
   75.1262512       1649.25000    
   75.1288757       1649.27502    
   75.1315002       1649.30005    
   75.1341248       1649.32495    
   75.1367493       1649.34998    
   75.1393738       1649.37500    
   75.1419983       1649.40002    
   75.1446228       1649.42505    
   75.1472473       1649.44995    
   75.1498718       1649.47498    
   75.1524963       1649.50000    
   75.1551285       1649.52502    
   75.1577530       1649.55005    
   75.1603775       1649.57495    
   75.1630020       1649.59998    
   75.1656265       1649.62500    
   75.1682510       1649.65002    
   75.1708755       1649.67505    
   75.1735001       1649.69995    
   75.1761246       1649.72498    
   75.1787491       1649.75000    
   75.1813736       1649.77502    
   75.1839981       1649.80005    
   75.1866226       1649.82495    
   75.1892471       1649.84998    
   75.1918716       1649.87500    
   75.1945038       1649.90002    
   75.1971283       1649.92505    
   75.1997528       1649.94995    
   75.2023773       1649.97498    
   75.2050018       1650.00000    
   75.2076263       1650.02502    
   75.2102509       1650.05005    
   75.2128754       1650.07495    
   75.2154999       1650.09998    
   75.2181244       1650.12500    
   75.2207489       1650.15002    
   75.2233734       1650.17505    
   75.2259979       1650.19995    
   75.2286224       1650.22498    
   75.2312469       1650.25000    
   75.2338715       1650.27502    
   75.2365036       1650.30005    
   75.2391281       1650.32495    
   75.2417526       1650.34998    
   75.2443771       1650.37500    
   75.2470016       1650.40002    
   75.2496262       1650.42505    
   75.2522507       1650.44995    
   75.2548752       1650.47498    
   75.2574997       1650.50000    
   75.2601242       1650.52502    
   75.2627487       1650.55005    
   75.2653732       1650.57495    
   75.2679977       1650.59998    
   75.2706223       1650.62500    
   75.2732468       1650.65002    
   75.2758713       1650.67505    
   75.2785034       1650.69995    
   75.2811279       1650.72498    
   75.2837524       1650.75000    
   75.2863770       1650.77502    
   75.2890015       1650.80005    
   75.2916260       1650.82495    
   75.2942505       1650.84998    
   75.2968750       1650.87500    
   75.2994995       1650.90002    
   75.3021240       1650.92505    
   75.3047485       1650.94995    
   75.3073730       1650.97498    
   75.3099976       1651.00000    
   75.3126221       1651.02502    
   75.3152466       1651.05005    
   75.3178787       1651.07495    
   75.3205032       1651.09998    
   75.3231277       1651.12500    
   75.3257523       1651.15002    
   75.3283768       1651.17505    
   75.3310013       1651.19995    
   75.3336258       1651.22498    
   75.3362503       1651.25000    
   75.3388748       1651.27502    
   75.3414993       1651.30005    
   75.3441238       1651.32495    
   75.3467484       1651.34998    
   75.3493729       1651.37500    
   75.3519974       1651.40002    
   75.3546219       1651.42505    
   75.3572464       1651.44995    
   75.3598785       1651.47498    
   75.3625031       1651.50000    
   75.3651276       1651.52502    
   75.3677521       1651.55005    
   75.3703766       1651.57495    
   75.3730011       1651.59998    
   75.3756256       1651.62500    
   75.3782501       1651.65002    
   75.3808746       1651.67505    
   75.3834991       1651.69995    
   75.3861237       1651.72498    
   75.3887482       1651.75000    
   75.3913727       1651.77502    
   75.3939972       1651.80005    
   75.3966217       1651.82495    
   75.3992462       1651.84998    
   75.4018784       1651.87500    
   75.4045029       1651.90002    
   75.4071274       1651.92505    
   75.4097519       1651.94995    
   75.4123764       1651.97498    
   75.4150009       1652.00000    
   75.4176254       1652.02502    
   75.4202499       1652.05005    
   75.4228745       1652.07495    
   75.4254990       1652.09998    
   75.4281235       1652.12500    
   75.4307480       1652.15002    
   75.4333725       1652.17505    
   75.4359970       1652.19995    
   75.4386215       1652.22498    
   75.4412537       1652.25000    
   75.4438782       1652.27502    
   75.4465027       1652.30005    
   75.4491272       1652.32495    
   75.4517517       1652.34998    
   75.4543762       1652.37500    
   75.4570007       1652.40002    
   75.4596252       1652.42505    
   75.4622498       1652.44995    
   75.4648743       1652.47498    
   75.4674988       1652.50000    
   75.4701233       1652.52502    
   75.4727478       1652.55005    
   75.4753723       1652.57495    
   75.4779968       1652.59998    
   75.4806213       1652.62500    
   75.4832535       1652.65002    
   75.4858780       1652.67505    
   75.4885025       1652.69995    
   75.4911270       1652.72498    
   75.4937515       1652.75000    
   75.4963760       1652.77502    
   75.4990005       1652.80005    
   75.5016251       1652.82495    
   75.5042496       1652.84998    
   75.5068741       1652.87500    
   75.5094986       1652.90002    
   75.5121231       1652.92505    
   75.5147476       1652.94995    
   75.5173721       1652.97498    
   75.5199966       1653.00000    
   75.5226288       1653.02502    
   75.5252533       1653.05005    
   75.5278778       1653.07495    
   75.5305023       1653.09998    
   75.5331268       1653.12500    
   75.5357513       1653.15002    
   75.5383759       1653.17505    
   75.5410004       1653.19995    
   75.5436249       1653.22498    
   75.5462494       1653.25000    
   75.5488739       1653.27502    
   75.5514984       1653.30005    
   75.5541229       1653.32495    
   75.5567474       1653.34998    
   75.5593719       1653.37500    
   75.5619965       1653.40002    
   75.5646286       1653.42505    
   75.5672531       1653.44995    
   75.5698776       1653.47498    
   75.5725021       1653.50000    
   75.5751266       1653.52502    
   75.5777512       1653.55005    
   75.5803757       1653.57495    
   75.5830002       1653.59998    
   75.5856247       1653.62500    
   75.5882492       1653.65002    
   75.5908737       1653.67505    
   75.5934982       1653.69995    
   75.5961227       1653.72498    
   75.5987473       1653.75000    
   75.6013718       1653.77502    
   75.6039963       1653.80005    
   75.6066284       1653.82495    
   75.6092529       1653.84998    
   75.6118774       1653.87500    
   75.6145020       1653.90002    
   75.6171265       1653.92505    
   75.6197510       1653.94995    
   75.6223755       1653.97498    
   75.6250000       1654.00000    
   75.6276245       1654.02502    
   75.6302490       1654.05005    
   75.6328735       1654.07495    
   75.6354980       1654.09998    
   75.6381226       1654.12500    
   75.6407471       1654.15002    
   75.6433716       1654.17505    
   75.6460037       1654.19995    
   75.6486282       1654.22498    
   75.6512527       1654.25000    
   75.6538773       1654.27502    
   75.6565018       1654.30005    
   75.6591263       1654.32495    
   75.6617508       1654.34998    
   75.6643753       1654.37500    
   75.6669998       1654.40002    
   75.6696243       1654.42505    
   75.6722488       1654.44995    
   75.6748734       1654.47498    
   75.6774979       1654.50000    
   75.6801224       1654.52502    
   75.6827469       1654.55005    
   75.6853714       1654.57495    
   75.6880035       1654.59998    
   75.6906281       1654.62500    
   75.6932526       1654.65002    
   75.6958771       1654.67505    
   75.6985016       1654.69995    
   75.7011261       1654.72498    
   75.7037506       1654.75000    
   75.7063751       1654.77502    
   75.7089996       1654.80005    
   75.7116241       1654.82495    
   75.7142487       1654.84998    
   75.7168732       1654.87500    
   75.7194977       1654.90002    
   75.7221222       1654.92505    
   75.7247467       1654.94995    
   75.7273712       1654.97498    
   75.7300034       1655.00000    
   75.7326279       1655.02502    
   75.7352524       1655.05005    
   75.7378769       1655.07495    
   75.7405014       1655.09998    
   75.7431259       1655.12500    
   75.7457504       1655.15002    
   75.7483749       1655.17505    
   75.7509995       1655.19995    
   75.7536240       1655.22498    
   75.7562485       1655.25000    
   75.7588730       1655.27502    
   75.7614975       1655.30005    
   75.7641220       1655.32495    
   75.7667465       1655.34998    
   75.7693787       1655.37500    
   75.7720032       1655.40002    
   75.7746277       1655.42505    
   75.7772522       1655.44995    
   75.7798767       1655.47498    
   75.7825012       1655.50000    
   75.7851257       1655.52502    
   75.7877502       1655.55005    
   75.7903748       1655.57495    
   75.7929993       1655.59998    
   75.7956238       1655.62500    
   75.7982483       1655.65002    
   75.8008728       1655.67505    
   75.8034973       1655.69995    
   75.8061218       1655.72498    
   75.8087463       1655.75000    
   75.8113785       1655.77502    
   75.8140030       1655.80005    
   75.8166275       1655.82495    
   75.8192520       1655.84998    
   75.8218765       1655.87500    
   75.8245010       1655.90002    
   75.8271255       1655.92505    
   75.8297501       1655.94995    
   75.8323746       1655.97498    
   75.8349991       1656.00000    
   75.8376236       1656.02502    
   75.8402481       1656.05005    
   75.8428726       1656.07495    
   75.8454971       1656.09998    
   75.8481216       1656.12500    
   75.8507538       1656.15002    
   75.8533783       1656.17505    
   75.8560028       1656.19995    
   75.8586273       1656.22498    
   75.8612518       1656.25000    
   75.8638763       1656.27502    
   75.8665009       1656.30005    
   75.8691254       1656.32495    
   75.8717499       1656.34998    
   75.8743744       1656.37500    
   75.8769989       1656.40002    
   75.8796234       1656.42505    
   75.8822479       1656.44995    
   75.8848724       1656.47498    
   75.8874969       1656.50000    
   75.8901215       1656.52502    
   75.8927536       1656.55005    
   75.8953781       1656.57495    
   75.8980026       1656.59998    
   75.9006271       1656.62500    
   75.9032516       1656.65002    
   75.9058762       1656.67505    
   75.9085007       1656.69995    
   75.9111252       1656.72498    
   75.9137497       1656.75000    
   75.9163742       1656.77502    
   75.9189987       1656.80005    
   75.9216232       1656.82495    
   75.9242477       1656.84998    
   75.9268723       1656.87500    
   75.9294968       1656.90002    
   75.9321213       1656.92505    
   75.9347534       1656.94995    
   75.9373779       1656.97498    
   75.9400024       1657.00000    
   75.9426270       1657.02502    
   75.9452515       1657.05005    
   75.9478760       1657.07495    
   75.9505005       1657.09998    
   75.9531250       1657.12500    
   75.9557495       1657.15002    
   75.9583740       1657.17505    
   75.9609985       1657.19995    
   75.9636230       1657.22498    
   75.9662476       1657.25000    
   75.9688721       1657.27502    
   75.9714966       1657.30005    
   75.9741287       1657.32495    
   75.9767532       1657.34998    
   75.9793777       1657.37500    
   75.9820023       1657.40002    
   75.9846268       1657.42505    
   75.9872513       1657.44995    
   75.9898758       1657.47498    
   75.9925003       1657.50000    
   75.9951248       1657.52502    
   75.9977493       1657.55005    
   76.0003738       1657.57495    
   76.0029984       1657.59998    
   76.0056229       1657.62500    
   76.0082474       1657.65002    
   76.0108719       1657.67505    
   76.0134964       1657.69995    
   76.0161285       1657.72498    
   76.0187531       1657.75000    
   76.0213776       1657.77502    
   76.0240021       1657.80005    
   76.0266266       1657.82495    
   76.0292511       1657.84998    
   76.0318756       1657.87500    
   76.0345001       1657.90002    
   76.0371246       1657.92505    
   76.0397491       1657.94995    
   76.0423737       1657.97498    
   76.0449982       1658.00000    
   76.0476227       1658.02502    
   76.0502472       1658.05005    
   76.0528717       1658.07495    
   76.0554962       1658.09998    
   76.0581284       1658.12500    
   76.0607529       1658.15002    
   76.0633774       1658.17505    
   76.0660019       1658.19995    
   76.0686264       1658.22498    
   76.0712509       1658.25000    
   76.0738754       1658.27502    
   76.0764999       1658.30005    
   76.0791245       1658.32495    
   76.0817490       1658.34998    
   76.0843735       1658.37500    
   76.0869980       1658.40002    
   76.0896225       1658.42505    
   76.0922470       1658.44995    
   76.0948715       1658.47498    
   76.0975037       1658.50000    
   76.1001282       1658.52502    
   76.1027527       1658.55005    
   76.1053772       1658.57495    
   76.1080017       1658.59998    
   76.1106262       1658.62500    
   76.1132507       1658.65002    
   76.1158752       1658.67505    
   76.1184998       1658.69995    
   76.1211243       1658.72498    
   76.1237488       1658.75000    
   76.1263733       1658.77502    
   76.1289978       1658.80005    
   76.1316223       1658.82495    
   76.1342468       1658.84998    
   76.1368713       1658.87500    
   76.1395035       1658.90002    
   76.1421280       1658.92505    
   76.1447525       1658.94995    
   76.1473770       1658.97498    
   76.1500015       1659.00000    
   76.1526260       1659.02502    
   76.1552505       1659.05005    
   76.1578751       1659.07495    
   76.1604996       1659.09998    
   76.1631241       1659.12500    
   76.1657486       1659.15002    
   76.1683731       1659.17505    
   76.1709976       1659.19995    
   76.1736221       1659.22498    
   76.1762466       1659.25000    
   76.1788788       1659.27502    
   76.1815033       1659.30005    
   76.1841278       1659.32495    
   76.1867523       1659.34998    
   76.1893768       1659.37500    
   76.1920013       1659.40002    
   76.1946259       1659.42505    
   76.1972504       1659.44995    
   76.1998749       1659.47498    
   76.2024994       1659.50000    
   76.2051239       1659.52502    
   76.2077484       1659.55005    
   76.2103729       1659.57495    
   76.2129974       1659.59998    
   76.2156219       1659.62500    
   76.2182465       1659.65002    
   76.2208786       1659.67505    
   76.2235031       1659.69995    
   76.2261276       1659.72498    
   76.2287521       1659.75000    
   76.2313766       1659.77502    
   76.2340012       1659.80005    
   76.2366257       1659.82495    
   76.2392502       1659.84998    
   76.2418747       1659.87500    
   76.2444992       1659.90002    
   76.2471237       1659.92505    
   76.2497482       1659.94995    
   76.2523727       1659.97498    
   76.2549973       1660.00000    
   76.2576218       1660.02502    
   76.2602463       1660.05005    
   76.2628784       1660.07495    
   76.2655029       1660.09998    
   76.2681274       1660.12500    
   76.2707520       1660.15002    
   76.2733765       1660.17505    
   76.2760010       1660.19995    
   76.2786255       1660.22498    
   76.2812500       1660.25000    
   76.2838745       1660.27502    
   76.2864990       1660.30005    
   76.2891235       1660.32495    
   76.2917480       1660.34998    
   76.2943726       1660.37500    
   76.2969971       1660.40002    
   76.2996216       1660.42505    
   76.3022537       1660.44995    
   76.3048782       1660.47498    
   76.3075027       1660.50000    
   76.3101273       1660.52502    
   76.3127518       1660.55005    
   76.3153763       1660.57495    
   76.3180008       1660.59998    
   76.3206253       1660.62500    
   76.3232498       1660.65002    
   76.3258743       1660.67505    
   76.3284988       1660.69995    
   76.3311234       1660.72498    
   76.3337479       1660.75000    
   76.3363724       1660.77502    
   76.3389969       1660.80005    
   76.3416214       1660.82495    
   76.3442535       1660.84998    
   76.3468781       1660.87500    
   76.3495026       1660.90002    
   76.3521271       1660.92505    
   76.3547516       1660.94995    
   76.3573761       1660.97498    
   76.3600006       1661.00000    
   76.3626251       1661.02502    
   76.3652496       1661.05005    
   76.3678741       1661.07495    
   76.3704987       1661.09998    
   76.3731232       1661.12500    
   76.3757477       1661.15002    
   76.3783722       1661.17505    
   76.3809967       1661.19995    
   76.3836212       1661.22498    
   76.3862534       1661.25000    
   76.3888779       1661.27502    
   76.3915024       1661.30005    
   76.3941269       1661.32495    
   76.3967514       1661.34998    
   76.3993759       1661.37500    
   76.4020004       1661.40002    
   76.4046249       1661.42505    
   76.4072495       1661.44995    
   76.4098740       1661.47498    
   76.4124985       1661.50000    
   76.4151230       1661.52502    
   76.4177475       1661.55005    
   76.4203720       1661.57495    
   76.4229965       1661.59998    
   76.4256287       1661.62500    
   76.4282532       1661.65002    
   76.4308777       1661.67505    
   76.4335022       1661.69995    
   76.4361267       1661.72498    
   76.4387512       1661.75000    
   76.4413757       1661.77502    
   76.4440002       1661.80005    
   76.4466248       1661.82495    
   76.4492493       1661.84998    
   76.4518738       1661.87500    
   76.4544983       1661.90002    
   76.4571228       1661.92505    
   76.4597473       1661.94995    
   76.4623718       1661.97498    
   76.4649963       1662.00000    
   76.4676285       1662.02502    
   76.4702530       1662.05005    
   76.4728775       1662.07495    
   76.4755020       1662.09998    
   76.4781265       1662.12500    
   76.4807510       1662.15002    
   76.4833755       1662.17505    
   76.4860001       1662.19995    
   76.4886246       1662.22498    
   76.4912491       1662.25000    
   76.4938736       1662.27502    
   76.4964981       1662.30005    
   76.4991226       1662.32495    
   76.5017471       1662.34998    
   76.5043716       1662.37500    
   76.5070038       1662.40002    
   76.5096283       1662.42505    
   76.5122528       1662.44995    
   76.5148773       1662.47498    
   76.5175018       1662.50000    
   76.5201263       1662.52502    
   76.5227509       1662.55005    
   76.5253754       1662.57495    
   76.5279999       1662.59998    
   76.5306244       1662.62500    
   76.5332489       1662.65002    
   76.5358734       1662.67505    
   76.5384979       1662.69995    
   76.5411224       1662.72498    
   76.5437469       1662.75000    
   76.5463715       1662.77502    
   76.5490036       1662.80005    
   76.5516281       1662.82495    
   76.5542526       1662.84998    
   76.5568771       1662.87500    
   76.5595016       1662.90002    
   76.5621262       1662.92505    
   76.5647507       1662.94995    
   76.5673752       1662.97498    
   76.5699997       1663.00000    
   76.5726242       1663.02502    
   76.5752487       1663.05005    
   76.5778732       1663.07495    
   76.5804977       1663.09998    
   76.5831223       1663.12500    
   76.5857468       1663.15002    
   76.5883713       1663.17505    
   76.5910034       1663.19995    
   76.5936279       1663.22498    
   76.5962524       1663.25000    
   76.5988770       1663.27502    
   76.6015015       1663.30005    
   76.6041260       1663.32495    
   76.6067505       1663.34998    
   76.6093750       1663.37500    
   76.6119995       1663.40002    
   76.6146240       1663.42505    
   76.6172485       1663.44995    
   76.6198730       1663.47498    
   76.6224976       1663.50000    
   76.6251221       1663.52502    
   76.6277466       1663.55005    
   76.6303787       1663.57495    
   76.6330032       1663.59998    
   76.6356277       1663.62500    
   76.6382523       1663.65002    
   76.6408768       1663.67505    
   76.6435013       1663.69995    
   76.6461258       1663.72498    
   76.6487503       1663.75000    
   76.6513748       1663.77502    
   76.6539993       1663.80005    
   76.6566238       1663.82495    
   76.6592484       1663.84998    
   76.6618729       1663.87500    
   76.6644974       1663.90002    
   76.6671219       1663.92505    
   76.6697464       1663.94995    
   76.6723785       1663.97498    
   76.6750031       1664.00000    
   76.6776276       1664.02502    
   76.6802521       1664.05005    
   76.6828766       1664.07495    
   76.6855011       1664.09998    
   76.6881256       1664.12500    
   76.6907501       1664.15002    
   76.6933746       1664.17505    
   76.6959991       1664.19995    
   76.6986237       1664.22498    
   76.7012482       1664.25000    
   76.7038727       1664.27502    
   76.7064972       1664.30005    
   76.7091217       1664.32495    
   76.7117462       1664.34998    
   76.7143784       1664.37500    
   76.7170029       1664.40002    
   76.7196274       1664.42505    
   76.7222519       1664.44995    
   76.7248764       1664.47498    
   76.7275009       1664.50000    
   76.7301254       1664.52502    
   76.7327499       1664.55005    
   76.7353745       1664.57495    
   76.7379990       1664.59998    
   76.7406235       1664.62500    
   76.7432480       1664.65002    
   76.7458725       1664.67505    
   76.7484970       1664.69995    
   76.7511215       1664.72498    
   76.7537537       1664.75000    
   76.7563782       1664.77502    
   76.7590027       1664.80005    
   76.7616272       1664.82495    
   76.7642517       1664.84998    
   76.7668762       1664.87500    
   76.7695007       1664.90002    
   76.7721252       1664.92505    
   76.7747498       1664.94995    
   76.7773743       1664.97498    
   76.7799988       1665.00000    
   76.7826233       1665.02502    
   76.7852478       1665.05005    
   76.7878723       1665.07495    
   76.7904968       1665.09998    
   76.7931213       1665.12500    
   76.7957535       1665.15002    
   76.7983780       1665.17505    
   76.8010025       1665.19995    
   76.8036270       1665.22498    
   76.8062515       1665.25000    
   76.8088760       1665.27502    
   76.8115005       1665.30005    
   76.8141251       1665.32495    
   76.8167496       1665.34998    
   76.8193741       1665.37500    
   76.8219986       1665.40002    
   76.8246231       1665.42505    
   76.8272476       1665.44995    
   76.8298721       1665.47498    
   76.8324966       1665.50000    
   76.8351288       1665.52502    
   76.8377533       1665.55005    
   76.8403778       1665.57495    
   76.8430023       1665.59998    
   76.8456268       1665.62500    
   76.8482513       1665.65002    
   76.8508759       1665.67505    
   76.8535004       1665.69995    
   76.8561249       1665.72498    
   76.8587494       1665.75000    
   76.8613739       1665.77502    
   76.8639984       1665.80005    
   76.8666229       1665.82495    
   76.8692474       1665.84998    
   76.8718719       1665.87500    
   76.8744965       1665.90002    
   76.8771286       1665.92505    
   76.8797531       1665.94995    
   76.8823776       1665.97498    
   76.8850021       1666.00000    
   76.8876266       1666.02502    
   76.8902512       1666.05005    
   76.8928757       1666.07495    
   76.8955002       1666.09998    
   76.8981247       1666.12500    
   76.9007492       1666.15002    
   76.9033737       1666.17505    
   76.9059982       1666.19995    
   76.9086227       1666.22498    
   76.9112473       1666.25000    
   76.9138718       1666.27502    
   76.9164963       1666.30005    
   76.9191284       1666.32495    
   76.9217529       1666.34998    
   76.9243774       1666.37500    
   76.9270020       1666.40002    
   76.9296265       1666.42505    
   76.9322510       1666.44995    
   76.9348755       1666.47498    
   76.9375000       1666.50000    
   76.9401245       1666.52502    
   76.9427490       1666.55005    
   76.9453735       1666.57495    
   76.9479980       1666.59998    
   76.9506226       1666.62500    
   76.9532471       1666.65002    
   76.9558716       1666.67505    
   76.9585037       1666.69995    
   76.9611282       1666.72498    
   76.9637527       1666.75000    
   76.9663773       1666.77502    
   76.9690018       1666.80005    
   76.9716263       1666.82495    
   76.9742508       1666.84998    
   76.9768753       1666.87500    
   76.9794998       1666.90002    
   76.9821243       1666.92505    
   76.9847488       1666.94995    
   76.9873734       1666.97498    
   76.9899979       1667.00000    
   76.9926224       1667.02502    
   76.9952469       1667.05005    
   76.9978714       1667.07495    
   77.0005035       1667.09998    
   77.0031281       1667.12500    
   77.0057526       1667.15002    
   77.0083771       1667.17505    
   77.0110016       1667.19995    
   77.0136261       1667.22498    
   77.0162506       1667.25000    
   77.0188751       1667.27502    
   77.0214996       1667.30005    
   77.0241241       1667.32495    
   77.0267487       1667.34998    
   77.0293732       1667.37500    
   77.0319977       1667.40002    
   77.0346222       1667.42505    
   77.0372467       1667.44995    
   77.0398712       1667.47498    
   77.0425034       1667.50000    
   77.0451279       1667.52502    
   77.0477524       1667.55005    
   77.0503769       1667.57495    
   77.0530014       1667.59998    
   77.0556259       1667.62500    
   77.0582504       1667.65002    
   77.0608749       1667.67505    
   77.0634995       1667.69995    
   77.0661240       1667.72498    
   77.0687485       1667.75000    
   77.0713730       1667.77502    
   77.0739975       1667.80005    
   77.0766220       1667.82495    
   77.0792465       1667.84998    
   77.0818787       1667.87500    
   77.0845032       1667.90002    
   77.0871277       1667.92505    
   77.0897522       1667.94995    
   77.0923767       1667.97498    
   77.0950012       1668.00000    
   77.0976257       1668.02502    
   77.1002502       1668.05005    
   77.1028748       1668.07495    
   77.1054993       1668.09998    
   77.1081238       1668.12500    
   77.1107483       1668.15002    
   77.1133728       1668.17505    
   77.1159973       1668.19995    
   77.1186218       1668.22498    
   77.1212463       1668.25000    
   77.1238785       1668.27502    
   77.1265030       1668.30005    
   77.1291275       1668.32495    
   77.1317520       1668.34998    
   77.1343765       1668.37500    
   77.1370010       1668.40002    
   77.1396255       1668.42505    
   77.1422501       1668.44995    
   77.1448746       1668.47498    
   77.1474991       1668.50000    
   77.1501236       1668.52502    
   77.1527481       1668.55005    
   77.1553726       1668.57495    
   77.1579971       1668.59998    
   77.1606216       1668.62500    
   77.1632538       1668.65002    
   77.1658783       1668.67505    
   77.1685028       1668.69995    
   77.1711273       1668.72498    
   77.1737518       1668.75000    
   77.1763763       1668.77502    
   77.1790009       1668.80005    
   77.1816254       1668.82495    
   77.1842499       1668.84998    
   77.1868744       1668.87500    
   77.1894989       1668.90002    
   77.1921234       1668.92505    
   77.1947479       1668.94995    
   77.1973724       1668.97498    
   77.1999969       1669.00000    
   77.2026215       1669.02502    
   77.2052536       1669.05005    
   77.2078781       1669.07495    
   77.2105026       1669.09998    
   77.2131271       1669.12500    
   77.2157516       1669.15002    
   77.2183762       1669.17505    
   77.2210007       1669.19995    
   77.2236252       1669.22498    
   77.2262497       1669.25000    
   77.2288742       1669.27502    
   77.2314987       1669.30005    
   77.2341232       1669.32495    
   77.2367477       1669.34998    
   77.2393723       1669.37500    
   77.2419968       1669.40002    
   77.2446213       1669.42505    
   77.2472534       1669.44995    
   77.2498779       1669.47498    
   77.2525024       1669.50000    
   77.2551270       1669.52502    
   77.2577515       1669.55005    
   77.2603760       1669.57495    
   77.2630005       1669.59998    
   77.2656250       1669.62500    
   77.2682495       1669.65002    
   77.2708740       1669.67505    
   77.2734985       1669.69995    
   77.2761230       1669.72498    
   77.2787476       1669.75000    
   77.2813721       1669.77502    
   77.2839966       1669.80005    
   77.2866287       1669.82495    
   77.2892532       1669.84998    
   77.2918777       1669.87500    
   77.2945023       1669.90002    
   77.2971268       1669.92505    
   77.2997513       1669.94995    
   77.3023758       1669.97498    
   77.3050003       1670.00000    
   77.3076248       1670.02502    
   77.3102493       1670.05005    
   77.3128738       1670.07495    
   77.3154984       1670.09998    
   77.3181229       1670.12500    
   77.3207474       1670.15002    
   77.3233719       1670.17505    
   77.3259964       1670.19995    
   77.3286285       1670.22498    
   77.3312531       1670.25000    
   77.3338776       1670.27502    
   77.3365021       1670.30005    
   77.3391266       1670.32495    
   77.3417511       1670.34998    
   77.3443756       1670.37500    
   77.3470001       1670.40002    
   77.3496246       1670.42505    
   77.3522491       1670.44995    
   77.3548737       1670.47498    
   77.3574982       1670.50000    
   77.3601227       1670.52502    
   77.3627472       1670.55005    
   77.3653717       1670.57495    
   77.3679962       1670.59998    
   77.3706284       1670.62500    
   77.3732529       1670.65002    
   77.3758774       1670.67505    
   77.3785019       1670.69995    
   77.3811264       1670.72498    
   77.3837509       1670.75000    
   77.3863754       1670.77502    
   77.3889999       1670.80005    
   77.3916245       1670.82495    
   77.3942490       1670.84998    
   77.3968735       1670.87500    
   77.3994980       1670.90002    
   77.4021225       1670.92505    
   77.4047470       1670.94995    
   77.4073715       1670.97498    
   77.4100037       1671.00000    
   77.4126282       1671.02502    
   77.4152527       1671.05005    
   77.4178772       1671.07495    
   77.4205017       1671.09998    
   77.4231262       1671.12500    
   77.4257507       1671.15002    
   77.4283752       1671.17505    
   77.4309998       1671.19995    
   77.4336243       1671.22498    
   77.4362488       1671.25000    
   77.4388733       1671.27502    
   77.4414978       1671.30005    
   77.4441223       1671.32495    
   77.4467468       1671.34998    
   77.4493713       1671.37500    
   77.4520035       1671.40002    
   77.4546280       1671.42505    
   77.4572525       1671.44995    
   77.4598770       1671.47498    
   77.4625015       1671.50000    
   77.4651260       1671.52502    
   77.4677505       1671.55005    
   77.4703751       1671.57495    
   77.4729996       1671.59998    
   77.4756241       1671.62500    
   77.4782486       1671.65002    
   77.4808731       1671.67505    
   77.4834976       1671.69995    
   77.4861221       1671.72498    
   77.4887466       1671.75000    
   77.4913788       1671.77502    
   77.4940033       1671.80005    
   77.4966278       1671.82495    
   77.4992523       1671.84998    
   77.5018768       1671.87500    
   77.5045013       1671.90002    
   77.5071259       1671.92505    
   77.5097504       1671.94995    
   77.5123749       1671.97498    
   77.5149994       1672.00000    
   77.5176239       1672.02502    
   77.5202484       1672.05005    
   77.5228729       1672.07495    
   77.5254974       1672.09998    
   77.5281219       1672.12500    
   77.5307465       1672.15002    
   77.5333786       1672.17505    
   77.5360031       1672.19995    
   77.5386276       1672.22498    
   77.5412521       1672.25000    
   77.5438766       1672.27502    
   77.5465012       1672.30005    
   77.5491257       1672.32495    
   77.5517502       1672.34998    
   77.5543747       1672.37500    
   77.5569992       1672.40002    
   77.5596237       1672.42505    
   77.5622482       1672.44995    
   77.5648727       1672.47498    
   77.5674973       1672.50000    
   77.5701218       1672.52502    
   77.5727463       1672.55005    
   77.5753784       1672.57495    
   77.5780029       1672.59998    
   77.5806274       1672.62500    
   77.5832520       1672.65002    
   77.5858765       1672.67505    
   77.5885010       1672.69995    
   77.5911255       1672.72498    
   77.5937500       1672.75000    
   77.5963745       1672.77502    
   77.5989990       1672.80005    
   77.6016235       1672.82495    
   77.6042480       1672.84998    
   77.6068726       1672.87500    
   77.6094971       1672.90002    
   77.6121216       1672.92505    
   77.6147537       1672.94995    
   77.6173782       1672.97498    
   77.6200027       1673.00000    
   77.6226273       1673.02502    
   77.6252518       1673.05005    
   77.6278763       1673.07495    
   77.6305008       1673.09998    
   77.6331253       1673.12500    
   77.6357498       1673.15002    
   77.6383743       1673.17505    
   77.6409988       1673.19995    
   77.6436234       1673.22498    
   77.6462479       1673.25000    
   77.6488724       1673.27502    
   77.6514969       1673.30005    
   77.6541214       1673.32495    
   77.6567535       1673.34998    
   77.6593781       1673.37500    
   77.6620026       1673.40002    
   77.6646271       1673.42505    
   77.6672516       1673.44995    
   77.6698761       1673.47498    
   77.6725006       1673.50000    
   77.6751251       1673.52502    
   77.6777496       1673.55005    
   77.6803741       1673.57495    
   77.6829987       1673.59998    
   77.6856232       1673.62500    
   77.6882477       1673.65002    
   77.6908722       1673.67505    
   77.6934967       1673.69995    
   77.6961212       1673.72498    
   77.6987534       1673.75000    
   77.7013779       1673.77502    
   77.7040024       1673.80005    
   77.7066269       1673.82495    
   77.7092514       1673.84998    
   77.7118759       1673.87500    
   77.7145004       1673.90002    
   77.7171249       1673.92505    
   77.7197495       1673.94995    
   77.7223740       1673.97498    
   77.7249985       1674.00000    
   77.7276230       1674.02502    
   77.7302475       1674.05005    
   77.7328720       1674.07495    
   77.7354965       1674.09998    
   77.7381287       1674.12500    
   77.7407532       1674.15002    
   77.7433777       1674.17505    
   77.7460022       1674.19995    
   77.7486267       1674.22498    
   77.7512512       1674.25000    
   77.7538757       1674.27502    
   77.7565002       1674.30005    
   77.7591248       1674.32495    
   77.7617493       1674.34998    
   77.7643738       1674.37500    
   77.7669983       1674.40002    
   77.7696228       1674.42505    
   77.7722473       1674.44995    
   77.7748718       1674.47498    
   77.7774963       1674.50000    
   77.7801285       1674.52502    
   77.7827530       1674.55005    
   77.7853775       1674.57495    
   77.7880020       1674.59998    
   77.7906265       1674.62500    
   77.7932510       1674.65002    
   77.7958755       1674.67505    
   77.7985001       1674.69995    
   77.8011246       1674.72498    
   77.8037491       1674.75000    
   77.8063736       1674.77502    
   77.8089981       1674.80005    
   77.8116226       1674.82495    
   77.8142471       1674.84998    
   77.8168716       1674.87500    
   77.8195038       1674.90002    
   77.8221283       1674.92505    
   77.8247528       1674.94995    
   77.8273773       1674.97498    
   77.8300018       1675.00000    
   77.8326263       1675.02502    
   77.8352509       1675.05005    
   77.8378754       1675.07495    
   77.8404999       1675.09998    
   77.8431244       1675.12500    
   77.8457489       1675.15002    
   77.8483734       1675.17505    
   77.8509979       1675.19995    
   77.8536224       1675.22498    
   77.8562469       1675.25000    
   77.8588715       1675.27502    
   77.8615036       1675.30005    
   77.8641281       1675.32495    
   77.8667526       1675.34998    
   77.8693771       1675.37500    
   77.8720016       1675.40002    
   77.8746262       1675.42505    
   77.8772507       1675.44995    
   77.8798752       1675.47498    
   77.8824997       1675.50000    
   77.8851242       1675.52502    
   77.8877487       1675.55005    
   77.8903732       1675.57495    
   77.8929977       1675.59998    
   77.8956223       1675.62500    
   77.8982468       1675.65002    
   77.9008713       1675.67505    
   77.9035034       1675.69995    
   77.9061279       1675.72498    
   77.9087524       1675.75000    
   77.9113770       1675.77502    
   77.9140015       1675.80005    
   77.9166260       1675.82495    
   77.9192505       1675.84998    
   77.9218750       1675.87500    
   77.9244995       1675.90002    
   77.9271240       1675.92505    
   77.9297485       1675.94995    
   77.9323730       1675.97498    
   77.9349976       1676.00000    
   77.9376221       1676.02502    
   77.9402466       1676.05005    
   77.9428787       1676.07495    
   77.9455032       1676.09998    
   77.9481277       1676.12500    
   77.9507523       1676.15002    
   77.9533768       1676.17505    
   77.9560013       1676.19995    
   77.9586258       1676.22498    
   77.9612503       1676.25000    
   77.9638748       1676.27502    
   77.9664993       1676.30005    
   77.9691238       1676.32495    
   77.9717484       1676.34998    
   77.9743729       1676.37500    
   77.9769974       1676.40002    
   77.9796219       1676.42505    
   77.9822464       1676.44995    
   77.9848785       1676.47498    
   77.9875031       1676.50000    
   77.9901276       1676.52502    
   77.9927521       1676.55005    
   77.9953766       1676.57495    
   77.9980011       1676.59998    
   78.0006256       1676.62500    
   78.0032501       1676.65002    
   78.0058746       1676.67505    
   78.0084991       1676.69995    
   78.0111237       1676.72498    
   78.0137482       1676.75000    
   78.0163727       1676.77502    
   78.0189972       1676.80005    
   78.0216217       1676.82495    
   78.0242462       1676.84998    
   78.0268784       1676.87500    
   78.0295029       1676.90002    
   78.0321274       1676.92505    
   78.0347519       1676.94995    
   78.0373764       1676.97498    
   78.0400009       1677.00000    
   78.0426254       1677.02502    
   78.0452499       1677.05005    
   78.0478745       1677.07495    
   78.0504990       1677.09998    
   78.0531235       1677.12500    
   78.0557480       1677.15002    
   78.0583725       1677.17505    
   78.0609970       1677.19995    
   78.0636215       1677.22498    
   78.0662537       1677.25000    
   78.0688782       1677.27502    
   78.0715027       1677.30005    
   78.0741272       1677.32495    
   78.0767517       1677.34998    
   78.0793762       1677.37500    
   78.0820007       1677.40002    
   78.0846252       1677.42505    
   78.0872498       1677.44995    
   78.0898743       1677.47498    
   78.0924988       1677.50000    
   78.0951233       1677.52502    
   78.0977478       1677.55005    
   78.1003723       1677.57495    
   78.1029968       1677.59998    
   78.1056213       1677.62500    
   78.1082535       1677.65002    
   78.1108780       1677.67505    
   78.1135025       1677.69995    
   78.1161270       1677.72498    
   78.1187515       1677.75000    
   78.1213760       1677.77502    
   78.1240005       1677.80005    
   78.1266251       1677.82495    
   78.1292496       1677.84998    
   78.1318741       1677.87500    
   78.1344986       1677.90002    
   78.1371231       1677.92505    
   78.1397476       1677.94995    
   78.1423721       1677.97498    
   78.1449966       1678.00000    
   78.1476288       1678.02502    
   78.1502533       1678.05005    
   78.1528778       1678.07495    
   78.1555023       1678.09998    
   78.1581268       1678.12500    
   78.1607513       1678.15002    
   78.1633759       1678.17505    
   78.1660004       1678.19995    
   78.1686249       1678.22498    
   78.1712494       1678.25000    
   78.1738739       1678.27502    
   78.1764984       1678.30005    
   78.1791229       1678.32495    
   78.1817474       1678.34998    
   78.1843719       1678.37500    
   78.1869965       1678.40002    
   78.1896286       1678.42505    
   78.1922531       1678.44995    
   78.1948776       1678.47498    
   78.1975021       1678.50000    
   78.2001266       1678.52502    
   78.2027512       1678.55005    
   78.2053757       1678.57495    
   78.2080002       1678.59998    
   78.2106247       1678.62500    
   78.2132492       1678.65002    
   78.2158737       1678.67505    
   78.2184982       1678.69995    
   78.2211227       1678.72498    
   78.2237473       1678.75000    
   78.2263718       1678.77502    
   78.2289963       1678.80005    
   78.2316284       1678.82495    
   78.2342529       1678.84998    
   78.2368774       1678.87500    
   78.2395020       1678.90002    
   78.2421265       1678.92505    
   78.2447510       1678.94995    
   78.2473755       1678.97498    
   78.2500000       1679.00000    
   78.2526245       1679.02502    
   78.2552490       1679.05005    
   78.2578735       1679.07495    
   78.2604980       1679.09998    
   78.2631226       1679.12500    
   78.2657471       1679.15002    
   78.2683716       1679.17505    
   78.2710037       1679.19995    
   78.2736282       1679.22498    
   78.2762527       1679.25000    
   78.2788773       1679.27502    
   78.2815018       1679.30005    
   78.2841263       1679.32495    
   78.2867508       1679.34998    
   78.2893753       1679.37500    
   78.2919998       1679.40002    
   78.2946243       1679.42505    
   78.2972488       1679.44995    
   78.2998734       1679.47498    
   78.3024979       1679.50000    
   78.3051224       1679.52502    
   78.3077469       1679.55005    
   78.3103714       1679.57495    
   78.3130035       1679.59998    
   78.3156281       1679.62500    
   78.3182526       1679.65002    
   78.3208771       1679.67505    
   78.3235016       1679.69995    
   78.3261261       1679.72498    
   78.3287506       1679.75000    
   78.3313751       1679.77502    
   78.3339996       1679.80005    
   78.3366241       1679.82495    
   78.3392487       1679.84998    
   78.3418732       1679.87500    
   78.3444977       1679.90002    
   78.3471222       1679.92505    
   78.3497467       1679.94995    
   78.3523712       1679.97498    
   78.3550034       1680.00000    
   78.3576279       1680.02502    
   78.3602524       1680.05005    
   78.3628769       1680.07495    
   78.3655014       1680.09998    
   78.3681259       1680.12500    
   78.3707504       1680.15002    
   78.3733749       1680.17505    
   78.3759995       1680.19995    
   78.3786240       1680.22498    
   78.3812485       1680.25000    
   78.3838730       1680.27502    
   78.3864975       1680.30005    
   78.3891220       1680.32495    
   78.3917465       1680.34998    
   78.3943787       1680.37500    
   78.3970032       1680.40002    
   78.3996277       1680.42505    
   78.4022522       1680.44995    
   78.4048767       1680.47498    
   78.4075012       1680.50000    
   78.4101257       1680.52502    
   78.4127502       1680.55005    
   78.4153748       1680.57495    
   78.4179993       1680.59998    
   78.4206238       1680.62500    
   78.4232483       1680.65002    
   78.4258728       1680.67505    
   78.4284973       1680.69995    
   78.4311218       1680.72498    
   78.4337463       1680.75000    
   78.4363785       1680.77502    
   78.4390030       1680.80005    
   78.4416275       1680.82495    
   78.4442520       1680.84998    
   78.4468765       1680.87500    
   78.4495010       1680.90002    
   78.4521255       1680.92505    
   78.4547501       1680.94995    
   78.4573746       1680.97498    
   78.4599991       1681.00000    
   78.4626236       1681.02502    
   78.4652481       1681.05005    
   78.4678726       1681.07495    
   78.4704971       1681.09998    
   78.4731216       1681.12500    
   78.4757538       1681.15002    
   78.4783783       1681.17505    
   78.4810028       1681.19995    
   78.4836273       1681.22498    
   78.4862518       1681.25000    
   78.4888763       1681.27502    
   78.4915009       1681.30005    
   78.4941254       1681.32495    
   78.4967499       1681.34998    
   78.4993744       1681.37500    
   78.5019989       1681.40002    
   78.5046234       1681.42505    
   78.5072479       1681.44995    
   78.5098724       1681.47498    
   78.5124969       1681.50000    
   78.5151215       1681.52502    
   78.5177536       1681.55005    
   78.5203781       1681.57495    
   78.5230026       1681.59998    
   78.5256271       1681.62500    
   78.5282516       1681.65002    
   78.5308762       1681.67505    
   78.5335007       1681.69995    
   78.5361252       1681.72498    
   78.5387497       1681.75000    
   78.5413742       1681.77502    
   78.5439987       1681.80005    
   78.5466232       1681.82495    
   78.5492477       1681.84998    
   78.5518723       1681.87500    
   78.5544968       1681.90002    
   78.5571213       1681.92505    
   78.5597534       1681.94995    
   78.5623779       1681.97498    
   78.5650024       1682.00000    
   78.5676270       1682.02502    
   78.5702515       1682.05005    
   78.5728760       1682.07495    
   78.5755005       1682.09998    
   78.5781250       1682.12500    
   78.5807495       1682.15002    
   78.5833740       1682.17505    
   78.5859985       1682.19995    
   78.5886230       1682.22498    
   78.5912476       1682.25000    
   78.5938721       1682.27502    
   78.5964966       1682.30005    
   78.5991287       1682.32495    
   78.6017532       1682.34998    
   78.6043777       1682.37500    
   78.6070023       1682.40002    
   78.6096268       1682.42505    
   78.6122513       1682.44995    
   78.6148758       1682.47498    
   78.6175003       1682.50000    
   78.6201248       1682.52502    
   78.6227493       1682.55005    
   78.6253738       1682.57495    
   78.6279984       1682.59998    
   78.6306229       1682.62500    
   78.6332474       1682.65002    
   78.6358719       1682.67505    
   78.6384964       1682.69995    
   78.6411285       1682.72498    
   78.6437531       1682.75000    
   78.6463776       1682.77502    
   78.6490021       1682.80005    
   78.6516266       1682.82495    
   78.6542511       1682.84998    
   78.6568756       1682.87500    
   78.6595001       1682.90002    
   78.6621246       1682.92505    
   78.6647491       1682.94995    
   78.6673737       1682.97498    
   78.6699982       1683.00000    
   78.6726227       1683.02502    
   78.6752472       1683.05005    
   78.6778717       1683.07495    
   78.6804962       1683.09998    
   78.6831284       1683.12500    
   78.6857529       1683.15002    
   78.6883774       1683.17505    
   78.6910019       1683.19995    
   78.6936264       1683.22498    
   78.6962509       1683.25000    
   78.6988754       1683.27502    
   78.7014999       1683.30005    
   78.7041245       1683.32495    
   78.7067490       1683.34998    
   78.7093735       1683.37500    
   78.7119980       1683.40002    
   78.7146225       1683.42505    
   78.7172470       1683.44995    
   78.7198715       1683.47498    
   78.7225037       1683.50000    
   78.7251282       1683.52502    
   78.7277527       1683.55005    
   78.7303772       1683.57495    
   78.7330017       1683.59998    
   78.7356262       1683.62500    
   78.7382507       1683.65002    
   78.7408752       1683.67505    
   78.7434998       1683.69995    
   78.7461243       1683.72498    
   78.7487488       1683.75000    
   78.7513733       1683.77502    
   78.7539978       1683.80005    
   78.7566223       1683.82495    
   78.7592468       1683.84998    
   78.7618713       1683.87500    
   78.7645035       1683.90002    
   78.7671280       1683.92505    
   78.7697525       1683.94995    
   78.7723770       1683.97498    
   78.7750015       1684.00000    
   78.7776260       1684.02502    
   78.7802505       1684.05005    
   78.7828751       1684.07495    
   78.7854996       1684.09998    
   78.7881241       1684.12500    
   78.7907486       1684.15002    
   78.7933731       1684.17505    
   78.7959976       1684.19995    
   78.7986221       1684.22498    
   78.8012466       1684.25000    
   78.8038788       1684.27502    
   78.8065033       1684.30005    
   78.8091278       1684.32495    
   78.8117523       1684.34998    
   78.8143768       1684.37500    
   78.8170013       1684.40002    
   78.8196259       1684.42505    
   78.8222504       1684.44995    
   78.8248749       1684.47498    
   78.8274994       1684.50000    
   78.8301239       1684.52502    
   78.8327484       1684.55005    
   78.8353729       1684.57495    
   78.8379974       1684.59998    
   78.8406219       1684.62500    
   78.8432465       1684.65002    
   78.8458786       1684.67505    
   78.8485031       1684.69995    
   78.8511276       1684.72498    
   78.8537521       1684.75000    
   78.8563766       1684.77502    
   78.8590012       1684.80005    
   78.8616257       1684.82495    
   78.8642502       1684.84998    
   78.8668747       1684.87500    
   78.8694992       1684.90002    
   78.8721237       1684.92505    
   78.8747482       1684.94995    
   78.8773727       1684.97498    
   78.8799973       1685.00000    
   78.8826218       1685.02502    
   78.8852463       1685.05005    
   78.8878784       1685.07495    
   78.8905029       1685.09998    
   78.8931274       1685.12500    
   78.8957520       1685.15002    
   78.8983765       1685.17505    
   78.9010010       1685.19995    
   78.9036255       1685.22498    
   78.9062500       1685.25000    
   78.9088745       1685.27502    
   78.9114990       1685.30005    
   78.9141235       1685.32495    
   78.9167480       1685.34998    
   78.9193726       1685.37500    
   78.9219971       1685.40002    
   78.9246216       1685.42505    
   78.9272537       1685.44995    
   78.9298782       1685.47498    
   78.9325027       1685.50000    
   78.9351273       1685.52502    
   78.9377518       1685.55005    
   78.9403763       1685.57495    
   78.9430008       1685.59998    
   78.9456253       1685.62500    
   78.9482498       1685.65002    
   78.9508743       1685.67505    
   78.9534988       1685.69995    
   78.9561234       1685.72498    
   78.9587479       1685.75000    
   78.9613724       1685.77502    
   78.9639969       1685.80005    
   78.9666214       1685.82495    
   78.9692535       1685.84998    
   78.9718781       1685.87500    
   78.9745026       1685.90002    
   78.9771271       1685.92505    
   78.9797516       1685.94995    
   78.9823761       1685.97498    
   78.9850006       1686.00000    
   78.9876251       1686.02502    
   78.9902496       1686.05005    
   78.9928741       1686.07495    
   78.9954987       1686.09998    
   78.9981232       1686.12500    
   79.0007477       1686.15002    
   79.0033722       1686.17505    
   79.0059967       1686.19995    
   79.0086212       1686.22498    
   79.0112534       1686.25000    
   79.0138779       1686.27502    
   79.0165024       1686.30005    
   79.0191269       1686.32495    
   79.0217514       1686.34998    
   79.0243759       1686.37500    
   79.0270004       1686.40002    
   79.0296249       1686.42505    
   79.0322495       1686.44995    
   79.0348740       1686.47498    
   79.0374985       1686.50000    
   79.0401230       1686.52502    
   79.0427475       1686.55005    
   79.0453720       1686.57495    
   79.0479965       1686.59998    
   79.0506287       1686.62500    
   79.0532532       1686.65002    
   79.0558777       1686.67505    
   79.0585022       1686.69995    
   79.0611267       1686.72498    
   79.0637512       1686.75000    
   79.0663757       1686.77502    
   79.0690002       1686.80005    
   79.0716248       1686.82495    
   79.0742493       1686.84998    
   79.0768738       1686.87500    
   79.0794983       1686.90002    
   79.0821228       1686.92505    
   79.0847473       1686.94995    
   79.0873718       1686.97498    
   79.0899963       1687.00000    
   79.0926285       1687.02502    
   79.0952530       1687.05005    
   79.0978775       1687.07495    
   79.1005020       1687.09998    
   79.1031265       1687.12500    
   79.1057510       1687.15002    
   79.1083755       1687.17505    
   79.1110001       1687.19995    
   79.1136246       1687.22498    
   79.1162491       1687.25000    
   79.1188736       1687.27502    
   79.1214981       1687.30005    
   79.1241226       1687.32495    
   79.1267471       1687.34998    
   79.1293716       1687.37500    
   79.1320038       1687.40002    
   79.1346283       1687.42505    
   79.1372528       1687.44995    
   79.1398773       1687.47498    
   79.1425018       1687.50000    
   79.1451263       1687.52502    
   79.1477509       1687.55005    
   79.1503754       1687.57495    
   79.1529999       1687.59998    
   79.1556244       1687.62500    
   79.1582489       1687.65002    
   79.1608734       1687.67505    
   79.1634979       1687.69995    
   79.1661224       1687.72498    
   79.1687469       1687.75000    
   79.1713715       1687.77502    
   79.1740036       1687.80005    
   79.1766281       1687.82495    
   79.1792526       1687.84998    
   79.1818771       1687.87500    
   79.1845016       1687.90002    
   79.1871262       1687.92505    
   79.1897507       1687.94995    
   79.1923752       1687.97498    
   79.1949997       1688.00000    
   79.1976242       1688.02502    
   79.2002487       1688.05005    
   79.2028732       1688.07495    
   79.2054977       1688.09998    
   79.2081223       1688.12500    
   79.2107468       1688.15002    
   79.2133713       1688.17505    
   79.2160034       1688.19995    
   79.2186279       1688.22498    
   79.2212524       1688.25000    
   79.2238770       1688.27502    
   79.2265015       1688.30005    
   79.2291260       1688.32495    
   79.2317505       1688.34998    
   79.2343750       1688.37500    
   79.2369995       1688.40002    
   79.2396240       1688.42505    
   79.2422485       1688.44995    
   79.2448730       1688.47498    
   79.2474976       1688.50000    
   79.2501221       1688.52502    
   79.2527466       1688.55005    
   79.2553787       1688.57495    
   79.2580032       1688.59998    
   79.2606277       1688.62500    
   79.2632523       1688.65002    
   79.2658768       1688.67505    
   79.2685013       1688.69995    
   79.2711258       1688.72498    
   79.2737503       1688.75000    
   79.2763748       1688.77502    
   79.2789993       1688.80005    
   79.2816238       1688.82495    
   79.2842484       1688.84998    
   79.2868729       1688.87500    
   79.2894974       1688.90002    
   79.2921219       1688.92505    
   79.2947464       1688.94995    
   79.2973785       1688.97498    
   79.3000031       1689.00000    
   79.3026276       1689.02502    
   79.3052521       1689.05005    
   79.3078766       1689.07495    
   79.3105011       1689.09998    
   79.3131256       1689.12500    
   79.3157501       1689.15002    
   79.3183746       1689.17505    
   79.3209991       1689.19995    
   79.3236237       1689.22498    
   79.3262482       1689.25000    
   79.3288727       1689.27502    
   79.3314972       1689.30005    
   79.3341217       1689.32495    
   79.3367462       1689.34998    
   79.3393784       1689.37500    
   79.3420029       1689.40002    
   79.3446274       1689.42505    
   79.3472519       1689.44995    
   79.3498764       1689.47498    
   79.3525009       1689.50000    
   79.3551254       1689.52502    
   79.3577499       1689.55005    
   79.3603745       1689.57495    
   79.3629990       1689.59998    
   79.3656235       1689.62500    
   79.3682480       1689.65002    
   79.3708725       1689.67505    
   79.3734970       1689.69995    
   79.3761215       1689.72498    
   79.3787537       1689.75000    
   79.3813782       1689.77502    
   79.3840027       1689.80005    
   79.3866272       1689.82495    
   79.3892517       1689.84998    
   79.3918762       1689.87500    
   79.3945007       1689.90002    
   79.3971252       1689.92505    
   79.3997498       1689.94995    
   79.4023743       1689.97498    
   79.4049988       1690.00000    
   79.4076233       1690.02502    
   79.4102478       1690.05005    
   79.4128723       1690.07495    
   79.4154968       1690.09998    
   79.4181213       1690.12500    
   79.4207535       1690.15002    
   79.4233780       1690.17505    
   79.4260025       1690.19995    
   79.4286270       1690.22498    
   79.4312515       1690.25000    
   79.4338760       1690.27502    
   79.4365005       1690.30005    
   79.4391251       1690.32495    
   79.4417496       1690.34998    
   79.4443741       1690.37500    
   79.4469986       1690.40002    
   79.4496231       1690.42505    
   79.4522476       1690.44995    
   79.4548721       1690.47498    
   79.4574966       1690.50000    
   79.4601288       1690.52502    
   79.4627533       1690.55005    
   79.4653778       1690.57495    
   79.4680023       1690.59998    
   79.4706268       1690.62500    
   79.4732513       1690.65002    
   79.4758759       1690.67505    
   79.4785004       1690.69995    
   79.4811249       1690.72498    
   79.4837494       1690.75000    
   79.4863739       1690.77502    
   79.4889984       1690.80005    
   79.4916229       1690.82495    
   79.4942474       1690.84998    
   79.4968719       1690.87500    
   79.4994965       1690.90002    
   79.5021286       1690.92505    
   79.5047531       1690.94995    
   79.5073776       1690.97498    
   79.5100021       1691.00000    
   79.5126266       1691.02502    
   79.5152512       1691.05005    
   79.5178757       1691.07495    
   79.5205002       1691.09998    
   79.5231247       1691.12500    
   79.5257492       1691.15002    
   79.5283737       1691.17505    
   79.5309982       1691.19995    
   79.5336227       1691.22498    
   79.5362473       1691.25000    
   79.5388718       1691.27502    
   79.5414963       1691.30005    
   79.5441284       1691.32495    
   79.5467529       1691.34998    
   79.5493774       1691.37500    
   79.5520020       1691.40002    
   79.5546265       1691.42505    
   79.5572510       1691.44995    
   79.5598755       1691.47498    
   79.5625000       1691.50000    
   79.5651245       1691.52502    
   79.5677490       1691.55005    
   79.5703735       1691.57495    
   79.5729980       1691.59998    
   79.5756226       1691.62500    
   79.5782471       1691.65002    
   79.5808716       1691.67505    
   79.5835037       1691.69995    
   79.5861282       1691.72498    
   79.5887527       1691.75000    
   79.5913773       1691.77502    
   79.5940018       1691.80005    
   79.5966263       1691.82495    
   79.5992508       1691.84998    
   79.6018753       1691.87500    
   79.6044998       1691.90002    
   79.6071243       1691.92505    
   79.6097488       1691.94995    
   79.6123734       1691.97498    
   79.6149979       1692.00000    
   79.6176224       1692.02502    
   79.6202469       1692.05005    
   79.6228714       1692.07495    
   79.6255035       1692.09998    
   79.6281281       1692.12500    
   79.6307526       1692.15002    
   79.6333771       1692.17505    
   79.6360016       1692.19995    
   79.6386261       1692.22498    
   79.6412506       1692.25000    
   79.6438751       1692.27502    
   79.6464996       1692.30005    
   79.6491241       1692.32495    
   79.6517487       1692.34998    
   79.6543732       1692.37500    
   79.6569977       1692.40002    
   79.6596222       1692.42505    
   79.6622467       1692.44995    
   79.6648712       1692.47498    
   79.6675034       1692.50000    
   79.6701279       1692.52502    
   79.6727524       1692.55005    
   79.6753769       1692.57495    
   79.6780014       1692.59998    
   79.6806259       1692.62500    
   79.6832504       1692.65002    
   79.6858749       1692.67505    
   79.6884995       1692.69995    
   79.6911240       1692.72498    
   79.6937485       1692.75000    
   79.6963730       1692.77502    
   79.6989975       1692.80005    
   79.7016220       1692.82495    
   79.7042465       1692.84998    
   79.7068787       1692.87500    
   79.7095032       1692.90002    
   79.7121277       1692.92505    
   79.7147522       1692.94995    
   79.7173767       1692.97498    
   79.7200012       1693.00000    
   79.7226257       1693.02502    
   79.7252502       1693.05005    
   79.7278748       1693.07495    
   79.7304993       1693.09998    
   79.7331238       1693.12500    
   79.7357483       1693.15002    
   79.7383728       1693.17505    
   79.7409973       1693.19995    
   79.7436218       1693.22498    
   79.7462463       1693.25000    
   79.7488785       1693.27502    
   79.7515030       1693.30005    
   79.7541275       1693.32495    
   79.7567520       1693.34998    
   79.7593765       1693.37500    
   79.7620010       1693.40002    
   79.7646255       1693.42505    
   79.7672501       1693.44995    
   79.7698746       1693.47498    
   79.7724991       1693.50000    
   79.7751236       1693.52502    
   79.7777481       1693.55005    
   79.7803726       1693.57495    
   79.7829971       1693.59998    
   79.7856216       1693.62500    
   79.7882538       1693.65002    
   79.7908783       1693.67505    
   79.7935028       1693.69995    
   79.7961273       1693.72498    
   79.7987518       1693.75000    
   79.8013763       1693.77502    
   79.8040009       1693.80005    
   79.8066254       1693.82495    
   79.8092499       1693.84998    
   79.8118744       1693.87500    
   79.8144989       1693.90002    
   79.8171234       1693.92505    
   79.8197479       1693.94995    
   79.8223724       1693.97498    
   79.8249969       1694.00000    
   79.8276215       1694.02502    
   79.8302536       1694.05005    
   79.8328781       1694.07495    
   79.8355026       1694.09998    
   79.8381271       1694.12500    
   79.8407516       1694.15002    
   79.8433762       1694.17505    
   79.8460007       1694.19995    
   79.8486252       1694.22498    
   79.8512497       1694.25000    
   79.8538742       1694.27502    
   79.8564987       1694.30005    
   79.8591232       1694.32495    
   79.8617477       1694.34998    
   79.8643723       1694.37500    
   79.8669968       1694.40002    
   79.8696213       1694.42505    
   79.8722534       1694.44995    
   79.8748779       1694.47498    
   79.8775024       1694.50000    
   79.8801270       1694.52502    
   79.8827515       1694.55005    
   79.8853760       1694.57495    
   79.8880005       1694.59998    
   79.8906250       1694.62500    
   79.8932495       1694.65002    
   79.8958740       1694.67505    
   79.8984985       1694.69995    
   79.9011230       1694.72498    
   79.9037476       1694.75000    
   79.9063721       1694.77502    
   79.9089966       1694.80005    
   79.9116287       1694.82495    
   79.9142532       1694.84998    
   79.9168777       1694.87500    
   79.9195023       1694.90002    
   79.9221268       1694.92505    
   79.9247513       1694.94995    
   79.9273758       1694.97498    
   79.9300003       1695.00000    
   79.9326248       1695.02502    
   79.9352493       1695.05005    
   79.9378738       1695.07495    
   79.9404984       1695.09998    
   79.9431229       1695.12500    
   79.9457474       1695.15002    
   79.9483719       1695.17505    
   79.9509964       1695.19995    
   79.9536285       1695.22498    
   79.9562531       1695.25000    
   79.9588776       1695.27502    
   79.9615021       1695.30005    
   79.9641266       1695.32495    
   79.9667511       1695.34998    
   79.9693756       1695.37500    
   79.9720001       1695.40002    
   79.9746246       1695.42505    
   79.9772491       1695.44995    
   79.9798737       1695.47498    
   79.9824982       1695.50000    
   79.9851227       1695.52502    
   79.9877472       1695.55005    
   79.9903717       1695.57495    
   79.9929962       1695.59998    
   79.9956284       1695.62500    
   79.9982529       1695.65002    
   80.0008774       1695.67505    
   80.0035019       1695.69995    
   80.0061264       1695.72498    
   80.0087509       1695.75000    
   80.0113754       1695.77502    
   80.0139999       1695.80005    
   80.0166245       1695.82495    
   80.0192490       1695.84998    
   80.0218735       1695.87500    
   80.0244980       1695.90002    
   80.0271225       1695.92505    
   80.0297470       1695.94995    
   80.0323715       1695.97498    
   80.0350037       1696.00000    
   80.0376282       1696.02502    
   80.0402527       1696.05005    
   80.0428772       1696.07495    
   80.0455017       1696.09998    
   80.0481262       1696.12500    
   80.0507507       1696.15002    
   80.0533752       1696.17505    
   80.0559998       1696.19995    
   80.0586243       1696.22498    
   80.0612488       1696.25000    
   80.0638733       1696.27502    
   80.0664978       1696.30005    
   80.0691223       1696.32495    
   80.0717468       1696.34998    
   80.0743713       1696.37500    
   80.0770035       1696.40002    
   80.0796280       1696.42505    
   80.0822525       1696.44995    
   80.0848770       1696.47498    
   80.0875015       1696.50000    
   80.0901260       1696.52502    
   80.0927505       1696.55005    
   80.0953751       1696.57495    
   80.0979996       1696.59998    
   80.1006241       1696.62500    
   80.1032486       1696.65002    
   80.1058731       1696.67505    
   80.1084976       1696.69995    
   80.1111221       1696.72498    
   80.1137466       1696.75000    
   80.1163788       1696.77502    
   80.1190033       1696.80005    
   80.1216278       1696.82495    
   80.1242523       1696.84998    
   80.1268768       1696.87500    
   80.1295013       1696.90002    
   80.1321259       1696.92505    
   80.1347504       1696.94995    
   80.1373749       1696.97498    
   80.1399994       1697.00000    
   80.1426239       1697.02502    
   80.1452484       1697.05005    
   80.1478729       1697.07495    
   80.1504974       1697.09998    
   80.1531219       1697.12500    
   80.1557465       1697.15002    
   80.1583786       1697.17505    
   80.1610031       1697.19995    
   80.1636276       1697.22498    
   80.1662521       1697.25000    
   80.1688766       1697.27502    
   80.1715012       1697.30005    
   80.1741257       1697.32495    
   80.1767502       1697.34998    
   80.1793747       1697.37500    
   80.1819992       1697.40002    
   80.1846237       1697.42505    
   80.1872482       1697.44995    
   80.1898727       1697.47498    
   80.1924973       1697.50000    
   80.1951218       1697.52502    
   80.1977463       1697.55005    
   80.2003784       1697.57495    
   80.2030029       1697.59998    
   80.2056274       1697.62500    
   80.2082520       1697.65002    
   80.2108765       1697.67505    
   80.2135010       1697.69995    
   80.2161255       1697.72498    
   80.2187500       1697.75000    
   80.2213745       1697.77502    
   80.2239990       1697.80005    
   80.2266235       1697.82495    
   80.2292480       1697.84998    
   80.2318726       1697.87500    
   80.2344971       1697.90002    
   80.2371216       1697.92505    
   80.2397537       1697.94995    
   80.2423782       1697.97498    
   80.2450027       1698.00000    
   80.2476273       1698.02502    
   80.2502518       1698.05005    
   80.2528763       1698.07495    
   80.2555008       1698.09998    
   80.2581253       1698.12500    
   80.2607498       1698.15002    
   80.2633743       1698.17505    
   80.2659988       1698.19995    
   80.2686234       1698.22498    
   80.2712479       1698.25000    
   80.2738724       1698.27502    
   80.2764969       1698.30005    
   80.2791214       1698.32495    
   80.2817535       1698.34998    
   80.2843781       1698.37500    
   80.2870026       1698.40002    
   80.2896271       1698.42505    
   80.2922516       1698.44995    
   80.2948761       1698.47498    
   80.2975006       1698.50000    
   80.3001251       1698.52502    
   80.3027496       1698.55005    
   80.3053741       1698.57495    
   80.3079987       1698.59998    
   80.3106232       1698.62500    
   80.3132477       1698.65002    
   80.3158722       1698.67505    
   80.3184967       1698.69995    
   80.3211212       1698.72498    
   80.3237534       1698.75000    
   80.3263779       1698.77502    
   80.3290024       1698.80005    
   80.3316269       1698.82495    
   80.3342514       1698.84998    
   80.3368759       1698.87500    
   80.3395004       1698.90002    
   80.3421249       1698.92505    
   80.3447495       1698.94995    
   80.3473740       1698.97498    
   80.3499985       1699.00000    
   80.3526230       1699.02502    
   80.3552475       1699.05005    
   80.3578720       1699.07495    
   80.3604965       1699.09998    
   80.3631287       1699.12500    
   80.3657532       1699.15002    
   80.3683777       1699.17505    
   80.3710022       1699.19995    
   80.3736267       1699.22498    
   80.3762512       1699.25000    
   80.3788757       1699.27502    
   80.3815002       1699.30005    
   80.3841248       1699.32495    
   80.3867493       1699.34998    
   80.3893738       1699.37500    
   80.3919983       1699.40002    
   80.3946228       1699.42505    
   80.3972473       1699.44995    
   80.3998718       1699.47498    
   80.4024963       1699.50000    
   80.4051285       1699.52502    
   80.4077530       1699.55005    
   80.4103775       1699.57495    
   80.4130020       1699.59998    
   80.4156265       1699.62500    
   80.4182510       1699.65002    
   80.4208755       1699.67505    
   80.4235001       1699.69995    
   80.4261246       1699.72498    
   80.4287491       1699.75000    
   80.4313736       1699.77502    
   80.4339981       1699.80005    
   80.4366226       1699.82495    
   80.4392471       1699.84998    
   80.4418716       1699.87500    
   80.4445038       1699.90002    
   80.4471283       1699.92505    
   80.4497528       1699.94995    
   80.4523773       1699.97498    
   80.4550018       1700.00000    
   80.4576263       1700.02502    
   80.4602509       1700.05005    
   80.4628754       1700.07495    
   80.4654999       1700.09998    
   80.4681244       1700.12500    
   80.4707489       1700.15002    
   80.4733734       1700.17505    
   80.4759979       1700.19995    
   80.4786224       1700.22498    
   80.4812469       1700.25000    
   80.4838715       1700.27502    
   80.4865036       1700.30005    
   80.4891281       1700.32495    
   80.4917526       1700.34998    
   80.4943771       1700.37500    
   80.4970016       1700.40002    
   80.4996262       1700.42505    
   80.5022507       1700.44995    
   80.5048752       1700.47498    
   80.5074997       1700.50000    
   80.5101242       1700.52502    
   80.5127487       1700.55005    
   80.5153732       1700.57495    
   80.5179977       1700.59998    
   80.5206223       1700.62500    
   80.5232468       1700.65002    
   80.5258713       1700.67505    
   80.5285034       1700.69995    
   80.5311279       1700.72498    
   80.5337524       1700.75000    
   80.5363770       1700.77502    
   80.5390015       1700.80005    
   80.5416260       1700.82495    
   80.5442505       1700.84998    
   80.5468750       1700.87500    
   80.5494995       1700.90002    
   80.5521240       1700.92505    
   80.5547485       1700.94995    
   80.5573730       1700.97498    
   80.5599976       1701.00000    
   80.5626221       1701.02502    
   80.5652466       1701.05005    
   80.5678787       1701.07495    
   80.5705032       1701.09998    
   80.5731277       1701.12500    
   80.5757523       1701.15002    
   80.5783768       1701.17505    
   80.5810013       1701.19995    
   80.5836258       1701.22498    
   80.5862503       1701.25000    
   80.5888748       1701.27502    
   80.5914993       1701.30005    
   80.5941238       1701.32495    
   80.5967484       1701.34998    
   80.5993729       1701.37500    
   80.6019974       1701.40002    
   80.6046219       1701.42505    
   80.6072464       1701.44995    
   80.6098785       1701.47498    
   80.6125031       1701.50000    
   80.6151276       1701.52502    
   80.6177521       1701.55005    
   80.6203766       1701.57495    
   80.6230011       1701.59998    
   80.6256256       1701.62500    
   80.6282501       1701.65002    
   80.6308746       1701.67505    
   80.6334991       1701.69995    
   80.6361237       1701.72498    
   80.6387482       1701.75000    
   80.6413727       1701.77502    
   80.6439972       1701.80005    
   80.6466217       1701.82495    
   80.6492462       1701.84998    
   80.6518784       1701.87500    
   80.6545029       1701.90002    
   80.6571274       1701.92505    
   80.6597519       1701.94995    
   80.6623764       1701.97498    
   80.6650009       1702.00000    
   80.6676254       1702.02502    
   80.6702499       1702.05005    
   80.6728745       1702.07495    
   80.6754990       1702.09998    
   80.6781235       1702.12500    
   80.6807480       1702.15002    
   80.6833725       1702.17505    
   80.6859970       1702.19995    
   80.6886215       1702.22498    
   80.6912537       1702.25000    
   80.6938782       1702.27502    
   80.6965027       1702.30005    
   80.6991272       1702.32495    
   80.7017517       1702.34998    
   80.7043762       1702.37500    
   80.7070007       1702.40002    
   80.7096252       1702.42505    
   80.7122498       1702.44995    
   80.7148743       1702.47498    
   80.7174988       1702.50000    
   80.7201233       1702.52502    
   80.7227478       1702.55005    
   80.7253723       1702.57495    
   80.7279968       1702.59998    
   80.7306213       1702.62500    
   80.7332535       1702.65002    
   80.7358780       1702.67505    
   80.7385025       1702.69995    
   80.7411270       1702.72498    
   80.7437515       1702.75000    
   80.7463760       1702.77502    
   80.7490005       1702.80005    
   80.7516251       1702.82495    
   80.7542496       1702.84998    
   80.7568741       1702.87500    
   80.7594986       1702.90002    
   80.7621231       1702.92505    
   80.7647476       1702.94995    
   80.7673721       1702.97498    


==> figures/test_secondary_image/T_r_invers_one_image_16may20.dat <==
   1001.38251       1679.95044       1679.94250    
   939.734009       1678.95068       1678.94250    
   879.908264       1677.95093       1677.94250    
   822.663574       1676.95105       1676.94250    
   776.996155       1675.95129       1675.94250    
   732.531799       1674.95154       1674.94250    
   693.143433       1673.95166       1673.94250    
   654.963684       1672.95190       1672.94250    
   621.025330       1671.95215       1671.94250    
   590.673157       1670.95239       1670.94250    
   561.153870       1669.95264       1669.94250    
   534.680420       1668.95288       1668.94250    
   510.816925       1667.95325       1667.94263    
   487.543518       1666.95349       1666.94263    
   465.012878       1665.95374       1665.94263    
   446.067230       1664.95398       1664.94263    
   427.539703       1663.95422       1663.94263    
   409.539948       1662.95447       1662.94263    
   393.200928       1661.95483       1661.94263    
   377.343201       1660.95508       1660.94263    
   362.914734       1659.95544       1659.94263    
   348.919434       1658.95569       1658.94263    
   336.156586       1657.95605       1657.94263    
   324.479492       1656.95630       1656.94263    
   312.466156       1655.95667       1655.94263    
   302.097778       1654.95703       1654.94263    
   291.451508       1653.95740       1653.94263    
   281.710938       1652.95776       1652.94275    
   272.294769       1651.95813       1651.94275    
   263.661774       1650.95862       1650.94275    
   255.310471       1649.95898       1649.94275    
   247.639160       1648.95935       1648.94275    
   239.851913       1647.95972       1647.94275    
   232.706680       1646.96021       1646.94275    
   225.819794       1645.96057       1645.94275    
   219.488663       1644.96106       1644.94275    
   213.103149       1643.96155       1643.94275    
   207.237091       1642.96216       1642.94287    
   201.594696       1641.96265       1641.94287    
   196.174774       1640.96313       1640.94287    
   191.188736       1639.96362       1639.94287    
   186.190582       1638.96411       1638.94287    
   181.405762       1637.96472       1637.94287    
   176.829071       1636.96521       1636.94287    
   172.622208       1635.96582       1635.94287    
   168.432709       1634.96655       1634.94299    
   164.434250       1633.96716       1633.94299    
   160.620010       1632.96777       1632.94299    
   156.983322       1631.96838       1631.94299    
   153.517502       1630.96912       1630.94299    
   150.215881       1629.96973       1629.94299    
   146.959625       1628.97058       1628.94312    
   143.867996       1627.97131       1627.94312    
   140.933105       1626.97205       1626.94312    
   138.052490       1625.97290       1625.94312    
   135.325195       1624.97363       1624.94312    
   132.743118       1623.97461       1623.94324    
   130.218063       1622.97546       1622.94324    
   127.756065       1621.97632       1621.94324    
   125.435219       1620.97717       1620.94324    
   123.178001       1619.97815       1619.94324    
   120.987862       1618.97925       1618.94336    
   118.930801       1617.98022       1617.94336    
   116.938782       1616.98120       1616.94336    
   114.956902       1615.98230       1615.94336    
   113.103569       1614.98340       1614.94348    
   111.319336       1613.98450       1613.94348    
   109.604309       1612.98572       1612.94348    
   107.958199       1611.98694       1611.94360    
   106.336304       1610.98816       1610.94360    
   104.787254       1609.98950       1609.94360    
   103.309441       1608.99084       1608.94373    
   101.862938       1607.99219       1607.94373    
   100.488846       1606.99365       1606.94373    
   99.1493454       1605.99512       1605.94385    
   97.8819199       1604.99658       1604.94385    
   96.6511612       1603.99829       1603.94397    
   95.4287872       1602.99988       1602.94397    
   94.2802811       1602.00146       1601.94397    
   93.1737595       1601.00330       1600.94409    
   92.0834351       1600.00500       1599.94409    
   91.0655594       1599.00684       1598.94421    
   90.0420761       1598.00867       1597.94421    
   89.0915222       1597.01074       1596.94434    
   88.1416931       1596.01270       1595.94434    
   87.2421188       1595.01477       1594.94446    
   86.3709335       1594.01709       1593.94458    
   85.5302200       1593.01917       1592.94458    
   84.7210312       1592.02161       1591.94470    
   83.9263611       1591.02380       1590.94470    
   83.1670837       1590.02637       1589.94482    
   82.4438248       1589.02893       1588.94495    
   81.7241516       1588.03149       1587.94495    
   81.0438156       1587.03418       1586.94507    
   80.3722610       1586.03711       1585.94519    
   79.7277679       1585.03992       1584.94531    
   79.1114349       1584.04297       1583.94543    
   78.5108948       1583.04602       1582.94543    
   77.9281311       1582.04919       1581.94556    
   77.3654938       1581.05249       1580.94568    
   76.8246841       1580.05603       1579.94580    
   76.2955856       1579.05957       1578.94592    
   75.7919769       1578.06323       1577.94604    
   75.2932968       1577.06702       1576.94617    
   74.8133163       1576.07092       1575.94629    
   74.3535995       1575.07495       1574.94641    
   73.9057159       1574.07922       1573.94666    
   73.4724960       1573.08350       1572.94678    
   73.0468445       1572.08801       1571.94690    
   72.6400986       1571.09253       1570.94702    
   72.2451324       1570.09753       1569.94727    
   71.8645935       1569.10242       1568.94739    
   71.4922409       1568.10767       1567.94763    
   71.1310577       1567.11292       1566.94775    
   70.7757187       1566.11841       1565.94800    
   70.4430237       1565.12415       1564.94812    
   70.1070099       1564.13000       1563.94836    
   69.7906113       1563.13623       1562.94861    
   69.4766083       1562.14258       1561.94885    
   69.1799698       1561.14905       1560.94897    
   68.8844910       1560.15576       1559.94922    
   68.5990372       1559.16284       1558.94946    
   68.3201523       1558.17029       1557.94983    
   68.0557632       1557.17773       1556.95007    
   67.7924652       1556.18555       1555.95032    
   67.5380630       1555.19360       1554.95056    
   67.2898483       1554.20215       1553.95093    
   67.0463486       1553.21082       1552.95117    
   66.8096695       1552.21985       1551.95154    
   66.5823288       1551.22925       1550.95190    
   66.3584213       1550.23889       1549.95227    
   66.1406479       1549.24890       1548.95264    
   65.9313202       1548.25940       1547.95300    
   65.7219238       1547.27014       1546.95337    
   65.5222778       1546.28125       1545.95374    
   65.3242264       1545.29297       1544.95422    
   65.1310043       1544.30493       1543.95459    
   64.9445801       1543.31738       1542.95508    
   64.7614822       1542.33032       1541.95557    
   64.5814743       1541.34375       1540.95605    
   64.4044113       1540.35754       1539.95654    
   64.2326660       1539.37207       1538.95715    
   64.0639343       1538.38696       1537.95764    
   63.9003258       1537.40259       1536.95825    
   63.7396507       1536.41858       1535.95886    
   63.5799408       1535.43530       1534.95947    
   63.4261665       1534.45264       1533.96008    
   63.2739258       1533.47058       1532.96082    
   63.1241493       1532.48926       1531.96155    
   62.9776649       1531.50854       1530.96216    
   62.8343697       1530.52869       1529.96301    
   62.6919327       1529.54944       1528.96375    
   62.5526886       1528.57104       1527.96460    
   62.4175797       1527.59351       1526.96545    
   62.2824020       1526.61670       1525.96631    
   62.1500320       1525.64087       1524.96716    
   62.0196342       1524.66589       1523.96814    
   61.8925400       1523.69189       1522.96912    
   61.7652931       1522.71899       1521.97021    
   61.6408806       1521.74695       1520.97131    
   61.5178261       1520.77600       1519.97241    
   61.3974686       1519.80615       1518.97351    
   61.2771263       1518.83752       1517.97473    
   61.1597404       1517.87000       1516.97595    
   61.0429573       1516.90381       1515.97729    
   60.9284935       1515.93884       1514.97864    
   60.8143806       1514.97522       1513.98010    
   60.7016678       1514.01282       1512.98145    
   60.5902634       1513.05212       1511.98303    
   60.4802284       1512.09277       1510.98462    
   60.3713379       1511.13489       1509.98621    
   60.2641144       1510.17871       1508.98792    
   60.1575623       1509.22424       1507.98975    
   60.0519714       1508.27136       1506.99158    
   59.9474525       1507.32031       1505.99341    
   59.8436928       1506.37122       1504.99548    
   59.7408676       1505.42383       1503.99744    
   59.6386375       1504.47852       1502.99963    
   59.5377808       1503.53528       1502.00183    
   59.4371414       1502.59424       1501.00415    
   59.3380623       1501.65515       1500.00647    
   59.2389259       1500.71851       1499.00891    
   59.1412735       1499.78442       1498.01160    
   59.0440140       1498.85242       1497.01416    
   58.9476357       1497.92322       1496.01697    
   58.8516693       1496.99646       1495.01978    
   58.7565727       1496.07239       1494.02271    
   58.6622849       1495.15125       1493.02588    
   58.5685120       1494.23291       1492.02905    
   58.4757271       1493.31750       1491.03235    
   58.3829269       1492.40527       1490.03577    
   58.2913513       1491.49609       1489.03931    
   58.1998253       1490.59021       1488.04285    
   58.1095085       1489.68762       1487.04663    
   58.0190697       1488.78857       1486.05054    
   57.9298210       1487.89331       1485.05469    
   57.8409691       1487.00134       1484.05872    
   57.7524414       1486.11340       1483.06311    
   57.6649628       1485.22925       1482.06750    
   57.5777779       1484.34912       1481.07214    
   57.4909821       1483.47314       1480.07690    
   57.4049911       1482.60132       1479.08179    
   57.3195686       1481.73376       1478.08679    
   57.2348328       1480.87085       1477.09204    
   57.1503372       1480.01245       1476.09741    
   57.0666809       1479.15857       1475.10291    
   56.9835129       1478.30945       1474.10852    
   56.9009056       1477.46533       1473.11438    
   56.8188629       1476.62610       1472.12036    
   56.7374382       1475.79211       1471.12659    
   56.6567421       1474.96326       1470.13293    
   56.5764961       1474.13977       1469.13940    
   56.4967461       1473.32166       1468.14612    
   56.4178886       1472.50916       1467.15295    
   56.3394623       1471.70215       1466.15991    
   56.2616272       1470.90088       1465.16711    
   56.1844635       1470.10547       1464.17444    
   56.1078911       1469.31604       1463.18201    
   56.0320168       1468.53259       1462.18970    
   55.9568977       1467.75525       1461.19763    
   55.8822098       1466.98413       1460.20569    
   55.8081856       1466.21924       1459.21387    
   55.7348328       1465.46082       1458.22229    
   55.6620369       1464.70862       1457.23071    
   55.5900688       1463.96301       1456.23962    
   55.5186996       1463.22400       1455.24841    
   55.4479675       1462.49158       1454.25745    
   55.3778992       1461.76575       1453.26660    
   55.3086090       1461.04688       1452.27612    
   55.2398033       1460.33459       1451.28552    
   55.1718102       1459.62927       1450.29529    
   55.1043701       1458.93066       1449.30505    
   55.0377007       1458.23901       1448.31494    
   54.9717445       1457.55444       1447.32520    
   54.9064713       1456.87671       1446.33545    
   54.8418655       1456.20593       1445.34570    
   54.7778473       1455.54224       1444.35632    
   54.7145004       1454.88538       1443.36670    
   54.6519394       1454.23584       1442.37781    
   54.5900002       1453.59302       1441.38843    
   54.5282516       1452.95740       1440.39941    
   54.4672890       1452.32874       1439.41064    
   54.4068832       1451.70703       1438.42163    
   54.3472862       1451.09253       1437.43323    
   54.2883263       1450.48462       1436.44434    
   54.2300110       1449.88391       1435.45593    
   54.1723747       1449.28992       1434.46729    
   54.1154823       1448.70300       1433.47925    
   54.0591507       1448.12280       1432.49072    
   54.0035515       1447.54956       1431.50269    
   53.9484978       1446.98291       1430.51428    
   53.8941574       1446.42310       1429.52625    
   53.8404274       1445.86987       1428.53833    
   53.7873535       1445.32324       1427.55005    
   53.7348976       1444.78333       1426.56226    
   53.6831017       1444.24976       1425.57434    
   53.6319847       1443.72290       1424.58667    
   53.5813637       1443.20215       1423.59863    
   53.5313339       1442.68799       1422.61096    
   53.4818878       1442.18005       1421.62305    
   53.4330368       1441.67810       1420.63513    
   53.3848572       1441.18274       1419.64783    
   53.3371735       1440.69299       1418.65979    
   53.2900963       1440.20959       1417.67224    
   53.2435379       1439.73193       1416.68457    
   53.1975098       1439.26013       1415.69653    
   53.1521111       1438.79431       1414.70923    
   53.1072273       1438.33411       1413.72144    
   53.0628204       1437.87939       1412.73340    
   53.0189972       1437.43066       1411.74609    
   52.9756660       1436.98706       1410.75818    
   52.9328575       1436.54919       1409.77063    
   52.8905106       1436.11646       1408.78271    
   52.8486137       1435.68896       1407.79443    
   52.8073959       1435.26697       1406.80737    
   52.7664871       1434.84973       1405.81897    
   52.7261620       1434.43799       1404.83167    
   52.6862297       1434.03101       1403.84351    
   52.6466980       1433.62891       1402.85535    
   52.6077652       1433.23181       1401.86792    
   52.5691452       1432.83923       1400.87927    
   52.5310478       1432.45178       1399.89185    
   52.4933548       1432.06860       1398.90356    
   52.4560509       1431.68994       1397.91516    
   52.4192085       1431.31604       1396.92737    
   52.3827896       1430.94653       1395.93933    
   52.3467216       1430.58118       1394.95081    
   52.3110809       1430.22021       1393.96240    
   52.2758522       1429.86353       1392.97424    
   52.2410469       1429.51099       1391.98608    
   52.2065659       1429.16260       1390.99768    
   52.1724205       1428.81799       1390.00854    
   52.1387367       1428.47766       1389.02087    
   52.1053658       1428.14099       1388.03186    
   52.0723419       1427.80823       1387.04321    
   52.0396881       1427.47937       1386.05469    
   52.0073662       1427.15405       1385.06592    
   51.9753609       1426.83228       1384.07654    
   51.9438286       1426.51453       1383.08875    
   51.9124870       1426.19983       1382.09900    
   51.8815384       1425.88879       1381.11011    
   51.8509636       1425.58142       1380.12195    
   51.8205986       1425.27710       1379.13220    
   51.7905693       1424.97620       1378.14294    
   51.7608948       1424.67871       1377.15442    
   51.7314720       1424.38428       1376.16492    
   51.7023239       1424.09302       1375.17529    
   51.6734734       1423.80481       1374.18567    
   51.6450424       1423.52002       1373.19751    
   51.6167488       1423.23779       1372.20740    
   51.5887489       1422.95886       1371.21777    
   51.5610313       1422.68262       1370.22815    
   51.5335732       1422.40918       1369.23804    
   51.5064774       1422.13892       1368.24939    
   51.4795570       1421.87109       1367.25903    
   51.4529152       1421.60632       1366.26941    
   51.4265060       1421.34387       1365.27905    
   51.4004097       1421.08447       1364.28992    
   51.3745232       1420.82739       1363.29980    
   51.3488541       1420.57300       1362.30957    
   51.3234367       1420.32104       1361.31934    
   51.2982254       1420.07153       1360.32849    
   51.2733688       1419.82471       1359.33960    
   51.2486687       1419.58020       1358.34924    
   51.2241135       1419.33777       1357.35779    
   51.1999283       1419.09827       1356.36890    
   51.1758270       1418.86047       1355.37732    
   51.1519890       1418.62524       1354.38672    
   51.1284599       1418.39246       1353.39758    
   51.1050224       1418.16150       1352.40625    
   51.0818062       1417.93286       1351.41553    
   51.0587921       1417.70630       1350.42480    
   51.0359650       1417.48181       1349.43359    
   51.0133896       1417.25952       1348.44312    
   50.9910355       1417.03918       1347.45288    
   50.9687958       1416.82080       1346.46143    
   50.9467659       1416.60449       1345.47034    
   50.9249382       1416.39014       1344.47949    
   50.9032936       1416.17773       1343.48853    
   50.8817940       1415.96704       1342.49670    
   50.8605385       1415.75830       1341.50598    
   50.8394775       1415.55151       1340.51562    
   50.8185081       1415.34644       1339.52368    
   50.7977257       1415.14319       1338.53235    
   50.7771149       1414.94165       1337.54089    
   50.7566757       1414.74194       1336.54944    
   50.7363701       1414.54358       1335.55701    
   50.7163467       1414.34741       1334.56714    
   50.6964226       1414.15271       1333.57544    
   50.6765785       1413.95947       1332.58252    
   50.6570168       1413.76819       1331.59229    
   50.6375122       1413.57812       1330.59985    
   50.6181984       1413.38989       1329.60840    
   50.5989952       1413.20288       1328.61548    
   50.5800362       1413.01794       1327.62549    
   50.5611229       1412.83411       1326.63257    
   50.5423813       1412.65186       1325.64038    
   50.5237885       1412.47095       1324.64832    
   50.5053482       1412.29163       1323.65637    
   50.4870605       1412.11365       1322.66455    
   50.4689064       1411.93713       1321.67261    
   50.4508896       1411.76208       1320.68054    
   50.4329987       1411.58838       1319.68848    
   50.4152184       1411.41602       1318.69629    
   50.3975601       1411.24500       1317.70374    
   50.3799782       1411.07495       1316.70984    
   50.3626633       1410.90674       1315.71985    
   50.3453903       1410.73950       1314.72681    
   50.3282089       1410.57349       1313.73315    
   50.3112373       1410.40906       1312.74231    
   50.2942810       1410.24536       1311.74817    
   50.2775497       1410.08337       1310.75708    
   50.2608566       1409.92212       1309.76355    
   50.2442970       1409.76221       1308.77014    
   50.2279243       1409.60376       1307.77930    
   50.2115898       1409.44617       1306.78577    
   50.1953735       1409.28979       1305.79260    
   50.1792679       1409.13452       1304.79968    
   50.1632919       1408.98035       1303.80688    
   50.1474228       1408.82727       1302.81409    
   50.1316757       1408.67529       1301.82129    
   50.1160316       1408.52441       1300.82849    
   50.1004868       1408.37463       1299.83557    
   50.0850449       1408.22583       1298.84265    
   50.0696907       1408.07812       1297.84961    
   50.0544205       1407.93152       1296.85632    
   50.0392380       1407.78564       1295.86230    
   50.0241890       1407.64099       1294.86938    
   50.0092735       1407.49731       1293.87744    
   49.9943848       1407.35437       1292.88318    
   49.9796028       1407.21265       1291.88940    
   49.9649734       1407.07190       1290.89758    
   49.9503403       1406.93164       1289.90198    
   49.9359283       1406.79309       1288.91125    
   49.9214706       1406.65466       1287.91528    
   49.9072380       1406.51782       1286.92432    
   49.8929787       1406.38123       1285.92896    
   49.8788300       1406.24573       1284.93457    
   49.8648872       1406.11157       1283.94458    
   49.8508759       1405.97766       1282.94836    
   49.8369980       1405.84485       1281.95435    
   49.8232727       1405.71313       1280.96277    
   49.8095551       1405.58191       1279.96838    
   49.7959213       1405.45166       1278.97412    
   49.7823753       1405.32214       1277.98022    
   49.7689209       1405.19348       1276.98645    
   49.7555466       1405.06555       1275.99268    
   49.7422600       1404.93848       1274.99902    
   49.7290611       1404.81226       1274.00525    
   49.7159271       1404.68677       1273.01147    
   49.7028770       1404.56201       1272.01770    
   49.6898956       1404.43799       1271.02380    
   49.6769829       1404.31482       1270.02991    
   49.6641426       1404.19238       1269.03577    
   49.6513634       1404.07056       1268.04138    
   49.6386223       1403.94922       1267.04529    
   49.6260834       1403.82922       1266.05444    
   49.6135368       1403.70947       1265.06006    
   49.6010513       1403.59058       1264.06519    
   49.5886002       1403.47217       1263.06921    
   49.5763283       1403.35498       1262.07812    
   49.5640335       1403.23792       1261.08264    
   49.5518112       1403.12170       1260.08716    
   49.5397224       1403.00647       1259.09521    
   49.5275917       1402.89124       1258.09766    
   49.5156746       1402.77734       1257.10718    
   49.5036621       1402.66333       1256.10889    
   49.4918823       1402.55090       1255.11865    
   49.4800072       1402.43823       1254.12097    
   49.4683914       1402.32739       1253.13281    
   49.4566650       1402.21643       1252.13794    
   49.4449730       1402.10669       1251.14380    
   49.4333839       1401.99792       1250.15479    
   49.4216423       1401.88940       1249.15808    
   49.4099236       1401.78186       1248.16370    
   49.3982582       1401.67505       1247.17188    
   49.3865395       1401.56873       1246.17798    
   49.3747940       1401.46301       1245.18286    
   49.3630447       1401.35803       1244.18835    
   49.3513031       1401.25354       1243.19409    
   49.3395729       1401.14966       1242.19983    
   49.3278465       1401.04639       1241.20569    
   49.3161621       1400.94397       1240.21338    
   49.3044205       1400.84192       1239.21814    
   49.2926826       1400.74048       1238.22327    
   49.2809448       1400.63965       1237.22864    
   49.2692108       1400.53918       1236.23389    
   49.2574921       1400.43945       1235.23914    
   49.2457695       1400.33997       1234.24304    
   49.2341347       1400.24133       1233.25085    
   49.2224693       1400.14307       1232.25623    
   49.2108116       1400.04553       1231.26147    
   49.1991653       1399.94836       1230.26660    
   49.1875191       1399.85168       1229.27161    
   49.1758842       1399.75562       1228.27625    
   49.1642303       1399.65967       1227.27869    
   49.1527290       1399.56470       1226.28809    
   49.1411705       1399.46997       1225.29272    
   49.1296272       1399.37573       1224.29700    
   49.1180496       1399.28174       1223.29871    
   49.1066437       1399.18884       1222.30859    
   49.0951576       1399.09595       1221.31262    
   49.0836639       1399.00342       1220.31421    
   49.0723114       1398.91174       1219.32263    
   49.0609207       1398.82019       1218.32727    
   49.0494995       1398.72900       1217.32837    
   49.0382462       1398.63879       1216.33801    
   49.0268974       1398.54834       1215.33997    
   49.0156403       1398.45874       1214.34534    
   49.0044060       1398.36951       1213.35083    
   48.9931602       1398.28040       1212.35352    
   48.9820251       1398.19214       1211.36060    
   48.9708366       1398.10388       1210.36267    
   48.9597702       1398.01648       1209.36987    
   48.9486504       1397.92908       1208.37219    
   48.9376373       1397.84241       1207.37817    
   48.9266243       1397.75586       1206.38232    
   48.9156113       1397.66956       1205.38416    
   48.9047775       1397.58435       1204.39441    
   48.8938065       1397.49866       1203.39404    
   48.8829994       1397.41406       1202.40125    
   48.8721619       1397.32947       1201.40479    
   48.8613472       1397.24512       1200.40710    
   48.8506622       1397.16162       1199.41516    
   48.8399353       1397.07800       1198.41772    
   48.8292465       1396.99487       1197.42041    
   48.8186493       1396.91223       1196.42651    
   48.8080940       1396.82996       1195.43213    
   48.7975197       1396.74792       1194.43408    
   48.7870064       1396.66614       1193.43750    
   48.7765846       1396.58496       1192.44397    
   48.7661819       1396.50403       1191.44897    
   48.7557831       1396.42334       1190.45129    
   48.7454414       1396.34314       1189.45483    
   48.7351494       1396.26306       1188.45862    
   48.7249069       1396.18335       1187.46265    
   48.7147865       1396.10437       1186.47156    
   48.7045937       1396.02515       1185.47253    
   48.6944771       1395.94666       1184.47607    
   48.6843987       1395.86829       1183.47986    
   48.6743660       1395.79028       1182.48376    
   48.6643829       1395.71252       1181.48767    
   48.6544533       1395.63501       1180.49158    
   48.6445694       1395.55786       1179.49561    
   48.6347389       1395.48108       1178.49963    
   48.6249542       1395.40454       1177.50366    
   48.6152153       1395.32837       1176.50757    
   48.6055260       1395.25244       1175.51160    
   48.5958977       1395.17688       1174.51672    
   48.5862617       1395.10144       1173.51831    
   48.5767212       1395.02649       1172.52344    
   48.5672112       1394.95178       1171.52734    
   48.5577469       1394.87732       1170.53125    
   48.5483322       1394.80322       1169.53516    
   48.5389519       1394.72937       1168.53894    
   48.5296211       1394.65576       1167.54272    
   48.5203362       1394.58240       1166.54639    
   48.5110893       1394.50940       1165.55005    
   48.5018921       1394.43665       1164.55359    
   48.4927406       1394.36414       1163.55713    
   48.4836273       1394.29187       1162.56030    
   48.4745560       1394.21973       1161.56299    
   48.4655418       1394.14795       1160.56567    
   48.4566345       1394.07654       1159.57275    
   48.4477348       1394.00525       1158.57605    
   48.4388771       1393.93433       1157.57922    
   48.4300575       1393.86365       1156.58203    
   48.4212608       1393.79309       1155.58337    
   48.4125671       1393.72290       1154.58875    
   48.4039307       1393.65295       1153.59424    
   48.3953094       1393.58325       1152.59692    
   48.3867226       1393.51379       1151.59912    
   48.3781662       1393.44434       1150.60022    
   48.3697510       1393.37561       1149.60852    
   48.3613167       1393.30664       1148.61096    
   48.3529205       1393.23816       1147.61243    
   48.3445778       1393.16980       1146.61487    
   48.3363380       1393.10193       1145.62207    
   48.3280907       1393.03394       1144.62390    
   48.3198586       1392.96606       1143.62317    
   48.3117981       1392.89905       1142.63269    
   48.3036880       1392.83179       1141.63428    
   48.2956009       1392.76453       1140.63281    
   48.2876816       1392.69824       1139.64282    
   48.2797165       1392.63159       1138.64404    
   48.2717781       1392.56506       1137.64331    
   48.2639961       1392.49939       1136.65234    
   48.2561607       1392.43323       1135.65259    
   48.2483978       1392.36768       1134.65491    
   48.2407265       1392.30237       1133.66125    
   48.2330055       1392.23682       1132.65869    
   48.2254791       1392.17212       1131.66895    
   48.2178802       1392.10706       1130.66833    
   48.2103691       1392.04260       1129.67151    
   48.2029228       1391.97827       1128.67651    
   48.1954651       1391.91382       1127.67578    
   48.1881447       1391.85010       1126.68372    
   48.1807594       1391.78601       1125.68103    
   48.1735573       1391.72278       1124.69055    
   48.1662598       1391.65894       1123.68677    
   48.1591606       1391.59607       1122.69714    
   48.1519508       1391.53259       1121.69263    
   48.1449547       1391.47021       1120.70337    
   48.1378365       1391.40710       1119.69873    
   48.1309319       1391.34509       1118.70935    
   48.1239166       1391.28247       1117.70496    
   48.1170959       1391.22083       1116.71509    
   48.1101761       1391.15845       1115.71130    
   48.1034393       1391.09717       1114.72046    
   48.0966301       1391.03528       1113.71802    
   48.0899582       1390.97424       1112.72510    
   48.0832672       1390.91284       1111.72510    
   48.0766563       1390.85193       1110.72827    
   48.0701065       1390.79126       1109.73352    
   48.0635414       1390.73035       1108.73157    
   48.0571289       1390.67017       1107.74121    
   48.0506516       1390.60962       1106.73865    
   48.0442963       1390.54968       1105.74390    
   48.0379562       1390.48975       1104.74707    
   48.0316353       1390.42981       1103.74609    
   48.0254478       1390.37048       1102.75500    
   48.0192070       1390.31079       1101.75354    
   48.0130386       1390.25146       1100.75403    
   48.0070038       1390.19263       1099.76453    
   48.0008926       1390.13342       1098.76123    
   47.9948654       1390.07458       1097.76221    
   47.9889679       1390.01636       1096.77332    
   47.9829903       1389.95752       1095.76941    
   47.9771004       1389.89917       1094.77051    
   47.9713364       1389.84143       1093.78125    
   47.9654999       1389.78308       1092.77795    
   47.9597473       1389.72522       1091.77905    
   47.9541016       1389.66785       1090.78821    
   47.9484177       1389.61011       1089.78687    
   47.9427910       1389.55273       1088.78760    
   47.9372520       1389.49561       1087.79297    
   47.9317474       1389.43860       1086.79712    
   47.9262466       1389.38159       1085.79651    
   47.9208069       1389.32483       1084.79797    
   47.9154625       1389.26831       1083.80530    
   47.9101105       1389.21179       1082.80652    
   47.9048004       1389.15540       1081.80688    
   47.8995361       1389.09924       1080.80847    
   47.8943634       1389.04333       1079.81482    
   47.8892021       1388.98743       1078.81750    
   47.8840675       1388.93164       1077.81763    
   47.8789787       1388.87598       1076.81909    
   47.8739433       1388.82043       1075.82117    
   47.8690071       1388.76538       1074.82971    
   47.8640442       1388.70996       1073.82898    
   47.8591347       1388.65503       1072.83008    
   47.8542671       1388.60010       1071.83179    
   47.8494453       1388.54517       1070.83386    
   47.8447151       1388.49072       1069.84082    
   47.8399849       1388.43616       1068.84229    
   47.8352890       1388.38184       1067.84302    
   47.8306351       1388.32764       1066.84473    
   47.8260307       1388.27344       1065.84668    
   47.8214722       1388.21936       1064.84888    
   47.8169823       1388.16553       1063.85364    
   47.8125343       1388.11194       1062.85803    
   47.8080940       1388.05835       1061.85815    
   47.8036995       1388.00488       1060.85974    
   47.7993469       1387.95154       1059.86169    
   47.7950439       1387.89832       1058.86377    
   47.7907829       1387.84521       1057.86597    
   47.7865715       1387.79211       1056.86816    
   47.7824020       1387.73926       1055.87048    
   47.7783203       1387.68677       1054.87854    
   47.7742119       1387.63416       1053.87732    
   47.7701569       1387.58179       1052.87891    
   47.7661400       1387.52942       1051.88086    
   47.7621651       1387.47717       1050.88293    
   47.7582359       1387.42505       1049.88513    
   47.7543526       1387.37305       1048.88733    
   47.7505074       1387.32117       1047.88953    
   47.7467079       1387.26941       1046.89172    
   47.7429504       1387.21765       1045.89392    
   47.7392426       1387.16614       1044.89624    
   47.7355690       1387.11475       1043.89844    
   47.7319412       1387.06335       1042.90063    
   47.7283554       1387.01221       1041.90295    
   47.7248192       1386.96118       1040.90662    
   47.7213173       1386.91028       1039.90967    
   47.7178383       1386.85950       1038.91077    
   47.7144051       1386.80872       1037.91272    
   47.7110062       1386.75818       1036.91467    
   47.7076492       1386.70764       1035.91675    
   47.7043304       1386.65723       1034.91882    
   47.7010498       1386.60693       1033.92090    
   47.6978149       1386.55676       1032.92297    
   47.6946220       1386.50671       1031.92505    
   47.6914635       1386.45679       1030.92712    
   47.6883507       1386.40686       1029.92920    
   47.6852760       1386.35706       1028.93115    
   47.6822433       1386.30737       1027.93311    
   47.6792488       1386.25781       1026.93494    
   47.6762924       1386.20837       1025.93652    
   47.6733780       1386.15894       1024.93774    
   47.6705246       1386.10974       1023.94232    
   47.6677017       1386.06055       1022.94446    
   47.6649094       1386.01147       1021.94653    
   47.6621552       1385.96252       1020.94855    
   47.6594353       1385.91382       1019.95062    
   47.6567574       1385.86499       1018.95264    
   47.6541100       1385.81641       1017.95459    
   47.6515045       1385.76794       1016.95654    
   47.6489334       1385.71948       1015.95850    
   47.6464043       1385.67114       1014.96039    
   47.6439056       1385.62292       1013.96222    
   47.6414528       1385.57471       1012.96399    
   47.6390343       1385.52661       1011.96564    
   47.6366539       1385.47864       1010.96704    
   47.6343079       1385.43066       1009.96692    
   47.6320305       1385.38281       1008.97107    
   47.6297913       1385.33521       1007.97504    
   47.6275787       1385.28760       1006.97687    
   47.6253929       1385.24011       1005.97864    
   47.6232452       1385.19275       1004.98029    
   47.6211357       1385.14551       1003.98193    
   47.6190567       1385.09827       1002.98340    
   47.6170158       1385.05103       1001.98462    
   47.6150093       1385.00391       1000.98444    
   47.6130600       1384.95691       999.987610    
   47.6111603       1384.91003       998.992493    
   47.6092834       1384.86328       997.994141    
   47.6074371       1384.81665       996.995605    
   47.6056213       1384.77002       995.997009    
   47.6038399       1384.72351       994.998108    
   47.6020966       1384.67700       993.998291    
   47.6003952       1384.63049       992.999084    
   47.5987587       1384.58435       992.005737    
   47.5971413       1384.53809       991.007141    
   47.5955505       1384.49207       990.008423    
   47.5939903       1384.44604       989.009460    
   47.5924683       1384.40015       988.009827    
   47.5909767       1384.35413       987.008728    
   47.5895653       1384.30847       986.016785    
   47.5881653       1384.26270       985.018066    
   47.5867958       1384.21716       984.019104    
   47.5854530       1384.17163       983.019775    
   47.5841408       1384.12610       982.018311    
   47.5828934       1384.08069       981.022888    
   47.5816841       1384.03540       980.027283    
   47.5804977       1383.99023       979.028198    
   47.5793381       1383.94507       978.028809    
   47.5782051       1383.90002       977.027588    
   47.5771294       1383.85498       976.030762    
   47.5761032       1383.81018       975.036011    
   47.5750923       1383.76526       974.036804    
   47.5741119       1383.72058       973.037048    
   47.5731506       1383.67566       972.032898    
   47.5722809       1383.63135       971.043396    
   47.5714188       1383.58667       970.044189    
   47.5705833       1383.54224       969.044617    
   47.5697746       1383.49792       968.043701    
   47.5690079       1383.45349       967.044678    
   47.5682983       1383.40942       966.051331    
   47.5676079       1383.36523       965.051758    
   47.5669403       1383.32104       964.051208    
   47.5663071       1383.27698       963.049805    
   47.5657463       1383.23315       962.058105    
   47.5651932       1383.18921       961.058411    
   47.5646667       1383.14551       960.057739    
   47.5641747       1383.10156       959.056213    
   47.5637474       1383.05811       958.064636    
   47.5633354       1383.01453       957.064758    
   47.5629463       1382.97095       956.063416    
   47.5625992       1382.92737       955.063843    
   47.5623093       1382.88416       954.070801    
   47.5620308       1382.84082       953.070557    
   47.5617752       1382.79736       952.065857    
   47.5615883       1382.75439       951.075012    
   47.5614243       1382.71118       950.076477    
   47.5612793       1382.66821       949.075623    
   47.5611610       1382.62512       948.072937    
   47.5611115       1382.58240       947.082031    
   47.5610771       1382.53943       946.081604    
   47.5610580       1382.49646       945.076660    
   47.5611115       1382.45398       944.085632    
   47.5611801       1382.41125       943.087036    
   47.5612717       1382.36865       942.085388    
   47.5614014       1382.32605       941.085022    
   47.5615807       1382.28381       940.092224    
   47.5617790       1382.24133       939.091125    
   47.5620041       1382.19885       938.087585    
   47.5622902       1382.15674       937.097168    
   47.5625916       1382.11450       936.096191    
   47.5629158       1382.07214       935.090881    
   47.5633049       1382.03040       934.101868    
   47.5637093       1381.98816       933.100952    
   47.5641289       1381.94604       932.094666    
   47.5646210       1381.90442       931.106384    
   47.5651245       1381.86243       930.105408    
   47.5656433       1381.82043       929.098755    
   47.5662308       1381.77905       928.110657    
   47.5668373       1381.73730       927.109558    
   47.5674591       1381.69543       926.103088    
   47.5681458       1381.65430       925.114807    
   47.5688477       1381.61267       924.113525    
   47.5695686       1381.57104       923.107727    
   47.5703506       1381.52991       922.118774    
   47.5711517       1381.48853       921.117126    
   47.5719719       1381.44714       920.112732    
   47.5728493       1381.40613       919.122559    
   47.5737457       1381.36487       918.120300    
   47.5746689       1381.32373       917.118225    
   47.5756454       1381.28284       916.126038    
   47.5766373       1381.24170       915.122437    
   47.5776672       1381.20081       914.124817    
   47.5787354       1381.16003       913.129211    
   47.5798225       1381.11890       912.121948    
   47.5809631       1381.07849       911.133972    
   47.5821304       1381.03760       910.131836    
   47.5833092       1380.99695       909.127869    
   47.5845413       1380.95654       908.136963    
   47.5858002       1380.91577       907.133057    
   47.5870857       1380.87537       906.135254    
   47.5884094       1380.83496       905.139465    
   47.5897598       1380.79431       904.132935    
   47.5911560       1380.75439       903.144043    
   47.5925789       1380.71387       902.140869    
   47.5940208       1380.67358       901.139954    
   47.5955086       1380.63354       900.146301    
   47.5970230       1380.59314       899.138794    
   47.5985756       1380.55347       898.150574    
   47.6001625       1380.51318       897.147339    
   47.6017609       1380.47314       896.146057    
   47.6034088       1380.43347       895.152405    
   47.6050835       1380.39319       894.145203    
   47.6067963       1380.35376       893.156555    
   47.6085396       1380.31372       892.152527    
   47.6103058       1380.27405       891.153320    
   47.6121063       1380.23450       890.157898    
   47.6139412       1380.19458       889.152283    
   47.6158104       1380.15527       888.161987    
   47.6177139       1380.11536       887.153748    
   47.6196442       1380.07617       886.164429    
   47.6216125       1380.03662       885.162231    
   47.6236000       1379.99719       884.160217    
   47.6256218       1379.95801       883.166626    
   47.6276817       1379.91846       882.160095    
   47.6297722       1379.87952       881.170349    
   47.6319008       1379.83984       880.160645    
   47.6340523       1379.80103       879.173767    
   47.6362419       1379.76172       878.169678    
   47.6384468       1379.72266       877.169006    
   47.6406898       1379.68372       876.174011    
   47.6429672       1379.64453       875.168945    
   47.6452751       1379.60583       874.177551    
   47.6476212       1379.56665       873.169617    
   47.6499901       1379.52808       872.180847    
   47.6524048       1379.48889       871.172302    
   47.6548347       1379.45044       870.182312    
   47.6573067       1379.41162       869.179138    
   47.6597939       1379.37292       868.179688    
   47.6623192       1379.33435       867.183167    
   47.6648827       1379.29565       866.179932    
   47.6674690       1379.25720       865.186523    
   47.6700974       1379.21851       864.180786    
   47.6727409       1379.18030       863.189575    
   47.6754379       1379.14148       862.181946    
   47.6781464       1379.10352       861.192383    
   47.6809082       1379.06470       860.183228    
   47.6836777       1379.02686       859.195068    
   47.6865044       1378.98804       858.184570    
   47.6893311       1378.95032       857.197632    
   47.6922188       1378.91174       856.191040    
   47.6951065       1378.87390       855.195251    
   47.6980438       1378.83569       854.194641    
   47.7010002       1378.79761       853.195801    
   47.7039948       1378.75964       852.197693    
   47.7070198       1378.72156       851.196838    
   47.7100716       1378.68372       850.200439    
   47.7131653       1378.64563       849.198242    
   47.7162781       1378.60791       848.202942    
   47.7194366       1378.56995       847.199768    
   47.7226105       1378.53235       846.205322    
   47.7258301       1378.49438       845.201416    
   47.7290649       1378.45679       844.207520    
   47.7323494       1378.41895       843.203186    
   47.7356415       1378.38147       842.209656    
   47.7389908       1378.34363       841.205017    
   47.7423439       1378.30627       840.211609    
   47.7457542       1378.26855       839.206909    
   47.7491684       1378.23120       838.213501    
   47.7526398       1378.19360       837.208923    
   47.7561188       1378.15637       836.215210    
   47.7596512       1378.11877       835.210938    
   47.7631912       1378.08154       834.216858    
   47.7667847       1378.04407       833.213074    
   47.7703857       1378.00696       832.218384    
   47.7740402       1377.96948       831.215332    
   47.7777061       1377.93237       830.219727    
   47.7814217       1377.89514       829.217712    
   47.7851486       1377.85803       828.220886    
   47.7889214       1377.82080       827.220276    
   47.7927170       1377.78381       826.221680    
   47.7965469       1377.74670       825.223083    
   47.8004112       1377.70959       824.221924    
   47.8042984       1377.67273       823.226379    
   47.8082390       1377.63550       822.219421    
   47.8121758       1377.59900       821.232239    
   47.8161888       1377.56165       820.221558    
   47.8201752       1377.52527       819.233337    
   47.8242493       1377.48804       818.223755    
   47.8282928       1377.45166       817.234314    
   47.8324242       1377.41455       816.226135    
   47.8365364       1377.37805       815.235107    
   47.8407249       1377.34119       814.228577    
   47.8448982       1377.30469       813.235718    
   47.8491440       1377.26782       812.231262    
   47.8533897       1377.23145       811.235962    
   47.8576851       1377.19470       810.234314    
   47.8620033       1377.15820       809.235352    
   47.8663521       1377.12170       808.238098    
   47.8707542       1377.08508       807.232056    
   47.8751488       1377.04895       806.244385    
   47.8796272       1377.01208       805.234375    
   47.8840714       1376.97607       804.244812    
   47.8886032       1376.93945       803.236877    
   47.8931084       1376.90332       802.245056    
   47.8976974       1376.86682       801.239685    
   47.9022751       1376.83069       800.244751    
   47.9069138       1376.79431       799.242981    
   47.9115715       1376.75818       798.242859    
   47.9162560       1376.72205       797.247742    
   47.9210014       1376.68555       796.241028    
   47.9257278       1376.64978       795.252197    
   47.9305420       1376.61340       794.243530    
   47.9353218       1376.57764       793.252075    
   47.9401894       1376.54126       792.246399    
   47.9450455       1376.50549       791.251282    
   47.9499626       1376.46936       790.249878    
   47.9549103       1376.43323       789.246399    
   47.9598579       1376.39758       788.257324    
   47.9648972       1376.36133       787.247986    
   47.9698868       1376.32568       786.257996    
   47.9749756       1376.28955       785.250732    
   47.9800377       1376.25403       784.257202    
   47.9851761       1376.21802       783.254028    
   47.9903259       1376.18225       782.254395    
   47.9955025       1376.14661       781.259277    
   48.0007439       1376.11060       780.252747    
   48.0059586       1376.07520       779.263000    
   48.0112724       1376.03918       778.255493    
   48.0165482       1376.00378       777.261902    
   48.0219040       1375.96802       776.258911    
   48.0272789       1375.93225       775.257568    
   48.0326614       1375.89685       774.265442    
   48.0381279       1375.86108       773.257690    
   48.0435562       1375.82581       772.267090    
   48.0490799       1375.79004       771.260620    
   48.0545807       1375.75464       770.265259    
   48.0601463       1375.71912       769.264526    
   48.0657501       1375.68347       768.260193    
   48.0713425       1375.64844       767.271484    
   48.0770340       1375.61267       766.262878    
   48.0826759       1375.57751       765.270081    
   48.0884132       1375.54199       764.266174    
   48.0941544       1375.50671       763.265320    
   48.0999146       1375.47156       762.272827    
   48.1057549       1375.43591       761.265381    
   48.1115570       1375.40100       760.274109    
   48.1174545       1375.36548       759.268433    
   48.1233368       1375.33032       758.270996    
   48.1292686       1375.29517       757.273315    
   48.1352539       1375.25977       756.268066    
   48.1412163       1375.22485       755.277588    
   48.1472778       1375.18945       754.270996    
   48.1533127       1375.15454       753.274780    
   48.1594086       1375.11938       752.275391    
   48.1655464       1375.08411       751.270752    
   48.1716690       1375.04932       750.280579    
   48.1778908       1375.01404       749.273682    
   48.1840782       1374.97913       748.277710    
   48.1903305       1374.94409       747.278015    
   48.1966286       1374.90894       746.273560    
   48.2029076       1374.87427       745.283203    
   48.2092896       1374.83899       744.276428    
   48.2156372       1374.80420       743.279907    
   48.2220459       1374.76929       742.281067    
   48.2285080       1374.73425       741.276367    
   48.2349434       1374.69958       740.285461    
   48.2414780       1374.66455       739.279358    
   48.2479973       1374.62976       738.281250    
   48.2545547       1374.59509       737.284729    
   48.2611809       1374.56006       736.279175    
   48.2677765       1374.52551       735.287231    
   48.2744637       1374.49048       734.282410    
   48.2811699       1374.45569       733.279480    
   48.2878609       1374.42126       732.291077    
   48.2946701       1374.38623       731.282043    
   48.3014069       1374.35181       730.289795    
   48.3082123       1374.31714       729.291565    
   48.3150101       1374.28271       728.293762    
   48.3217163       1374.24890       727.312683    
   48.3284721       1374.21472       726.310608    
   48.3351479       1374.18103       725.311340    
   48.3417397       1374.14771       724.328125    
   48.3483887       1374.11401       723.322998    
   48.3549614       1374.08069       722.322937    
   48.3614655       1374.04785       721.338257    
   48.3680191       1374.01453       720.333435    
   48.3745079       1373.98145       719.332825    
   48.3809433       1373.94885       718.345642    
   48.3874130       1373.91589       717.343445    
   48.3938332       1373.88318       716.341980    
   48.4002151       1373.85071       715.349854    
   48.4065895       1373.81812       714.354492    
   48.4129562       1373.78564       713.350830    
   48.4192963       1373.75317       712.350891    
   48.4255676       1373.72119       711.366272    
   48.4318962       1373.68872       710.359924    
   48.4381523       1373.65662       709.359070    
   48.4443855       1373.62463       708.367188    
   48.4506149       1373.59277       707.371033    
   48.4568329       1373.56067       706.367554    
   48.4630280       1373.52881       705.367554    
   48.4691734       1373.49731       704.380005    
   48.4753456       1373.46545       703.377258    
   48.4814682       1373.43384       702.375610    
   48.4875984       1373.40210       701.375854    
   48.4936638       1373.37097       700.389954    
   48.4997673       1373.33936       699.384888    
   48.5058136       1373.30798       698.383667    
   48.5118713       1373.27661       697.384094    
   48.5178642       1373.24561       696.398132    
   48.5238953       1373.21423       695.393005    
   48.5298691       1373.18311       694.391907    
   48.5358543       1373.15198       693.392273    
   48.5417786       1373.12122       692.404541    
   48.5477333       1373.09021       691.401794    
   48.5536423       1373.05933       690.400269    
   48.5595512       1373.02844       689.400452    
   48.5654297       1372.99780       688.407898    
   48.5712967       1372.96716       687.412354    
   48.5771484       1372.93640       686.408936    
   48.5829811       1372.90588       685.408691    
   48.5888176       1372.87524       684.409424    
   48.5945930       1372.84497       683.422546    
   48.6003990       1372.81445       682.418396    
   48.6061478       1372.78418       681.417297    
   48.6119080       1372.75378       680.417480    
   48.6176682       1372.72339       679.418396    
   48.6233559       1372.69348       678.433350    
   48.6290855       1372.66321       677.426636    
   48.6347504       1372.63318       676.426025    
   48.6404305       1372.60315       675.426392    
   48.6461105       1372.57300       674.427429    
   48.6517220       1372.54333       673.441956    
   48.6573677       1372.51331       672.435669    
   48.6629562       1372.48364       671.435120    
   48.6685524       1372.45386       670.435486    
   48.6741524       1372.42395       669.436462    
   48.6796951       1372.39453       668.448059    
   48.6852570       1372.36487       667.445801    
   48.6907692       1372.33533       666.444580    
   48.6962852       1372.30579       665.444763    
   48.7018013       1372.27625       664.445435    
   48.7073097       1372.24683       663.446655    
   48.7127533       1372.21765       662.460999    
   48.7182312       1372.18823       661.454773    
   48.7236443       1372.15906       660.454407    
   48.7290726       1372.12988       659.454834    
   48.7344971       1372.10059       658.455627    
   48.7399178       1372.07141       657.456909    
   48.7452736       1372.04260       656.470581    
   48.7506561       1372.01343       655.465088    
   48.7559853       1371.98462       654.464722    
   48.7613182       1371.95569       653.465210    
   48.7666512       1371.92676       652.466003    
   48.7719765       1371.89783       651.467163    
   48.7772636       1371.86914       650.475769    
   48.7825432       1371.84045       649.477539    
   48.7877998       1371.81177       648.475708    
   48.7930374       1371.78320       647.475952    
   48.7982750       1371.75464       646.476624    
   48.8035049       1371.72595       645.477600    
   48.8087311       1371.69739       644.478760    
   48.8139229       1371.66907       643.485474    
   48.8190956       1371.64075       642.490051    
   48.8242569       1371.61243       641.487549    
   48.8293915       1371.58411       640.487732    
   48.8345222       1371.55579       639.488464    
   48.8396492       1371.52759       638.489380    
   48.8447723       1371.49939       637.490479    
   48.8498840       1371.47119       636.491821    
   48.8549576       1371.44324       635.499695    
   48.8600235       1371.41516       634.502014    
   48.8650627       1371.38721       633.500366    
   48.8700867       1371.35925       632.500732    
   48.8751030       1371.33142       631.501526    
   48.8801193       1371.30347       630.502563    
   48.8851242       1371.27563       629.503662    
   48.8901176       1371.24780       628.504883    
   48.8951035       1371.22009       627.506348    
   48.9000511       1371.19250       626.514343    
   48.9049911       1371.16492       625.515930    
   48.9099083       1371.13733       624.514709    
   48.9148064       1371.10974       623.515137    
   48.9197006       1371.08228       622.516052    
   48.9245872       1371.05481       621.517090    
   48.9294624       1371.02734       620.518250    
   48.9343300       1370.99988       619.519531    
   48.9391861       1370.97253       618.520813    
   48.9440346       1370.94519       617.522156    
   48.9488716       1370.91785       616.523804    
   48.9536591       1370.89087       615.534668    
   48.9584579       1370.86365       614.531311    
   48.9632072       1370.83655       613.531372    
   48.9679604       1370.80957       612.532166    
   48.9727058       1370.78247       611.533203    
   48.9774437       1370.75549       610.534424    
   48.9821663       1370.72852       609.535645    
   48.9868851       1370.70154       608.536926    
   48.9915886       1370.67468       607.538269    
   48.9962807       1370.64771       606.539673    
   49.0009651       1370.62097       605.541077    
   49.0056381       1370.59412       604.542480    
   49.0102997       1370.56738       603.544067    
   49.0149193       1370.54077       602.551636    
   49.0195389       1370.51416       601.552246    
   49.0241280       1370.48767       600.551819    
   49.0287056       1370.46118       599.552551    
   49.0332756       1370.43469       598.553589    
   49.0378342       1370.40820       597.554810    
   49.0423851       1370.38171       596.556030    
   49.0469246       1370.35535       595.557373    
   49.0514488       1370.32898       594.558777    
   49.0559654       1370.30261       593.560120    
   49.0604706       1370.27637       592.561523    
   49.0649605       1370.25012       591.562988    
   49.0694427       1370.22388       590.564392    
   49.0739098       1370.19763       589.565857    
   49.0783691       1370.17151       588.567322    
   49.0828133       1370.14539       587.568787    
   49.0872421       1370.11938       586.570251    
   49.0916634       1370.09338       585.571716    
   49.0960732       1370.06738       584.573242    
   49.1004677       1370.04138       583.574707    
   49.1048508       1370.01550       582.576294    
   49.1092072       1369.98975       581.580933    
   49.1135521       1369.96399       580.583801    
   49.1178780       1369.93823       579.583313    
   49.1221809       1369.91248       578.584167    
   49.1264801       1369.88684       577.585327    
   49.1307678       1369.86121       576.586609    
   49.1350479       1369.83557       575.587891    
   49.1393127       1369.81006       574.589294    
   49.1435623       1369.78455       573.590698    
   49.1478043       1369.75903       572.592102    
   49.1520348       1369.73352       571.593506    
   49.1562500       1369.70813       570.594910    
   49.1604538       1369.68274       569.596375    
   49.1646461       1369.65735       568.597839    
   49.1688271       1369.63208       567.599243    
   49.1729927       1369.60669       566.600708    
   49.1771507       1369.58154       565.602173    
   49.1812935       1369.55627       564.603638    
   49.1854248       1369.53113       563.605103    
   49.1895409       1369.50598       562.606567    
   49.1936455       1369.48083       561.608032    
   49.1977425       1369.45581       560.609436    
   49.2018242       1369.43079       559.610901    
   49.2058907       1369.40576       558.612366    
   49.2099457       1369.38086       557.613831    
   49.2139931       1369.35596       556.615295    
   49.2180214       1369.33105       555.616699    
   49.2220421       1369.30615       554.618164    
   49.2260475       1369.28137       553.619629    
   49.2300453       1369.25659       552.621033    
   49.2340279       1369.23181       551.622437    
   49.2379990       1369.20715       550.623901    
   49.2419548       1369.18250       549.625305    
   49.2459030       1369.15784       548.626648    
   49.2498360       1369.13330       547.628052    
   49.2537613       1369.10864       546.629395    
   49.2576714       1369.08411       545.630737    
   49.2615738       1369.05969       544.632019    
   49.2654610       1369.03516       543.633301    
   49.2693405       1369.01074       542.634399    
   49.2732086       1368.98633       541.635376    
   49.2770691       1368.96191       540.635742    
   49.2809258       1368.93750       539.635559    
   49.2847557       1368.91333       538.642212    
   49.2885857       1368.88904       537.643677    
   49.2923851       1368.86487       536.645142    
   49.2961731       1368.84070       535.646545    
   49.2999458       1368.81653       534.648010    
   49.3037071       1368.79248       533.649414    
   49.3074532       1368.76843       532.650818    
   49.3111877       1368.74438       531.652222    
   49.3149109       1368.72046       530.653625    
   49.3186188       1368.69653       529.654968    
   49.3223152       1368.67261       528.656372    
   49.3260002       1368.64868       527.657715    
   49.3296738       1368.62488       526.658997    
   49.3333359       1368.60107       525.660339    
   49.3369827       1368.57727       524.661621    
   49.3406219       1368.55347       523.662842    
   49.3442497       1368.52979       522.664001    
   49.3478699       1368.50610       521.665100    
   49.3514748       1368.48242       520.666016    
   49.3550758       1368.45874       519.666748    
   49.3586693       1368.43506       518.666687    
   49.3622627       1368.41138       517.664673    
   49.3658257       1368.38794       516.674561    
   49.3693924       1368.36438       515.675903    
   49.3729248       1368.34094       514.677246    
   49.3764420       1368.31750       513.678528    
   49.3799438       1368.29419       512.679810    
   49.3834381       1368.27087       511.681030    
   49.3869171       1368.24756       510.682251    
   49.3903847       1368.22437       509.683411    
   49.3938408       1368.20105       508.684509    
   49.3972893       1368.17786       507.685547    
   49.4007263       1368.15466       506.686401    
   49.4041519       1368.13147       505.687042    
   49.4075737       1368.10828       504.687317    
   49.4110069       1368.08496       503.681000    
   49.4143982       1368.06201       502.694977    
   49.4178047       1368.03894       501.696198    
   49.4211693       1368.01599       500.697418    
   49.4245186       1367.99304       499.698578    
   49.4278564       1367.97021       498.699707    
   49.4311790       1367.94727       497.700745    
   49.4344940       1367.92444       496.701752    
   49.4377937       1367.90161       495.702606    
   49.4410896       1367.87878       494.703278    
   49.4443779       1367.85608       493.703522    
   49.4476624       1367.83325       492.702515    
   49.4509430       1367.81042       491.701019    
   49.4541969       1367.78784       490.712250    
   49.4574509       1367.76514       489.713348    
   49.4606743       1367.74255       488.714417    
   49.4638786       1367.71997       487.715393    
   49.4670753       1367.69751       486.716278    
   49.4702606       1367.67505       485.717041    
   49.4734344       1367.65259       484.717590    
   49.4766045       1367.63013       483.717682    
   49.4797707       1367.60754       482.716248    
   49.4829330       1367.58508       481.715088    
   49.4860725       1367.56274       480.726654    
   49.4892082       1367.54041       479.727631    
   49.4923096       1367.51819       478.728546    
   49.4953995       1367.49597       477.729340    
   49.4984779       1367.47375       476.730011    
   49.5015488       1367.45154       475.730408    
   49.5046120       1367.42944       474.730286    
   49.5076714       1367.40710       473.728119    
   49.5107307       1367.38501       472.728577    
   49.5137634       1367.36292       471.739532    
   49.5167923       1367.34094       470.740387    
   49.5197906       1367.31897       469.741150    
   49.5227737       1367.29700       468.741760    
   49.5257492       1367.27502       467.742096    
   49.5287170       1367.25317       466.741943    
   49.5316849       1367.23120       465.740265    
   49.5346527       1367.20911       464.737549    
   49.5375862       1367.18750       463.751068    
   49.5405273       1367.16565       462.751801    
   49.5434341       1367.14392       461.752441    
   49.5463257       1367.12219       460.752838    
   49.5492096       1367.10046       459.752899    
   49.5520859       1367.07886       458.752289    
   49.5549774       1367.05701       457.744690    
   49.5578308       1367.03552       456.758087    
   49.5606956       1367.01379       455.762115    
   49.5635262       1366.99231       454.762665    
   49.5663376       1366.97083       453.763031    
   49.5691376       1366.94934       452.763031    
   49.5719337       1366.92786       451.762299    
   49.5747337       1366.90637       450.756927    
   49.5775146       1366.88489       449.764648    
   49.5802917       1366.86365       448.772156    
   49.5830460       1366.84229       447.772583    
   49.5857773       1366.82104       446.772736    
   49.5885010       1366.79968       445.772461    
   49.5912170       1366.77844       444.771240    
   49.5939484       1366.75696       443.761963    
   49.5966377       1366.73596       442.781189    
   49.5993423       1366.71472       441.781616    
   49.6020088       1366.69360       440.781799    
   49.6046600       1366.67261       439.781647    
   49.6073036       1366.65149       438.780701    
   49.6099548       1366.63037       437.775696    
   49.6125870       1366.60925       436.781067    
   49.6152115       1366.58838       435.790527    
   49.6178207       1366.56738       434.790649    
   49.6204033       1366.54651       433.790436    
   49.6229782       1366.52563       432.789459    
   49.6255569       1366.50464       431.785187    
   49.6281242       1366.48376       430.787537    
   49.6306763       1366.46301       429.799133    
   49.6332207       1366.44226       428.799133    
   49.6357384       1366.42151       427.798737    
   49.6382446       1366.40076       426.797455    
   49.6407585       1366.37988       425.790192    
   49.6432533       1366.35938       424.800354    
   49.6457443       1366.33875       423.807404    
   49.6482124       1366.31812       422.807190    
   49.6506615       1366.29761       421.806396    
   49.6531067       1366.27698       420.804291    
   49.6555595       1366.25623       419.795227    
   49.6579742       1366.23596       418.815216    
   49.6604080       1366.21545       417.815094    
   49.6627960       1366.19507       416.814514    
   49.6651802       1366.17468       415.812988    
   49.6675682       1366.15417       414.806274    
   49.6699371       1366.13379       413.813965    
   49.6723022       1366.11353       412.822845    
   49.6746483       1366.09326       411.822327    
   49.6769753       1366.07300       410.820984    
   49.6792984       1366.05273       409.817047    
   49.6816177       1366.03235       408.814941    
   49.6839180       1366.01233       407.830322    
   49.6862183       1365.99219       406.829742    
   49.6884842       1365.97205       405.828430    
   49.6907501       1365.95190       404.824921    
   49.6930161       1365.93164       403.820007    
   49.6952591       1365.91187       402.837494    
   49.6975021       1365.89172       401.836823    
   49.6997147       1365.87183       400.835358    
   49.7019234       1365.85181       399.831390    
   49.7041359       1365.83179       398.827515    
   49.7063217       1365.81201       397.844452    
   49.7085075       1365.79211       396.843567    
   49.7106667       1365.77222       395.841766    
   49.7128220       1365.75232       394.836090    
   49.7149696       1365.73254       393.837982    
   49.7171059       1365.71289       392.851135    
   49.7192307       1365.69312       391.849976    
   49.7213326       1365.67346       390.847626    
   49.7234535       1365.65344       389.831757    
   49.7255287       1365.63416       388.857971    
   49.7276268       1365.61438       387.857117    
   49.7296791       1365.59485       386.855438    
   49.7317314       1365.57520       385.851685    
   49.7337837       1365.55554       384.843933    
   49.7358093       1365.53625       383.864075    
   49.7378426       1365.51660       382.862793    
   49.7398453       1365.49719       381.860291    
   49.7418518       1365.47766       380.849060    
   49.7438354       1365.45837       379.864319    
   49.7458229       1365.43896       378.869720    
   49.7477837       1365.41968       377.867706    
   49.7497368       1365.40027       376.862976    
   49.7516861       1365.38086       375.858002    
   49.7536125       1365.36182       374.876404    
   49.7555466       1365.34241       373.874634    
   49.7574501       1365.32324       372.871185    
   49.7593613       1365.30383       371.858063    
   49.7612381       1365.28491       370.882629    
   49.7631340       1365.26575       369.880981    
   49.7649879       1365.24658       368.877960    
   49.7668610       1365.22729       367.859955    
   49.7686920       1365.20850       366.888489    
   49.7705460       1365.18933       365.886871    
   49.7723541       1365.17041       364.884003    
   49.7741661       1365.15137       363.874359    
   49.7759628       1365.13245       362.883759    
   49.7777557       1365.11365       361.892975    
   49.7795334       1365.09473       360.890076    
   49.7812996       1365.07568       359.881775    
   49.7830582       1365.05688       358.886780    
   49.7848053       1365.03821       357.898834    
   49.7865410       1365.01929       356.895844    
   49.7882614       1365.00049       355.887329    
   49.7899742       1364.98181       354.892303    
   49.7916756       1364.96313       353.904449    
   49.7933693       1364.94446       352.901215    
   49.7950478       1364.92566       351.891022    
   49.7967148       1364.90710       350.900269    
   49.7983742       1364.88855       349.909790    
   49.8000221       1364.87000       348.906158    
   49.8016701       1364.85107       347.885803    
   49.8032799       1364.83301       346.916687    
   49.8049126       1364.81433       345.914276    
   49.8065033       1364.79590       344.910065    
   49.8081017       1364.77722       343.893402    
   49.8096695       1364.75916       342.921356    
   49.8112564       1364.74060       341.918549    
   49.8128052       1364.72217       340.913147    
   49.8143539       1364.70374       339.902679    
   49.8158836       1364.68567       338.925934    
   49.8174210       1364.66724       337.922516    
   49.8189278       1364.64893       336.914307    
   49.8204308       1364.63062       335.914917    
   49.8219223       1364.61267       334.930298    
   49.8234100       1364.59436       333.925964    
   49.8248901       1364.57593       332.905762    
   49.8263397       1364.55811       331.936798    
   49.8278046       1364.53992       330.933594    
   49.8292313       1364.52185       329.927460    
   49.8306580       1364.50366       328.917725    
   49.8320694       1364.48584       327.940643    
   49.8334808       1364.46777       326.936401    
   49.8348770       1364.44958       325.922974    
   49.8362541       1364.43176       324.936920    
   49.8376312       1364.41394       323.943939    
   49.8389931       1364.39587       322.937897    
   49.8403435       1364.37793       321.925659    
   49.8416786       1364.36035       320.950562    
   49.8430176       1364.34241       319.946045    
   49.8443336       1364.32434       318.930908    
   49.8456345       1364.30676       317.947937    
   49.8469391       1364.28906       316.953186    
   49.8482208       1364.27124       315.946136    
   49.8494949       1364.25342       314.937164    
   49.8507538       1364.23608       313.959686    
   49.8520164       1364.21826       312.954376    
   49.8532600       1364.20032       311.933502    
   49.8544846       1364.18311       310.965393    
   49.8557167       1364.16541       309.960876    
   49.8569183       1364.14783       308.950165    
   49.8581161       1364.13037       307.953613    
   49.8593025       1364.11292       306.967407    
   49.8604813       1364.09534       305.960175    
   49.8616447       1364.07776       304.949097    
   49.8627968       1364.06067       303.973328    
   49.8639488       1364.04309       302.967346    
   49.8650856       1364.02551       301.947388    
   49.8661995       1364.00854       300.978668    
   49.8673248       1363.99097       299.973267    
   49.8684235       1363.97351       298.955261    
   49.8695068       1363.95654       297.976105    
   49.8705940       1363.93921       296.979156    
   49.8716583       1363.92188       295.968231    
   49.8727112       1363.90466       294.969635    
   49.8737564       1363.88770       293.984894    
   49.8747978       1363.87036       292.976105    
   49.8758202       1363.85315       291.968536    
   49.8768311       1363.83630       290.990234    
   49.8778419       1363.81909       289.982452    
   49.8788338       1363.80188       288.968994    
   49.8798103       1363.78516       287.995209    
   49.8807907       1363.76807       286.987946    
   49.8817482       1363.75085       285.970306    
   49.8826942       1363.73425       284.999817    
   49.8836403       1363.71716       283.992798    
   49.8845673       1363.69995       282.972198    
   49.8854828       1363.68347       282.004120    
   49.8863983       1363.66650       280.997192    
   49.8872910       1363.64941       279.974579    
   49.8881721       1363.63306       279.008179    
   49.8890572       1363.61609       278.001190    
   49.8899155       1363.59900       276.977417    
   49.8907661       1363.58276       276.011993    
   49.8916168       1363.56580       275.004883    
   49.8924446       1363.54883       273.980713    
   49.8932610       1363.53271       273.015625    
   49.8940811       1363.51587       272.008270    
   49.8948746       1363.49902       270.984467    
   49.8956642       1363.48279       270.019073    
   49.8964462       1363.46606       269.011383    
   49.8972092       1363.44934       267.988800    
   49.8979645       1363.43323       267.022400    
   49.8987160       1363.41650       266.014191    
   49.8994446       1363.39978       264.993805    
   49.9001694       1363.38379       264.025604    
   49.9008865       1363.36719       263.016663    
   49.9015846       1363.35059       261.999573    
   49.9022751       1363.33459       261.028687    
   49.9029617       1363.31799       260.018646    
   49.9036255       1363.30164       259.006348    
   49.9042854       1363.28564       258.031647    
   49.9049377       1363.26904       257.019775    
   49.9055710       1363.25281       256.014557    
   49.9062004       1363.23682       255.034424    
   49.9068184       1363.22034       254.018906    
   49.9074249       1363.20435       253.025162    
   49.9080238       1363.18823       252.036728    
   49.9086075       1363.17163       251.005722    
   49.9091873       1363.15601       250.046432    
   49.9097595       1363.13977       249.037674    
   49.9103050       1363.12341       248.012833    
   49.9108505       1363.10791       247.048264    
   49.9113884       1363.09167       246.037979    
   49.9118996       1363.07544       245.021576    
   49.9124146       1363.05981       244.050018    
   49.9129143       1363.04370       243.036621    
   49.9133987       1363.02783       242.032944    
   49.9138794       1363.01208       241.051437    
   49.9143486       1362.99585       240.027328    
   49.9148102       1362.98035       239.052216    
   49.9152603       1362.96436       238.051956    
   49.9156914       1362.94836       237.026947    
   49.9161224       1362.93298       236.062439    
   49.9165421       1362.91699       235.050446    
   49.9169388       1362.90112       234.038239    
   49.9173355       1362.88574       233.063171    
   49.9177170       1362.86975       232.043945    
   49.9180908       1362.85425       231.055435    
   49.9184570       1362.83862       230.063217    
   49.9188042       1362.82275       229.036148    
   49.9191551       1362.80762       228.073288    
   49.9194870       1362.79175       227.060501    
   49.9197998       1362.77612       226.048904    
   49.9201126       1362.76086       225.073151    
   49.9204102       1362.74500       224.048569    
   49.9207039       1362.72986       223.071457    
   49.9209862       1362.71436       222.071838    
   49.9212418       1362.69861       221.048721    
   49.9215088       1362.68359       220.082382    
   49.9217529       1362.66797       219.066055    
   49.9219856       1362.65271       218.065353    
   49.9222183       1362.63745       217.081192    
   49.9224243       1362.62170       216.050873    
   49.9226418       1362.60693       215.090622    
   49.9228363       1362.59143       214.076416    
   49.9230118       1362.57617       213.066025    
   49.9231911       1362.56116       212.088943    
   49.9233437       1362.54541       211.054092    
   49.9235153       1362.53076       210.097733    
   49.9236565       1362.51538       209.084122    
   49.9237785       1362.50012       208.068924    
   49.9239082       1362.48535       207.095459    
   49.9240036       1362.46973       206.058197    
   49.9241257       1362.45520       205.103897    
   49.9242134       1362.43994       204.090118    
   49.9242821       1362.42480       203.073456    
   49.9243622       1362.41016       202.101044    
   49.9244041       1362.39465       201.063324    
   49.9244766       1362.38025       200.109314    
   49.9245110       1362.36499       199.094742    
   49.9245262       1362.35010       198.079712    
   49.9245529       1362.33545       197.105911    
   49.9245415       1362.32007       196.069733    
   49.9245605       1362.30579       195.114227    
   49.9245453       1362.29065       194.097931    
   49.9245071       1362.27588       193.088272    
   49.9244843       1362.26135       192.110153    
   49.9244194       1362.24622       191.077850    
   49.9243851       1362.23193       190.118713    
   49.9243126       1362.21692       189.098724    
   49.9242325       1362.20239       188.100403    
   49.9241524       1362.18787       187.113510    
   49.9240417       1362.17285       186.088196    
   49.9239540       1362.15869       185.122574    
   49.9238167       1362.14355       184.088577    
   49.9237099       1362.12939       183.123260    
   49.9235687       1362.11475       182.114197    
   49.9234085       1362.10010       181.100693    
   49.9232635       1362.08582       180.125198    
   49.9230728       1362.07092       179.091934    
   49.9229202       1362.05701       178.133209    
   49.9227180       1362.04211       177.109039    
   49.9225197       1362.02795       176.119217    
   49.9223137       1362.01355       175.125473    
   49.9220772       1361.99902       174.106262    
   49.9218674       1361.98499       173.135117    
   49.9216003       1361.97009       172.098801    
   49.9213829       1361.95630       171.142548    
   49.9211044       1361.94165       170.118225    
   49.9208374       1361.92761       169.126648    
   49.9205589       1361.91345       168.133682    
   49.9202499       1361.89905       167.115051    
   49.9199677       1361.88513       166.143158    
   49.9196281       1361.87048       165.108139    
   49.9193382       1361.85681       164.150330    
   49.9189835       1361.84229       163.119614    
   49.9186592       1361.82849       162.142151    
   49.9183006       1361.81433       161.138596    
   49.9179268       1361.80017       160.127533    
   49.9175682       1361.78638       159.149124    
   49.9171600       1361.77197       158.120499    
   49.9167976       1361.75842       157.156586    
   49.9163589       1361.74377       156.115067    
   49.9159851       1361.73047       155.162857    
   49.9155426       1361.71606       154.136108    
   49.9151154       1361.70239       153.145996    
   49.9146729       1361.68860       152.150558    
   49.9142036       1361.67456       151.136246    
   49.9137573       1361.66101       150.160004    
   49.9132538       1361.64673       149.130539    
   49.9128036       1361.63342       148.166962    
   49.9122696       1361.61902       147.125916    
   49.9118080       1361.60583       146.172684    
   49.9112663       1361.59155       145.138489    
   49.9107628       1361.57825       144.163956    
   49.9102211       1361.56445       143.156097    
   49.9096680       1361.55078       142.151520    
   49.9091263       1361.53723       141.166550    
   49.9085388       1361.52332       140.145828    
   49.9079895       1361.51001       139.174332    
   49.9073715       1361.49597       138.141754    
   49.9068146       1361.48291       137.180328    
   49.9061661       1361.46875       136.138184    
   49.9055977       1361.45581       135.184952    
   49.9049263       1361.44165       134.134659    
   49.9043465       1361.42883       133.189514    
   49.9036751       1361.41492       132.160919    
   49.9030266       1361.40173       131.168030    
   49.9023628       1361.38831       130.172287    
   49.9016762       1361.37488       129.162308    
   49.9010086       1361.36169       128.180740    
   49.9002876       1361.34802       127.158897    
   49.8996124       1361.33508       126.187477    
   49.8988609       1361.32129       125.156319    
   49.8981781       1361.30847       124.192947    
   49.8973999       1361.29468       123.154030    
   49.8967018       1361.28198       122.197350    
   49.8958969       1361.26807       121.151779    
   49.8951912       1361.25549       120.200836    
   49.8943558       1361.24158       119.149422    
   49.8936386       1361.22913       118.204201    
   49.8927994       1361.21545       117.165840    
   49.8920288       1361.20276       116.192055    
   49.8911972       1361.18933       115.178238    
   49.8903847       1361.17639       114.185623    
   49.8895493       1361.16333       113.187088    
   49.8886986       1361.15027       112.182991    
   49.8878593       1361.13733       111.194328    
   49.8869781       1361.12427       110.181747    
   49.8861275       1361.11145       109.200500    
   49.8852196       1361.09827       108.181190    
   49.8843575       1361.08557       107.205841    
   49.8834229       1361.07239       106.181007    
   49.8825493       1361.05981       105.210503    
   49.8815880       1361.04651       104.181038    
   49.8806992       1361.03406       103.214569    
   49.8797150       1361.02075       102.181190    
   49.8788147       1361.00842       101.218124    
   49.8778038       1360.99512       100.181435    
   49.8768883       1360.98291       99.2212219    
   49.8758545       1360.96960       98.1817474    
   49.8749237       1360.95740       97.2239075    
   49.8738670       1360.94409       96.1821060    
   49.8729172       1360.93201       95.2262344    
   49.8718414       1360.91870       94.1825409    
   49.8708763       1360.90662       93.2282333    
   49.8697739       1360.89343       92.1830521    
   49.8687935       1360.88135       91.2299423    
   49.8676720       1360.86816       90.1836624    
   49.8666763       1360.85620       89.2313995    
   49.8655319       1360.84302       88.1844025    
   49.8645172       1360.83118       87.2326431    
   49.8633537       1360.81799       86.1853104    
   49.8623199       1360.80615       85.2336884    
   49.8611374       1360.79309       84.1864090    
   49.8600845       1360.78113       83.2345810    
   49.8588791       1360.76819       82.1877518    
   49.8578110       1360.75635       81.2353363    
   49.8565865       1360.74341       80.1893692    
   49.8554955       1360.73157       79.2359848    
   49.8542557       1360.71863       78.1913300    
   49.8531456       1360.70691       77.2365265    
   49.8518906       1360.69397       76.1936798    
   49.8507576       1360.68225       75.2369919    
   49.8494835       1360.66943       74.1964798    
   49.8483276       1360.65771       73.2373657    
   49.8470421       1360.64502       72.1997986    
   49.8458633       1360.63330       71.2376328    
   49.8445625       1360.62073       70.2037125    
   49.8433609       1360.60889       69.2377548    
   49.8420448       1360.59644       68.2083206    
   49.8408165       1360.58459       67.2376404    
   49.8394928       1360.57227       66.2137451    
   49.8382378       1360.56042       65.2371216    
   49.8369026       1360.54810       64.2201157    
   49.8356171       1360.53625       63.2358780    
   49.8342781       1360.52405       62.2276764    
   49.8329582       1360.51221       61.2332077    
   49.8316231       1360.50012       60.2367973    
   49.8302574       1360.48804       59.2271538    
   49.8289299       1360.47632       58.2482300    
   49.8274918       1360.46387       57.2054672    
   49.8262177       1360.45264       56.2701454    
   49.8247299       1360.43994       55.2072487    
   49.8234406       1360.42883       54.2672920    
   49.8219376       1360.41626       53.2100525    
   49.8206215       1360.40515       52.2645912    
   49.8191071       1360.39270       51.2140045    
   49.8177605       1360.38147       50.2619247    
   49.8162422       1360.36926       49.2192841    
   49.8148651       1360.35791       48.2590714    
   49.8133430       1360.34583       47.2261162    
   49.8119278       1360.33447       46.2555542    
   49.8104095       1360.32251       45.2348595    
   49.8089485       1360.31104       44.2502556    
   49.8074417       1360.29919       43.2461700    
   49.8059235       1360.28760       42.2392311    
   49.8044472       1360.27612       41.2622986    
   49.8028412       1360.26404       40.2184372    
   49.8014221       1360.25305       39.2829247    
   49.7997704       1360.24084       38.2220726    
   49.7983284       1360.22998       37.2783546    
   49.7966728       1360.21777       36.2275200    
   49.7951965       1360.20691       35.2736435    
   49.7935410       1360.19495       34.2351151    
   49.7920189       1360.18384       33.2680321    
   49.7903748       1360.17212       32.2454147    
   49.7887993       1360.16089       31.2594261    
   49.7871780       1360.14941       30.2593937    
   49.7855034       1360.13770       29.2310219    
   49.7839737       1360.12683       28.2891445    
   49.7822189       1360.11487       27.2289925    
   49.7806892       1360.10425       26.2894325    
   49.7789268       1360.09229       25.2349758    
   49.7773590       1360.08154       24.2830639    
   49.7756004       1360.06982       23.2437458    
   49.7739830       1360.05896       22.2751865    
   49.7722435       1360.04749       21.2561703    
   49.7705536       1360.03638       20.2612095    
   49.7688599       1360.02527       19.2750149    
   49.7670631       1360.01367       18.2343807    
   49.7654572       1360.00305       17.3008461    
   49.7635956       1359.99121       16.2401619    
   49.7619667       1359.98071       15.2931566    
   49.7601166       1359.96912       14.2491808    
   49.7584839       1359.95911       13.2838202    
   49.7567673       1359.94910       12.2624674    
   49.7551346       1359.94006       11.2668266    
   49.7535400       1359.93201       10.2839012    
   49.7518501       1359.92407       9.24182224    
   49.7503891       1359.91772       8.30738449    
   49.7487144       1359.91125       7.24893379    
   49.7472839       1359.90613       6.29800606    
   49.7457466       1359.90137       5.26013947    
   49.7444000       1359.89758       4.28498793    
   49.7431030       1359.89441       3.27702475    
   49.7419128       1359.89197       2.24347544    
   49.7410545       1359.89038       1.31646323    
   49.7403145       1359.88940      0.249660075    
   49.7400970       1359.88916     -0.693799376    
   49.7394791       1359.88867      -1.73985565    
   49.7382469       1359.88745      -2.70692134    
   49.7364388       1359.88538      -3.72359133    
   49.7341576       1359.88257      -4.74512196    
   49.7316895       1359.87927      -5.68538952    
   49.7285461       1359.87488      -6.74664497    
   49.7254677       1359.87024      -7.68802309    
   49.7217522       1359.86426      -8.73565769    
   49.7180901       1359.85803      -9.70284843    
   49.7140350       1359.85083      -10.7181787    
   49.7097206       1359.84265      -11.7499294    
   49.7057266       1359.83472      -12.6742697    
   49.7009544       1359.82471      -13.7426815    
   49.6966591       1359.81519      -14.6871824    
   49.6919098       1359.80420      -15.7298555    
   49.6876831       1359.79395      -16.7060642    
   49.6834335       1359.78333      -17.7080784    
   49.6791954       1359.77258      -18.7441120    
   49.6754456       1359.76270      -19.6736164    
   49.6712837       1359.75159      -20.7345371    
   49.6676521       1359.74170      -21.6891155    
   49.6637459       1359.73096      -22.7180328    
   49.6600189       1359.72046      -23.7236214    
   49.6564674       1359.71033      -24.6824360    
   49.6526489       1359.69946      -25.7352352    
   49.6492882       1359.68970      -26.6761551    
   49.6455650       1359.67896      -27.7215233    
   49.6421547       1359.66895      -28.6989613    
   49.6386604       1359.65857      -29.6965580    
   49.6350784       1359.64795      -30.7343941    
   49.6318626       1359.63818      -31.6659355    
   49.6282578       1359.62744      -32.7225456    
   49.6250305       1359.61755      -33.6861992    
   49.6215973       1359.60718      -34.7012863    
   49.6181488       1359.59668      -35.7338524    
   49.6150398       1359.58716      -36.6589470    
   49.6115112       1359.57629      -37.7231522    
   49.6083984       1359.56677      -38.6787910    
   49.6050148       1359.55627      -39.7035370    
   49.6016541       1359.54590      -40.7336235    
   49.5986176       1359.53650      -41.6546669    
   49.5951424       1359.52576      -42.7234268    
   49.5921021       1359.51624      -43.6750412    
   49.5887642       1359.50586      -44.7041702    
   49.5854607       1359.49561      -45.7333031    
   49.5824699       1359.48621      -46.6524925    
   49.5790367       1359.47559      -47.7229691    
   49.5760384       1359.46619      -48.6740761    
   49.5727386       1359.45593      -49.7029190    
   49.5694695       1359.44568      -50.7322922    
   49.5665131       1359.43640      -51.6518517    
   49.5631142       1359.42590      -52.7211304    
   49.5601311       1359.41650      -53.6754723    
   49.5568733       1359.40637      -54.6989670    
   49.5536270       1359.39624      -55.7298851    
   49.5506821       1359.38696      -56.6522789    
   49.5473175       1359.37659      -57.7170944    
   49.5443268       1359.36731      -58.6794853    
   49.5411224       1359.35730      -59.6909180    
   49.5378761       1359.34729      -60.7253685    
   49.5349350       1359.33813      -61.6535912    
   49.5316086       1359.32776      -62.7099800    
   49.5285683       1359.31836      -63.6885452    
   49.5254440       1359.30872      -64.6759872    
   49.5221825       1359.29871      -65.7183838    
   49.5192337       1359.28955      -66.6564865    
   49.5159531       1359.27954      -67.6994171    
   49.5127487       1359.26965      -68.7261200    
   49.5098457       1359.26062      -69.6394577    
   49.5064774       1359.25037      -70.7143555    
   49.5035324       1359.24133      -71.6682816    
   49.5003166       1359.23157      -72.6885834    
   49.4970894       1359.22180      -73.7209854    
   49.4941635       1359.21277      -74.6463394    
   49.4908371       1359.20276      -75.7044907    
   49.4877815       1359.19348      -76.6895142    
   49.4846954       1359.18420      -77.6640854    
   49.4814148       1359.17432      -78.7116470    
   49.4784546       1359.16528      -79.6559830    
   49.4752007       1359.15564      -80.6878815    
   49.4719849       1359.14600      -81.7175980    
   49.4690552       1359.13708      -82.6378784    
   49.4657097       1359.12720      -83.7015152    
   49.4626656       1359.11816      -84.6815567    
   49.4595528       1359.10889      -85.6613846    
   49.4562683       1359.09912      -86.7072067    
   49.4532928       1359.09033      -87.6513977    
   49.4500313       1359.08069      -88.6818466    
   49.4468002       1359.07117      -89.7122116    
   49.4438553       1359.06250      -90.6341324    
   49.4405022       1359.05273      -91.6943817    
   49.4373817       1359.04358      -92.6925354    
   49.4343376       1359.03467      -93.6425629    
   49.4309959       1359.02502      -94.7007980    
   49.4279900       1359.01624      -95.6555176    
   49.4247551       1359.00696      -96.6693726    
   49.4214859       1358.99756      -97.7044449    
   49.4185028       1358.98889      -98.6361084    
   49.4151726       1358.97937      -99.6817780    
   49.4119301       1358.97009      -100.709061    
   49.4089737       1358.96155      -101.623711    
   49.4055710       1358.95190      -102.691956    
   49.4024582       1358.94312      -103.680359    
   49.3993492       1358.93420      -104.642342    
   49.3959961       1358.92480      -105.695763    
   49.3929520       1358.91626      -106.650909    
   49.3896942       1358.90710      -107.661575    
   49.3863907       1358.89783      -108.697990    
   49.3833694       1358.88928      -109.633339    
   49.3800240       1358.88000      -110.671600    
   49.3767433       1358.87097      -111.700951    
   49.3737411       1358.86255      -112.621475    
   49.3703270       1358.85315      -113.680023    
   49.3670540       1358.84424      -114.705238    
   49.3640709       1358.83594      -115.613785    
   49.3606033       1358.82642      -116.688126    
   49.3574486       1358.81787      -117.677505    
   49.3543091       1358.80920      -118.634003    
   49.3508987       1358.80005      -119.690163    
   49.3477898       1358.79163      -120.652718    
   49.3445282       1358.78271      -121.649094    
   49.3411598       1358.77368      -122.690453    
   49.3380623       1358.76538      -123.636833    
   49.3347244       1358.75647      -124.656181    
   49.3313751       1358.74756      -125.690834    
   49.3282928       1358.73926      -126.625290    
   49.3248940       1358.73022      -127.661171    
   49.3215485       1358.72144      -128.691757    
   49.3184776       1358.71326      -129.616867    
   49.3150330       1358.70422      -130.665527    
   49.3116913       1358.69543      -131.693390    
   49.3086243       1358.68738      -132.610947    
   49.3051376       1358.67834      -133.669785    
   49.3017921       1358.66968      -134.695724    
   49.2987328       1358.66162      -135.607162    
   49.2952080       1358.65259      -136.674179    
   49.2918587       1358.64404      -137.698730    
   49.2887993       1358.63599      -138.605194    
   49.2852440       1358.62695      -139.678741    
   49.2818909       1358.61841      -140.702286    
   49.2788239       1358.61060      -141.604828    
   49.2752457       1358.60144      -142.683456    
   49.2718849       1358.59302      -143.706268    
   49.2688141       1358.58521      -144.605804    
   49.2652092       1358.57617      -145.688187    
   49.2618408       1358.56775      -146.710541    
   49.2587662       1358.55994      -147.607971    
   49.2551422       1358.55090      -148.692841    
   49.2517624       1358.54260      -149.714905    
   49.2486763       1358.53479      -150.611115    
   49.2450371       1358.52588      -151.697205    
   49.2416458       1358.51758      -152.719208    
   49.2385521       1358.50989      -153.615067    
   49.2348976       1358.50098      -154.701111    
   49.2314949       1358.49268      -155.723236    
   49.2283859       1358.48499      -156.619659    
   49.2247238       1358.47620      -157.704300    
   49.2213058       1358.46790      -158.726761    
   49.2181816       1358.46033      -159.624741    
   49.2145157       1358.45154      -160.706528    
   49.2110863       1358.44336      -161.729553    
   49.2079430       1358.43579      -162.630203    
   49.2042770       1358.42712      -163.707489    
   49.2008286       1358.41895      -164.731354    
   49.1976624       1358.41138      -165.635971    
   49.1940002       1358.40271      -166.706848    
   49.1905365       1358.39453      -167.731934    
   49.1873474       1358.38696      -168.642044    
   49.1836967       1358.37854      -169.704208    
   49.1802101       1358.37036      -170.731003    
   49.1769867       1358.36279      -171.648590    
   49.1733627       1358.35449      -172.699066    
   49.1698532       1358.34631      -173.728348    
   49.1665916       1358.33875      -174.656067    
   49.1629944       1358.33057      -175.690781    
   49.1594582       1358.32251      -176.723740    
   49.1561470       1358.31482      -177.665710    
   49.1526031       1358.30676      -178.678268    
   49.1490288       1358.29871      -179.717239    
   49.1456413       1358.29102      -180.681381    
   49.1421928       1358.28320      -181.659195    
   49.1385536       1358.27502      -182.709930    
   49.1349754       1358.26697      -183.730652    
   49.1317825       1358.25977      -184.619873    
   49.1279869       1358.25122      -185.709641    
   49.1244621       1358.24341      -186.732437    
   49.1212234       1358.23621      -187.633102    
   49.1174660       1358.22791      -188.705185    
   49.1139107       1358.22009      -189.730988    
   49.1106186       1358.21277      -190.646912    
   49.1069145       1358.20471      -191.695480    
   49.1033249       1358.19690      -192.726044    
   49.0999565       1358.18945      -193.663925    
   49.0963402       1358.18164      -194.678528    
   49.0927010       1358.17383      -195.717789    
   49.0891953       1358.16614      -196.696213    
   49.0857620       1358.15869      -197.647018    
   49.0820198       1358.15076      -198.708694    
   49.0783920       1358.14294      -199.730560    
   49.0751152       1358.13586      -200.626907    
   49.0712929       1358.12781      -201.702621    
   49.0676956       1358.12012      -202.728378    
   49.0643387       1358.11304      -203.646255    
   49.0606003       1358.10510      -204.688736    
   49.0569534       1358.09753      -205.721313    
   49.0534821       1358.09021      -206.673981    
   49.0498962       1358.08264      -207.662262    
   49.0461655       1358.07495      -208.710464    
   49.0424728       1358.06726      -209.731140    
   49.0391769       1358.06030      -210.620819    
   49.0352898       1358.05225      -211.704468    
   49.0316582       1358.04480      -212.729324    
   49.0282707       1358.03784      -213.644348    
   49.0244865       1358.03003      -214.688705    
   49.0208015       1358.02258      -215.721390    
   49.0172653       1358.01538      -216.680725    
   49.0136757       1358.00806      -217.655716    
   49.0098915       1358.00037      -218.708862    
   49.0061646       1357.99280      -219.730240    
   49.0028152       1357.98596      -220.625092    
   48.9989166       1357.97827      -221.698593    
   48.9952393       1357.97083      -222.725662    
   48.9917641       1357.96387      -223.655960    
   48.9880142       1357.95642      -224.674271    
   48.9842606       1357.94897      -225.714325    
   48.9804726       1357.94153      -226.733856    
   48.9771347       1357.93481      -227.616455    
   48.9731560       1357.92700      -228.707184    
   48.9694710       1357.91980      -229.731674    
   48.9660110       1357.91296      -230.648178    
   48.9621735       1357.90552      -231.685974    
   48.9584160       1357.89819      -232.721436    
   48.9546242       1357.89087      -233.731293    
   48.9512329       1357.88416      -234.621368    
   48.9472313       1357.87646      -235.712769    
   48.9435120       1357.86938      -236.736298    
   48.9400406       1357.86267      -237.648132    
   48.9361610       1357.85522      -238.691345    
   48.9323807       1357.84802      -239.725998    
   48.9285240       1357.84070      -240.744461    
   48.9251556       1357.83423      -241.619324    
   48.9210968       1357.82654      -242.718933    
   48.9173660       1357.81958      -243.742706    
   48.9138565       1357.81287      -244.657898    
   48.9099693       1357.80566      -245.694061    
   48.9061546       1357.79846      -246.730637    
   48.9022751       1357.79126      -247.749588    
   48.8988686       1357.78491      -248.628799    
   48.8948059       1357.77734      -249.720047    
   48.8910408       1357.77039      -250.745438    
   48.8874588       1357.76379      -251.674942    
   48.8836174       1357.75671      -252.686783    
   48.8797493       1357.74963      -253.729874    
   48.8758621       1357.74255      -254.750198    
   48.8723907       1357.73608      -255.641205    
   48.8683586       1357.72876      -256.712311    
   48.8645477       1357.72192      -257.741699    
   48.8607979       1357.71509      -258.711182    
   48.8571358       1357.70850      -259.657654    
   48.8531418       1357.70129      -260.723328    
   48.8492851       1357.69434      -261.746399    
   48.8457069       1357.68787      -262.661407    
   48.8417702       1357.68091      -263.693024    
   48.8378868       1357.67395      -264.731506    
   48.8339462       1357.66699      -265.751007    
   48.8304558       1357.66077      -266.636566    
   48.8263626       1357.65356      -267.713562    
   48.8225212       1357.64685      -268.742493    
   48.8186951       1357.64001      -269.720001    
   48.8150482       1357.63367      -270.650360    
   48.8109856       1357.62659      -271.723236    
   48.8071022       1357.61975      -272.746979    
   48.8034515       1357.61340      -273.671783    
   48.7995300       1357.60657      -274.684814    
   48.7955856       1357.59985      -275.728607    
   48.7916183       1357.59302      -276.749268    
   48.7880478       1357.58679      -277.646973    
   48.7839851       1357.57983      -278.701904    
   48.7800789       1357.57324      -279.735931    
   48.7760658       1357.56641      -280.754456    
   48.7725487       1357.56030      -281.632812    
   48.7683830       1357.55322      -282.717499    
   48.7644997       1357.54675      -283.746033    
   48.7605247       1357.54004      -284.745239    
   48.7569504       1357.53394      -285.636932    
   48.7527657       1357.52698      -286.728607    
   48.7488670       1357.52039      -287.753387    
   48.7450905       1357.51404      -288.697174    
   48.7412224       1357.50757      -289.675507    
   48.7371788       1357.50098      -290.730621    
   48.7331886       1357.49438      -291.753143    
   48.7294846       1357.48816      -292.674255    
   48.7254944       1357.48157      -293.687683    
   48.7214890       1357.47510      -294.732300    
   48.7174568       1357.46851      -295.753296    
   48.7137947       1357.46240      -296.659515    
   48.7097206       1357.45581      -297.695648    
   48.7057304       1357.44934      -298.734711    
   48.7016716       1357.44275      -299.754608    
   48.6980324       1357.43677      -300.650330    
   48.6938972       1357.43018      -301.702209    
   48.6899185       1357.42371      -302.737976    
   48.6858330       1357.41724      -303.757111    
   48.6822052       1357.41125      -304.645508    
   48.6780243       1357.40466      -305.708099    
   48.6740456       1357.39832      -306.741882    
   48.6699371       1357.39185      -307.760498    
   48.6663132       1357.38599      -308.644165    
   48.6621017       1357.37939      -309.713348    
   48.6581192       1357.37317      -310.746063    
   48.6539917       1357.36658      -311.764404    
   48.6503639       1357.36084      -312.645691    
   48.6461334       1357.35425      -313.717651    
   48.6421394       1357.34802      -314.750031    
   48.6380005       1357.34167      -315.768311    
   48.6343613       1357.33594      -316.649597    
   48.6301193       1357.32935      -317.720459    
   48.6261101       1357.32324      -318.753265    
   48.6219635       1357.31677      -319.771667    
   48.6183014       1357.31116      -320.655487    
   48.6140594       1357.30469      -321.721161    
   48.6100388       1357.29846      -322.755096    
   48.6058807       1357.29224      -323.773895    
   48.6021843       1357.28650      -324.663239    
   48.5979652       1357.28015      -325.718781    
   48.5939178       1357.27405      -326.754974    
   48.5897560       1357.26770      -327.774384    
   48.5860138       1357.26208      -328.673126    
   48.5818329       1357.25574      -329.712219    
   48.5777512       1357.24963      -330.752197    
   48.5735931       1357.24341      -331.772614    
   48.5697823       1357.23779      -332.686462    
   48.5656700       1357.23157      -333.699799    
   48.5615425       1357.22546      -334.746429    
   48.5573921       1357.21936      -335.768341    
   48.5534668       1357.21350      -336.708038    
   48.5494804       1357.20764      -337.678253    
   48.5452766       1357.20154      -338.738373    
   48.5411491       1357.19543      -339.762848    
   48.5368958       1357.18921      -340.778503    
   48.5332947       1357.18396      -341.629883    
   48.5288506       1357.17749      -342.743439    
   48.5248260       1357.17163      -343.770508    
   48.5205727       1357.16553      -344.787170    
   48.5169029       1357.16016      -345.653259    
   48.5125198       1357.15381      -346.741241    
   48.5084572       1357.14807      -347.772400    
   48.5042114       1357.14197      -348.790527    
   48.5004463       1357.13647      -349.678192    
   48.4961700       1357.13037      -350.729340    
   48.4920502       1357.12463      -351.767700    
   48.4878235       1357.11853      -352.787964    
   48.4839058       1357.11304      -353.711609    
   48.4798050       1357.10718      -354.702576    
   48.4755898       1357.10132      -355.756744    
   48.4714012       1357.09534      -356.780701    
   48.4670944       1357.08936      -357.796143    
   48.4634476       1357.08423      -358.647034    
   48.4589691       1357.07800      -359.757019    
   48.4548988       1357.07227      -360.785339    
   48.4505997       1357.06628      -361.802582    
   48.4468384       1357.06104      -362.680847    
   48.4424896       1357.05505      -363.743805    
   48.4383507       1357.04932      -364.780396    
   48.4340820       1357.04346      -365.800323    
   48.4301147       1357.03809      -366.727203    
   48.4260101       1357.03235      -367.708832    
   48.4217491       1357.02661      -368.766632    
   48.4175377       1357.02087      -369.791168    
   48.4131966       1357.01489      -370.806915    
   48.4094887       1357.00989      -371.664551    
   48.4050217       1357.00378      -372.759583    
   48.4009056       1356.99829      -373.790833    
   48.3965874       1356.99243      -374.809174    
   48.3926964       1356.98718      -375.711395    
   48.3884468       1356.98145      -376.730743    
   48.3842239       1356.97583      -377.778015    
   48.3799553       1356.97021      -378.801056    
   48.3755836       1356.96436      -379.816193    
   48.3718872       1356.95935      -380.665283    
   48.3673630       1356.95337      -381.772339    
   48.3632393       1356.94800      -382.802155    
   48.3588943       1356.94226      -383.820038    
   48.3549919       1356.93701      -384.718689    
   48.3507118       1356.93140      -385.741180    
   48.3464699       1356.92590      -386.788116    
   48.3421822       1356.92029      -387.811157    
   48.3377838       1356.91455      -388.826324    
   48.3340607       1356.90967      -389.677643    
   48.3295326       1356.90381      -390.778412    
   48.3253822       1356.89844      -391.809601    
   48.3210220       1356.89282      -392.828094    
   48.3170204       1356.88757      -393.744720    
   48.3128242       1356.88220      -394.734650    
   48.3085136       1356.87671      -395.791229    
   48.3042336       1356.87122      -396.815887    
   48.2998276       1356.86560      -397.831818    
   48.2960205       1356.86072      -398.699036    
   48.2915573       1356.85498      -399.770111    
   48.2873535       1356.84973      -400.806946    
   48.2829971       1356.84424      -401.827850    
   48.2785492       1356.83850      -402.842072    
   48.2748528       1356.83386      -403.678558    
   48.2702255       1356.82800      -404.801025    
   48.2660751       1356.82288      -405.829681    
   48.2616692       1356.81738      -406.847321    
   48.2576752       1356.81226      -407.754547    
   48.2534103       1356.80701      -408.755615    
   48.2490883       1356.80164      -409.809601    
   48.2447701       1356.79626      -410.834015    
   48.2403297       1356.79077      -411.849915    
   48.2364731       1356.78601      -412.721252    
   48.2320137       1356.78052      -413.781128    
   48.2277679       1356.77527      -414.820923    
   48.2233925       1356.76990      -415.842651    
   48.2189217       1356.76440      -416.857300    
   48.2151489       1356.75977      -417.705017    
   48.2105637       1356.75415      -418.804016    
   48.2063599       1356.74915      -419.836884    
   48.2019424       1356.74377      -420.856750    
   48.1974411       1356.73828      -421.870483    
   48.1937294       1356.73376      -422.700928    
   48.1890488       1356.72815      -423.828766    
   48.1848717       1356.72314      -424.857574    
   48.1804237       1356.71777      -425.875519    
   48.1762810       1356.71277      -426.806458    
   48.1721230       1356.70776      -427.762360    
   48.1676903       1356.70251      -428.832001    
   48.1633797       1356.69739      -429.858551    
   48.1589127       1356.69214      -430.875549    
   48.1548615       1356.68726      -431.782990    
   48.1505737       1356.68213      -432.776031    
   48.1461983       1356.67700      -433.833710    
   48.1418457       1356.67188      -434.858887    
   48.1373558       1356.66663      -435.875275    
   48.1333466       1356.66187      -436.770294    
   48.1289902       1356.65674      -437.782562    
   48.1246376       1356.65173      -438.834991    
   48.1202583       1356.64661      -439.859436    
   48.1157570       1356.64136      -440.875488    
   48.1117630       1356.63672      -441.765106    
   48.1073723       1356.63159      -442.784912    
   48.1030235       1356.62659      -443.835632    
   48.0986290       1356.62158      -444.859802    
   48.0941162       1356.61633      -445.875763    
   48.0901070       1356.61169      -446.766144    
   48.0857201       1356.60669      -447.783081    
   48.0813560       1356.60168      -448.834839    
   48.0769577       1356.59668      -449.859222    
   48.0724373       1356.59155      -450.875366    
   48.0683861       1356.58691      -451.773376    
   48.0640335       1356.58191      -452.775787    
   48.0596428       1356.57703      -453.831818    
   48.0552483       1356.57202      -454.856934    
   48.0507240       1356.56702      -455.873505    
   48.0465851       1356.56226      -456.789246    
   48.0423279       1356.55750      -457.760437    
   48.0378761       1356.55249      -458.826385    
   48.0335045       1356.54761      -459.852905    
   48.0289764       1356.54260      -460.870300    
   48.0246429       1356.53772      -461.827179    
   48.0206070       1356.53320      -462.730408    
   48.0160217       1356.52820      -463.822906    
   48.0117073       1356.52344      -464.851654    
   48.0071831       1356.51843      -465.870331    
   48.0025864       1356.51331      -466.883514    
   47.9988060       1356.50916      -467.711212    
   47.9940720       1356.50391      -468.831055    
   47.9898186       1356.49927      -469.863159    
   47.9853058       1356.49438      -470.882965    
   47.9807091       1356.48938      -471.896790    
   47.9768410       1356.48511      -472.742920    
   47.9721985       1356.48010      -473.828339    
   47.9678955       1356.47546      -474.866364    
   47.9634056       1356.47058      -475.887939    
   47.9588165       1356.46570      -476.902771    
   47.9548073       1356.46130      -477.779510    
   47.9503250       1356.45642      -478.809845    
   47.9459419       1356.45178      -479.859924    
   47.9414902       1356.44702      -480.884216    
   47.9369125       1356.44214      -481.900726    
   47.9325943       1356.43750      -482.844788    
   47.9284782       1356.43311      -483.761566    
   47.9238930       1356.42822      -484.849213    
   47.9195404       1356.42358      -485.878052    
   47.9149818       1356.41882      -486.896790    
   47.9103508       1356.41394      -487.910065    
   47.9064980       1356.40979      -488.746948    
   47.9017982       1356.40491      -489.843964    
   47.8974953       1356.40039      -490.880798    
   47.8929749       1356.39563      -491.902100    
   47.8883591       1356.39087      -492.916901    
   47.8842773       1356.38660      -493.803345    
   47.8798447       1356.38196      -494.811859    
   47.8754082       1356.37732      -495.868530    
   47.8709564       1356.37268      -496.894135    
   47.8663635       1356.36792      -497.911682    
   47.8617058       1356.36316      -498.924286    
   47.8578987       1356.35913      -499.745575    
   47.8531189       1356.35425      -500.867523    
   47.8488350       1356.34985      -501.900909    
   47.8442802       1356.34521      -502.921234    
   47.8396378       1356.34045      -503.935516    
   47.8355865       1356.33630      -504.811981    
   47.8310966       1356.33167      -505.834076    
   47.8266678       1356.32727      -506.887756    
   47.8221931       1356.32263      -507.912964    
   47.8175850       1356.31799      -508.930359    
   47.8129044       1356.31323      -509.942902    
   47.8090782       1356.30933      -510.765808    
   47.8043022       1356.30457      -511.881439    
   47.7999992       1356.30029      -512.916382    
   47.7954407       1356.29565      -513.937195    
   47.7907867       1356.29102      -514.951904    
   47.7866058       1356.28687      -515.853760    
   47.7822495       1356.28247      -516.828918    
   47.7777367       1356.27795      -517.896790    
   47.7732925       1356.27356      -518.924255    
   47.7686844       1356.26904      -519.942566    
   47.7640038       1356.26440      -520.955688    
   47.7600555       1356.26038      -521.802429    
   47.7554054       1356.25586      -522.871460    
   47.7510300       1356.25159      -523.915283    
   47.7464981       1356.24707      -524.938599    
   47.7418556       1356.24255      -525.955200    
   47.7371445       1356.23792      -526.967285    
   47.7333336       1356.23413      -527.781860    
   47.7285080       1356.22949      -528.907715    
   47.7242050       1356.22522      -529.941895    
   47.7196236       1356.22083      -530.962585    
   47.7149467       1356.21631      -531.977417    
   47.7106209       1356.21204      -532.905090    
   47.7064095       1356.20801      -533.832153    
   47.7017899       1356.20349      -534.918213    
   47.6973801       1356.19934      -535.947693    
   47.6927643       1356.19482      -536.966797    
   47.6880722       1356.19043      -537.980530    
   47.6839447       1356.18640      -538.862488    
   47.6794815       1356.18213      -539.864014    
   47.6749916       1356.17786      -540.925232    
   47.6705055       1356.17358      -541.952026    
   47.6658707       1356.16919      -542.970093    
   47.6611595       1356.16467      -543.983215    
   47.6571274       1356.16089      -544.842346    
   47.6525421       1356.15649      -545.881775    
   47.6481094       1356.15234      -546.933472    
   47.6435852       1356.14807      -547.958618    
   47.6389313       1356.14368      -548.976013    
   47.6342087       1356.13928      -549.988770    
   47.6302223       1356.13550      -550.835510    
   47.6255722       1356.13110      -551.895142    
   47.6211624       1356.12708      -552.942627    
   47.6166229       1356.12280      -553.966919    
   47.6119537       1356.11853      -554.983948    
   47.6072197       1356.11414      -555.996460    
   47.6032524       1356.11035      -556.838379    
   47.5985756       1356.10608      -557.904846    
   47.5941734       1356.10205      -558.951172    
   47.5896187       1356.09778      -559.975281    
   47.5849457       1356.09351      -560.992249    
   47.5802040       1356.08911      -562.004761    
   47.5762215       1356.08545      -562.848938    
   47.5715561       1356.08118      -563.909302    
   47.5671425       1356.07715      -564.957275    
   47.5625916       1356.07300      -565.981750    
   47.5579147       1356.06885      -566.998901    
   47.5531693       1356.06445      -568.011597    
   47.5491295       1356.06079      -568.866699    
   47.5445290       1356.05664      -569.905457    
   47.5400772       1356.05261      -570.958679    
   47.5355415       1356.04846      -571.984314    
   47.5308723       1356.04431      -573.001953    
   47.5261269       1356.04004      -574.015015    
   47.5219688       1356.03625      -574.894531    
   47.5175018       1356.03223      -575.888428    
   47.5129776       1356.02820      -576.953979    
   47.5084801       1356.02417      -577.981750    
   47.5038185       1356.02002      -579.000305    
   47.4990768       1356.01587      -580.014160    
   47.4946327       1356.01184      -580.953491    
   47.4904976       1356.00818      -581.846741    
   47.4857826       1356.00403      -582.949341    
   47.4813766       1356.00012      -583.980713    
   47.4767342       1355.99609      -585.000610    
   47.4720039       1355.99194      -586.015686    
   47.4672127       1355.98767      -587.026855    
   47.4633789       1355.98425      -587.832031    
   47.4585114       1355.97998      -588.957092    
   47.4541779       1355.97620      -589.994507    
   47.4495621       1355.97217      -591.016357    
   47.4448433       1355.96814      -592.032410    
   47.4400635       1355.96399      -593.044312    
   47.4360657       1355.96045      -593.884338    
   47.4313889       1355.95642      -594.942200    
   47.4269600       1355.95251      -595.992493    
   47.4223976       1355.94861      -597.017700    
   47.4177055       1355.94458      -598.035217    
   47.4129372       1355.94043      -599.048462    
   47.4085579       1355.93665      -599.969360    
   47.4043312       1355.93298      -600.885864    
   47.3996544       1355.92908      -601.979736    
   47.3952217       1355.92529      -603.010864    
   47.3905640       1355.92126      -604.030701    
   47.3858185       1355.91724      -605.045715    
   47.3810158       1355.91309      -606.057007    
   47.3771133       1355.90979      -606.873474    
   47.3723183       1355.90576      -607.970886    
   47.3679390       1355.90198      -609.013977    
   47.3633423       1355.89819      -610.037537    
   47.3586273       1355.89417      -611.054382    
   47.3538437       1355.89014      -612.067139    
   47.3495293       1355.88647      -612.971680    
   47.3452225       1355.88281      -613.910706    
   47.3405838       1355.87903      -614.996643    
   47.3361244       1355.87524      -616.027283    
   47.3314590       1355.87134      -617.046997    
   47.3267059       1355.86743      -618.061951    
   47.3218956       1355.86340      -619.073242    
   47.3179474       1355.86011      -619.897339    
   47.3132019       1355.85608      -620.976135    
   47.3087921       1355.85254      -622.023560    
   47.3042107       1355.84875      -623.048279    
   47.2994995       1355.84485      -624.065613    
   47.2947121       1355.84082      -625.079285    
   47.2898750       1355.83691      -626.089600    
   47.2861099       1355.83374      -626.872986    
   47.2811470       1355.82971      -628.028320    
   47.2768402       1355.82617      -629.063232    
   47.2721939       1355.82239      -630.084473    
   47.2674484       1355.81848      -631.100220    
   47.2626381       1355.81458      -632.112244    
   47.2584381       1355.81116      -632.988464    
   47.2539864       1355.80750      -633.968872    
   47.2494202       1355.80383      -635.041931    
   47.2449226       1355.80017      -636.071411    
   47.2402382       1355.79639      -637.090698    
   47.2354736       1355.79260      -638.105469    
   47.2306480       1355.78870      -639.116699    
   47.2266388       1355.78540      -639.951233    
   47.2219620       1355.78162      -641.004089    
   47.2175140       1355.77808      -642.058167    
   47.2129478       1355.77441      -643.084534    
   47.2082443       1355.77063      -644.102600    
   47.2034569       1355.76685      -645.116699    
   47.1986198       1355.76294      -646.127380    
   47.1947136       1355.75989      -646.938965    
   47.1899147       1355.75598      -648.032715    
   47.1855278       1355.75256      -649.078735    
   47.1809273       1355.74890      -650.103271    
   47.1762047       1355.74524      -651.120605    
   47.1714058       1355.74146      -652.134277    
   47.1665573       1355.73755      -653.144653    
   47.1627045       1355.73450      -653.943542    
   47.1578445       1355.73071      -655.059570    
   47.1534882       1355.72729      -656.101990    
   47.1488724       1355.72375      -657.125610    
   47.1441383       1355.71997      -658.142456    
   47.1393318       1355.71619      -659.155945    
   47.1344757       1355.71240      -660.166138    
   47.1306419       1355.70947      -660.960266    
   47.1257629       1355.70569      -662.083374    
   47.1214142       1355.70227      -663.125000    
   47.1167908       1355.69873      -664.148376    
   47.1120567       1355.69507      -665.165161    
   47.1072464       1355.69128      -666.178589    
   47.1023865       1355.68762      -667.188782    
   47.0985336       1355.68457      -667.986084    
   47.0936775       1355.68079      -669.100708    
   47.0893173       1355.67749      -670.144104    
   47.0847015       1355.67395      -671.168091    
   47.0799713       1355.67041      -672.185120    
   47.0751648       1355.66675      -673.198669    
   47.0703049       1355.66296      -674.209045    
   47.0663872       1355.65991      -675.019226    
   47.0616074       1355.65637      -676.106445    
   47.0572090       1355.65295      -677.155334    
   47.0526199       1355.64954      -678.180725    
   47.0478973       1355.64600      -679.198425    
   47.0430984       1355.64233      -680.212341    
   47.0382462       1355.63867      -681.223083    
   47.0341911       1355.63562      -682.061951    
   47.0295753       1355.63208      -683.092834    
   47.0250931       1355.62878      -684.154785    
   47.0205498       1355.62537      -685.182922    
   47.0158501       1355.62183      -686.201843    
   47.0110664       1355.61829      -687.216431    
   47.0062218       1355.61462      -688.227905    
   47.0018234       1355.61133      -689.138000    
   46.9976044       1355.60815      -690.043762    
   46.9929047       1355.60474      -691.146851    
   46.9884796       1355.60144      -692.180115    
   46.9838104       1355.59790      -693.200989    
   46.9790459       1355.59448      -694.216553    
   46.9742126       1355.59082      -695.229248    
   46.9693375       1355.58728      -696.239014    
   46.9655266       1355.58435      -697.024536    
   46.9606323       1355.58081      -698.153015    
   46.9562988       1355.57764      -699.195679    
   46.9516754       1355.57422      -700.219543    
   46.9469414       1355.57080      -701.236633    
   46.9421310       1355.56726      -702.250183    
   46.9372673       1355.56372      -703.260742    
   46.9331703       1355.56067      -704.106567    
   46.9286118       1355.55737      -705.117432    
   46.9241066       1355.55408      -706.185974    
   46.9195862       1355.55078      -707.215454    
   46.9148941       1355.54749      -708.234924    
   46.9101143       1355.54395      -709.249817    
   46.9052696       1355.54053      -710.262085    
   46.9003792       1355.53687      -711.271545    
   46.8966141       1355.53418      -712.046326    
   46.8916779       1355.53064      -713.191711    
   46.8873711       1355.52759      -714.232483    
   46.8827438       1355.52429      -715.255859    
   46.8780022       1355.52087      -716.272705    
   46.8731880       1355.51746      -717.286133    
   46.8683205       1355.51392      -718.296692    
   46.8641319       1355.51086      -719.159973    
   46.8596916       1355.50769      -720.134766    
   46.8551254       1355.50452      -721.214844    
   46.8506432       1355.50134      -722.246216    
   46.8459625       1355.49805      -723.266418    
   46.8411942       1355.49463      -724.281738    
   46.8363571       1355.49121      -725.294250    
   46.8314705       1355.48779      -726.303955    
   46.8275719       1355.48499      -727.106323    
   46.8228035       1355.48157      -728.191589    
   46.8184166       1355.47852      -729.243835    
   46.8138428       1355.47534      -730.270386    
   46.8091278       1355.47205      -731.288635    
   46.8043365       1355.46863      -732.302856    
   46.7994804       1355.46533      -733.314758    
   46.7945824       1355.46179      -734.323853    
   46.7908325       1355.45923      -735.093628    
   46.7858963       1355.45581      -736.241943    
   46.7816010       1355.45276      -737.283508    
   46.7769775       1355.44958      -738.307190    
   46.7722435       1355.44629      -739.324219    
   46.7674332       1355.44299      -740.337769    
   46.7625656       1355.43958      -741.348999    
   46.7577896       1355.43628      -742.330566    
   46.7539978       1355.43359      -743.116455    
   46.7490540       1355.43030      -744.280457    
   46.7447662       1355.42737      -745.317200    
   46.7401199       1355.42419      -746.339355    
   46.7353706       1355.42090      -747.355652    
   46.7305527       1355.41760      -748.368774    
   46.7256775       1355.41431      -749.379456    
   46.7212372       1355.41125      -750.292603    
   46.7171021       1355.40833      -751.174622    
   46.7123756       1355.40515      -752.291138    
   46.7079926       1355.40222      -753.326355    
   46.7033386       1355.39905      -754.348083    
   46.6985855       1355.39587      -755.364136    
   46.6937637       1355.39258      -756.377136    
   46.6888885       1355.38928      -757.387695    
   46.6844101       1355.38623      -758.308533    
   46.6803284       1355.38342      -759.176270    
   46.6755753       1355.38025      -760.299561    
   46.6712074       1355.37732      -761.335327    
   46.6665611       1355.37415      -762.357239    
   46.6618118       1355.37097      -763.373413    
   46.6569939       1355.36780      -764.386475    
   46.6521225       1355.36450      -765.397522    
   46.6472054       1355.36121      -766.406067    
   46.6435585       1355.35876      -767.152771    
   46.6385384       1355.35547      -768.339539    
   46.6343040       1355.35266      -769.377258    
   46.6296692       1355.34961      -770.399841    
   46.6249275       1355.34644      -771.416321    
   46.6201172       1355.34326      -772.429626    
   46.6152458       1355.33997      -773.440796    
   46.6103363       1355.33679      -774.449524    
   46.6066208       1355.33423      -775.210815    
   46.6016884       1355.33105      -776.363708    
   46.5974159       1355.32825      -777.406677    
   46.5928078       1355.32520      -778.430969    
   46.5880852       1355.32214      -779.448303    
   46.5832863       1355.31897      -780.462036    
   46.5784302       1355.31580      -781.473572    
   46.5735283       1355.31262      -782.482605    
   46.5696640       1355.31006      -783.275635    
   46.5649147       1355.30688      -784.360779    
   46.5605507       1355.30408      -785.416321    
   46.5560036       1355.30115      -786.443970    
   46.5513115       1355.29810      -787.462830    
   46.5465355       1355.29504      -788.477356    
   46.5416985       1355.29187      -789.489441    
   46.5368118       1355.28870      -790.499207    
   46.5325699       1355.28589      -791.369995    
   46.5282593       1355.28320      -792.308533    
   46.5236626       1355.28015      -793.405212    
   46.5192451       1355.27734      -794.439453    
   46.5146027       1355.27441      -795.460938    
   46.5098572       1355.27136      -796.476929    
   46.5050468       1355.26831      -797.489868    
   46.5001793       1355.26514      -798.500854    
   46.4952698       1355.26196      -799.509399    
   46.4915199       1355.25952      -800.277649    
   46.4866600       1355.25647      -801.407837    
   46.4823685       1355.25378      -802.455872    
   46.4777985       1355.25085      -803.481689    
   46.4730988       1355.24792      -804.499756    
   46.4683189       1355.24487      -805.513916    
   46.4634781       1355.24182      -806.525696    
   46.4585915       1355.23865      -807.535339    
   46.4543152       1355.23596      -808.412537    
   46.4500618       1355.23328      -809.334961    
   46.4454460       1355.23035      -810.438599    
   46.4410553       1355.22766      -811.473755    
   46.4364243       1355.22473      -812.495605    
   46.4316902       1355.22180      -813.511780    
   46.4268875       1355.21875      -814.524841    
   46.4220276       1355.21570      -815.535889    
   46.4171295       1355.21265      -816.544678    
   46.4132423       1355.21021      -817.341003    
   46.4085617       1355.20728      -818.408325    
   46.4041939       1355.20447      -819.469727    
   46.3996849       1355.20178      -820.498901    
   46.3950157       1355.19885      -821.518433    
   46.3902626       1355.19592      -822.533386    
   46.3854446       1355.19287      -823.545715    
   46.3805733       1355.18982      -824.556274    
   46.3756599       1355.18677      -825.564575    
   46.3719521       1355.18445      -826.324219    
   46.3670845       1355.18152      -827.463989    
   46.3628235       1355.17896      -828.511780    
   46.3582611       1355.17615      -829.537720    
   46.3535728       1355.17322      -830.555847    
   46.3488045       1355.17029      -831.570068    
   46.3439751       1355.16736      -832.581909    
   46.3390961       1355.16431      -833.592102    
   46.3341789       1355.16138      -834.600098    
   46.3305664       1355.15906      -835.339600    
   46.3255997       1355.15613      -836.520142    
   46.3213997       1355.15356      -837.562073    
   46.3168144       1355.15076      -838.586304    
   46.3121147       1355.14795      -839.603699    
   46.3073387       1355.14502      -840.617432    
   46.3025055       1355.14209      -841.628967    
   46.2976227       1355.13916      -842.639038    
   46.2927017       1355.13611      -843.646790    
   46.2891312       1355.13391      -844.377319    
   46.2841339       1355.13098      -845.575012    
   46.2799606       1355.12842      -846.615051    
   46.2753677       1355.12573      -847.638733    
   46.2706642       1355.12292      -848.655823    
   46.2658920       1355.12000      -849.669373    
   46.2610550       1355.11707      -850.680847    
   46.2561760       1355.11414      -851.690796    
   46.2512550       1355.11121      -852.698547    
   46.2476807       1355.10901      -853.430237    
   46.2427025       1355.10608      -854.622314    
   46.2385292       1355.10364      -855.663574    
   46.2339478       1355.10095      -856.687683    
   46.2292557       1355.09814      -857.704956    
   46.2244873       1355.09534      -858.718689    
   46.2196579       1355.09241      -859.730225    
   46.2147827       1355.08960      -860.740234    
   46.2098694       1355.08667      -861.748047    
   46.2062302       1355.08447      -862.493286    
   46.2013397       1355.08154      -863.652344    
   46.1971283       1355.07910      -864.698975    
   46.1925812       1355.07642      -865.724731    
   46.1879082       1355.07373      -866.742859    
   46.1831551       1355.07092      -867.757019    
   46.1783447       1355.06812      -868.768860    
   46.1734810       1355.06519      -869.779053    
   46.1685791       1355.06238      -870.787170    
   46.1647797       1355.06006      -871.566162    
   46.1600838       1355.05737      -872.650696    
   46.1557808       1355.05493      -873.711548    
   46.1512985       1355.05225      -874.740967    
   46.1466599       1355.04956      -875.760742    
   46.1419334       1355.04688      -876.775818    
   46.1371422       1355.04407      -877.788208    
   46.1322975       1355.04126      -878.798889    
   46.1274109       1355.03845      -879.807678    
   46.1231651       1355.03589      -880.679932    
   46.1189880       1355.03357      -881.588562    
   46.1144028       1355.03088      -882.701782    
   46.1100769       1355.02844      -883.738892    
   46.1054916       1355.02576      -884.761658    
   46.1008034       1355.02307      -885.778381    
   46.0960464       1355.02039      -886.791687    
   46.0912285       1355.01758      -887.802979    
   46.0863609       1355.01477      -888.812866    
   46.0814590       1355.01196      -889.820618    
   46.0777626       1355.00989      -890.579346    
   46.0729866       1355.00708      -891.700012    
   46.0687485       1355.00476      -892.754761    
   46.0642548       1355.00220      -893.782898    
   46.0596161       1354.99951      -894.802063    
   46.0548973       1354.99683      -895.816895    
   46.0501137       1354.99414      -896.829102    
   46.0452766       1354.99146      -897.839600    
   46.0403976       1354.98865      -898.848572    
   46.0358696       1354.98608      -899.778320    
   46.0320168       1354.98389      -900.593201    
   46.0272560       1354.98120      -901.749146    
   46.0230370       1354.97876      -902.789246    
   46.0184822       1354.97632      -903.813049    
   46.0138168       1354.97363      -904.830322    
   46.0090752       1354.97095      -905.843994    
   46.0042763       1354.96826      -906.855469    
   45.9994278       1354.96558      -907.865479    
   45.9945412       1354.96277      -908.873596    
   45.9905739       1354.96057      -909.688477    
   45.9861374       1354.95813      -910.689880    
   45.9817390       1354.95569      -911.773682    
   45.9773560       1354.95325      -912.807739    
   45.9727745       1354.95068      -913.829468    
   45.9680939       1354.94812      -914.845581    
   45.9633446       1354.94543      -915.858643    
   45.9585381       1354.94275      -916.869690    
   45.9536858       1354.94006      -917.879395    
   45.9487953       1354.93738      -918.887146    
   45.9449959       1354.93518      -919.668396    
   45.9403915       1354.93274      -920.732605    
   45.9360962       1354.93030      -921.800842    
   45.9316750       1354.92798      -922.832214    
   45.9270821       1354.92542      -923.852844    
   45.9223976       1354.92285      -924.868408    
   45.9176445       1354.92017      -925.881104    
   45.9128380       1354.91760      -926.891968    
   45.9079857       1354.91492      -927.901489    
   45.9030991       1354.91223      -928.909119    
   45.8993416       1354.91016      -929.681396    
   45.8947067       1354.90759      -930.760742    
   45.8904457       1354.90527      -931.826111    
   45.8860168       1354.90295      -932.856995    
   45.8814278       1354.90039      -933.877441    
   45.8767509       1354.89783      -934.892944    
   45.8720016       1354.89526      -935.905579    
   45.8672028       1354.89270      -936.916382    
   45.8623543       1354.89001      -937.925842    
   45.8574753       1354.88745      -938.933533    
   45.8536568       1354.88538      -939.718689    
   45.8491096       1354.88281      -940.768433    
   45.8448143       1354.88049      -941.841309    
   45.8404198       1354.87817      -942.873779    
   45.8358498       1354.87573      -943.894897    
   45.8311844       1354.87329      -944.910706    
   45.8264503       1354.87073      -945.923584    
   45.8216591       1354.86816      -946.934570    
   45.8168259       1354.86548      -947.944153    
   45.8119545       1354.86292      -948.952087    
   45.8078957       1354.86072      -949.788147    
   45.8036385       1354.85840      -950.738098    
   45.7991905       1354.85608      -951.840515    
   45.7948875       1354.85376      -952.877563    
   45.7903519       1354.85144      -953.900513    
   45.7857132       1354.84888      -954.917297    
   45.7810020       1354.84644      -955.930725    
   45.7762337       1354.84387      -956.942078    
   45.7714157       1354.84131      -957.951965    
   45.7665596       1354.83875      -958.960754    
   45.7616692       1354.83618      -959.967651    
   45.7581978       1354.83423      -960.681396    
   45.7533035       1354.83167      -961.880188    
   45.7492256       1354.82959      -962.925903    
   45.7447433       1354.82727      -963.951782    
   45.7401352       1354.82483      -964.970032    
   45.7354507       1354.82239      -965.984375    
   45.7307053       1354.81982      -966.996277    
   45.7259102       1354.81738      -968.006531    
   45.7210693       1354.81482      -969.015625    
   45.7161980       1354.81226      -970.022949    
   45.7124481       1354.81030      -970.796143    
   45.7078857       1354.80786      -971.860413    
   45.7036400       1354.80566      -972.931641    
   45.6992645       1354.80334      -973.964050    
   45.6947174       1354.80103      -974.985168    
   45.6900749       1354.79858      -976.001099    
   45.6853638       1354.79614      -977.013977    
   45.6805992       1354.79370      -978.024963    
   45.6757889       1354.79126      -979.034546    
   45.6709366       1354.78870      -980.043152    
   45.6660538       1354.78613      -981.049866    
   45.6626091       1354.78430      -981.759766    
   45.6577301       1354.78186      -982.960876    
   45.6536751       1354.77979      -984.007324    
   45.6492119       1354.77747      -985.033508    
   45.6446228       1354.77515      -986.051941    
   45.6399574       1354.77271      -987.066345    
   45.6352272       1354.77026      -988.078308    
   45.6304512       1354.76782      -989.088623    
   45.6256294       1354.76538      -990.097778    
   45.6207733       1354.76282      -991.105347    
   45.6167145       1354.76074      -991.943909    
   45.6125412       1354.75867      -992.876831    
   45.6081009       1354.75635      -993.987793    
   45.6038589       1354.75427      -995.026367    
   45.5993614       1354.75195      -996.049927    
   45.5947609       1354.74963      -997.067139    
   45.5900879       1354.74719      -998.080811    
   45.5853539       1354.74487      -999.092285    
   45.5805740       1354.74243      -1000.10223    
   45.5757523       1354.73999      -1001.11115    
   45.5708961       1354.73743      -1002.11841    
   45.5670509       1354.73547      -1002.91339    
   45.5626640       1354.73328      -1003.92365    
   45.5583687       1354.73108      -1005.01068    
   45.5540695       1354.72900      -1006.04620    
   45.5495682       1354.72668      -1007.06873    
   45.5449638       1354.72437      -1008.08533    
   45.5402908       1354.72205      -1009.09863    
   45.5355606       1354.71973      -1010.10992    
   45.5307846       1354.71729      -1011.11975    
   45.5259666       1354.71484      -1012.12848    
   45.5211143       1354.71240      -1013.13562    
   45.5172920       1354.71045      -1013.92688    
   45.5129051       1354.70825      -1014.94104    
   45.5086250       1354.70618      -1016.02765    
   45.5043335       1354.70398      -1017.06329    
   45.4998398       1354.70178      -1018.08582    
   45.4952507       1354.69958      -1019.10242    
   45.4905853       1354.69727      -1020.11578    
   45.4858627       1354.69482      -1021.12708    
   45.4810982       1354.69250      -1022.13690    
   45.4762878       1354.69006      -1023.14563    
   45.4714470       1354.68774      -1024.15295    
   45.4674530       1354.68567      -1024.98059    
   45.4632797       1354.68359      -1025.92297    
   45.4588890       1354.68152      -1027.03259    
   45.4546738       1354.67944      -1028.07153    
   45.4502106       1354.67725      -1029.09534    
   45.4456367       1354.67493      -1030.11267    
   45.4409943       1354.67273      -1031.12634    
   45.4362907       1354.67041      -1032.13794    
   45.4315376       1354.66809      -1033.14795    
   45.4267464       1354.66565      -1034.15686    
   45.4219131       1354.66333      -1035.16492    
   45.4170570       1354.66089      -1036.17114    
   45.4137154       1354.65930      -1036.86267    
   45.4088402       1354.65686      -1038.09058    
   45.4048729       1354.65491      -1039.13599    
   45.4004478       1354.65283      -1040.16211    
   45.3959045       1354.65063      -1041.18054    
   45.3912849       1354.64832      -1042.19495    
   45.3866005       1354.64612      -1043.20691    
   45.3818703       1354.64380      -1044.21729    
   45.3770943       1354.64148      -1045.22644    
   45.3722801       1354.63916      -1046.23462    
   45.3674393       1354.63672      -1047.24121    
   45.3638840       1354.63501      -1047.97876    
   45.3592720       1354.63281      -1049.09473    
   45.3551712       1354.63086      -1050.15918    
   45.3508415       1354.62878      -1051.19067    
   45.3463478       1354.62659      -1052.21167    
   45.3417702       1354.62439      -1053.22742    
   45.3371201       1354.62219      -1054.24036    
   45.3324165       1354.61987      -1055.25122    
   45.3276711       1354.61768      -1056.26074    
   45.3228836       1354.61536      -1057.26941    
   45.3180618       1354.61304      -1058.27686    
   45.3136673       1354.61084      -1059.18994    
   45.3099709       1354.60913      -1059.98755    
   45.3053474       1354.60693      -1061.16052    
   45.3012962       1354.60498      -1062.20459    
   45.2968903       1354.60291      -1063.23035    
   45.2923660       1354.60071      -1064.24866    
   45.2877617       1354.59863      -1065.26294    
   45.2831001       1354.59631      -1066.27490    
   45.2783852       1354.59412      -1067.28516    
   45.2736320       1354.59180      -1068.29419    
   45.2688370       1354.58960      -1069.30249    
   45.2640114       1354.58728      -1070.30920    
   45.2602615       1354.58545      -1071.08984    
   45.2559204       1354.58337      -1072.10730    
   45.2517052       1354.58142      -1073.19641    
   45.2474747       1354.57947      -1074.23303    
   45.2430382       1354.57739      -1075.25610    
   45.2384987       1354.57520      -1076.27307    
   45.2338905       1354.57312      -1077.28662    
   45.2292213       1354.57092      -1078.29797    
   45.2245064       1354.56873      -1079.30798    
   45.2197533       1354.56641      -1080.31677    
   45.2149620       1354.56421      -1081.32471    
   45.2101402       1354.56189      -1082.33118    
   45.2065582       1354.56018      -1083.07776    
   45.2020569       1354.55811      -1084.16260    
   45.1979523       1354.55615      -1085.23572    
   45.1936798       1354.55420      -1086.26941    
   45.1892395       1354.55212      -1087.29126    
   45.1847000       1354.55005      -1088.30762    
   45.1800919       1354.54797      -1089.32092    
   45.1754265       1354.54578      -1090.33203    
   45.1707191       1354.54358      -1091.34180    
   45.1659660       1354.54138      -1092.35046    
   45.1611824       1354.53906      -1093.35828    
   45.1563683       1354.53687      -1094.36462    
   45.1528053       1354.53516      -1095.10815    
   45.1483078       1354.53308      -1096.19604    
   45.1442223       1354.53125      -1097.26917    
   45.1399612       1354.52930      -1098.30286    
   45.1355324       1354.52722      -1099.32483    
   45.1310043       1354.52515      -1100.34131    
   45.1264076       1354.52307      -1101.35449    
   45.1217575       1354.52100      -1102.36572    
   45.1170578       1354.51880      -1103.37537    
   45.1123199       1354.51660      -1104.38416    
   45.1075439       1354.51440      -1105.39197    
   45.1027412       1354.51221      -1106.39844    
   45.0990372       1354.51050      -1107.17285    
   45.0947266       1354.50854      -1108.19202    
   45.0905533       1354.50659      -1109.28284    
   45.0863609       1354.50476      -1110.32007    
   45.0819626       1354.50269      -1111.34351    
   45.0774612       1354.50061      -1112.36060    
   45.0728874       1354.49854      -1113.37427    
   45.0682564       1354.49646      -1114.38574    
   45.0635757       1354.49438      -1115.39575    
   45.0588570       1354.49219      -1116.40454    
   45.0541000       1354.48999      -1117.41260    
   45.0493126       1354.48792      -1118.41968    
   45.0449333       1354.48584      -1119.33606    
   45.0413437       1354.48425      -1120.11475    
   45.0367546       1354.48218      -1121.30078    
   45.0327873       1354.48035      -1122.34656    
   45.0284424       1354.47839      -1123.37305    
   45.0239792       1354.47644      -1124.39172    
   45.0194397       1354.47437      -1125.40637    
   45.0148354       1354.47229      -1126.41846    
   45.0101814       1354.47021      -1127.42883    
   45.0054893       1354.46814      -1128.43799    
   45.0007553       1354.46594      -1129.44629    
   44.9959869       1354.46387      -1130.45386    
   44.9911919       1354.46167      -1131.45984    
   44.9877319       1354.46008      -1132.18481    
   44.9832077       1354.45813      -1133.30261    
   44.9791985       1354.45630      -1134.37146    
   44.9749603       1354.45447      -1135.40454    
   44.9705620       1354.45251      -1136.42627    
   44.9660645       1354.45044      -1137.44263    
   44.9615021       1354.44849      -1138.45581    
   44.9568825       1354.44641      -1139.46692    
   44.9522209       1354.44434      -1140.47656    
   44.9475174       1354.44226      -1141.48523    
   44.9427757       1354.44006      -1142.49304    
   44.9380035       1354.43799      -1143.50024    
   44.9332314       1354.43591      -1144.50134    


==> figures/test_secondary_image/T_r_invers_two_images_16may20.dat <==
   1056.37402       1677.00830       1677.00000    
   992.364807       1676.00854       1676.00000    
   935.943970       1675.00879       1675.00000    
   881.141907       1674.00891       1674.00000    
   828.528564       1673.00916       1673.00000    
   785.805603       1672.00940       1672.00000    
   744.176025       1671.00964       1671.00000    
   704.012268       1670.00989       1670.00000    
   668.213013       1669.01013       1669.00000    
   636.117432       1668.01038       1668.00000    
   605.015869       1667.01062       1667.00000    
   577.045776       1666.01086       1666.00000    
   551.768921       1665.01111       1665.00000    
   527.188293       1664.01135       1664.00000    
   504.919586       1663.01160       1663.00000    
   483.296875       1662.01196       1662.00000    
   462.416229       1661.01221       1661.00000    
   443.476074       1660.01245       1660.00000    
   426.228241       1659.01282       1659.00000    
   409.501892       1658.01318       1658.00000    
   394.234070       1657.01343       1657.00000    
   379.431824       1656.01379       1656.00000    
   365.135590       1655.01416       1655.00000    
   352.067505       1654.01440       1654.00000    
   339.439484       1653.01477       1653.00000    
   327.868896       1652.01514       1652.00000    
   316.681244       1651.01550       1651.00000    
   305.893219       1650.01599       1650.00000    
   295.992371       1649.01636       1649.00000    
   285.991638       1648.01672       1648.00000    
   277.234375       1647.01721       1647.00000    
   268.386047       1646.01758       1646.00000    
   260.253754       1645.01807       1645.00000    
   252.424728       1644.01855       1644.00000    
   244.899673       1643.01892       1643.00000    
   237.676880       1642.01941       1642.00000    
   230.752655       1641.02002       1641.00000    
   224.378998       1640.02051       1640.00000    
   218.016571       1639.02100       1639.00000    
   212.161011       1638.02148       1638.00000    
   206.335876       1637.02209       1637.00000    
   200.974945       1636.02271       1636.00000    
   195.656525       1635.02332       1635.00000    
   190.761658       1634.02393       1634.00000    
   185.916229       1633.02454       1633.00000    
   181.456299       1632.02515       1632.00000    
   177.049088       1631.02576       1631.00000    
   172.714050       1630.02649       1630.00000    
   168.729004       1629.02722       1629.00000    
   164.812485       1628.02795       1628.00000    
   161.094574       1627.02869       1627.00000    
   157.565384       1626.02942       1626.00000    
   154.111023       1625.03027       1625.00000    
   150.839294       1624.03101       1624.00000    
   147.646835       1623.03186       1623.00000    
   144.540344       1622.03284       1622.00000    
   141.608795       1621.03369       1621.00000    
   138.841888       1620.03455       1620.00000    
   136.079163       1619.03552       1619.00000    
   133.479660       1618.03650       1618.00000    
   130.965347       1617.03760       1617.00000    
   128.537888       1616.03857       1616.00000    
   126.259499       1615.03967       1615.00000    
   124.004089       1614.04077       1614.00000    
   121.836884       1613.04187       1613.00000    
   119.757240       1612.04309       1612.00000    
   117.764145       1611.04431       1611.00000    
   115.808548       1610.04553       1610.00000    
   113.941879       1609.04688       1609.00000    
   112.161873       1608.04822       1608.00000    
   110.424881       1607.04956       1607.00000    
   108.734863       1606.05103       1606.00000    
   107.132484       1605.05249       1605.00000    
   105.578621       1604.05396       1604.00000    
   104.075485       1603.05554       1603.00000    
   102.624718       1602.05713       1602.00000    
   101.227470       1601.05884       1601.00000    
   99.8844910       1600.06055       1600.00000    
   98.5961304       1599.06238       1599.00000    
   97.3352280       1598.06421       1598.00000    
   96.1316299       1597.06604       1597.00000    
   94.9597473       1596.06799       1596.00000    
   93.8223724       1595.07007       1595.00000    
   92.7217789       1594.07214       1594.00000    
   91.6597443       1593.07422       1593.00000    
   90.6376190       1592.07654       1592.00000    
   89.6563950       1591.07874       1591.00000    
   88.7167282       1590.08118       1590.00000    
   87.7822342       1589.08362       1589.00000    
   86.8935623       1588.08618       1588.00000    
   86.0334320       1587.08875       1587.00000    
   85.2036896       1586.09143       1586.00000    
   84.4058151       1585.09424       1585.00000    
   83.6260147       1584.09717       1584.00000    
   82.8672409       1583.10010       1583.00000    
   82.1456833       1582.10327       1582.00000    
   81.4350739       1581.10645       1581.00000    
   80.7643509       1580.10974       1580.00000    
   80.0965652       1579.11316       1579.00000    
   79.4595947       1578.11670       1578.00000    
   78.8428650       1577.12036       1577.00000    
   78.2483368       1576.12415       1576.00000    
   77.6672745       1575.12805       1575.00000    
   77.1024170       1574.13208       1574.00000    
   76.5656509       1573.13623       1573.00000    
   76.0391693       1572.14062       1572.00000    
   75.5259171       1571.14514       1571.00000    
   75.0369186       1570.14966       1570.00000    
   74.5567245       1569.15454       1569.00000    
   74.0961761       1568.15942       1568.00000    
   73.6415558       1567.16467       1567.00000    
   73.2107010       1566.16992       1566.00000    
   72.7833481       1565.17542       1565.00000    
   72.3764572       1564.18115       1564.00000    
   71.9781723       1563.18701       1563.00000    
   71.5911560       1562.19312       1562.00000    
   71.2177048       1561.19946       1561.00000    
   70.8539429       1560.20605       1560.00000    
   70.5022659       1559.21277       1559.00000    
   70.1593399       1558.21985       1558.00000    
   69.8276215       1557.22705       1557.00000    
   69.5042038       1556.23462       1556.00000    
   69.1915283       1555.24243       1555.00000    
   68.8824310       1554.25049       1554.00000    
   68.5888214       1553.25891       1553.00000    
   68.2992172       1552.26758       1552.00000    
   68.0165100       1551.27661       1551.00000    
   67.7431793       1550.28589       1550.00000    
   67.4775162       1549.29565       1549.00000    
   67.2181396       1548.30566       1548.00000    
   66.9675369       1547.31604       1547.00000    
   66.7209625       1546.32678       1546.00000    
   66.4811478       1545.33789       1545.00000    
   66.2472687       1544.34949       1544.00000    
   66.0217514       1543.36157       1543.00000    
   65.7978287       1542.37390       1542.00000    
   65.5813141       1541.38684       1541.00000    
   65.3716660       1540.40027       1540.00000    
   65.1658020       1539.41406       1539.00000    
   64.9638062       1538.42847       1538.00000    
   64.7658234       1537.44336       1537.00000    
   64.5744247       1536.45886       1536.00000    
   64.3849716       1535.47498       1535.00000    
   64.2024689       1534.49158       1534.00000    
   64.0205688       1533.50891       1533.00000    
   63.8442764       1532.52686       1532.00000    
   63.6719322       1531.54541       1531.00000    
   63.5041237       1530.56470       1530.00000    
   63.3377533       1529.58472       1529.00000    
   63.1756172       1528.60547       1528.00000    
   63.0167198       1527.62708       1527.00000    
   62.8603096       1526.64941       1526.00000    
   62.7058449       1525.67261       1525.00000    
   62.5559959       1524.69678       1524.00000    
   62.4072075       1523.72180       1523.00000    
   62.2622414       1522.74768       1522.00000    
   62.1193962       1521.77466       1521.00000    
   61.9786377       1520.80261       1520.00000    
   61.8400345       1519.83167       1519.00000    
   61.7049141       1518.86182       1518.00000    
   61.5709457       1517.89307       1517.00000    
   61.4385452       1516.92554       1516.00000    
   61.3092079       1515.95923       1515.00000    
   61.1811028       1514.99414       1514.00000    
   61.0548172       1514.03052       1513.00000    
   60.9299431       1513.06812       1512.00000    
   60.8071365       1512.10730       1511.00000    
   60.6852188       1511.14795       1510.00000    
   60.5659103       1510.19006       1509.00000    
   60.4481735       1509.23376       1508.00000    
   60.3312149       1508.27917       1507.00000    
   60.2159958       1507.32629       1506.00000    
   60.1018944       1506.37524       1505.00000    
   59.9884567       1505.42603       1504.00000    
   59.8774643       1504.47864       1503.00000    
   59.7671013       1503.53333       1502.00000    
   59.6578712       1502.58997       1501.00000    
   59.5495911       1501.64893       1500.00000    
   59.4428024       1500.70996       1499.00000    
   59.3368607       1499.77332       1498.00000    
   59.2317848       1498.83899       1497.00000    
   59.1276894       1497.90710       1496.00000    
   59.0247345       1496.97778       1495.00000    
   58.9230614       1496.05115       1494.00000    
   58.8218956       1495.12708       1493.00000    
   58.7215385       1494.20593       1492.00000    
   58.6222763       1493.28760       1491.00000    
   58.5235710       1492.37231       1490.00000    
   58.4262390       1491.46008       1489.00000    
   58.3293190       1490.55103       1488.00000    
   58.2332764       1489.64514       1487.00000    
   58.1378021       1488.74280       1486.00000    
   58.0433311       1487.84387       1485.00000    
   57.9495277       1486.94849       1484.00000    
   57.8565445       1486.05688       1483.00000    
   57.7641525       1485.16907       1482.00000    
   57.6727829       1484.28516       1481.00000    
   57.5819740       1483.40527       1480.00000    
   57.4919090       1482.52954       1479.00000    
   57.4023857       1481.65796       1478.00000    
   57.3135757       1480.79089       1477.00000    
   57.2256317       1479.92822       1476.00000    
   57.1384125       1479.07007       1475.00000    
   57.0515938       1478.21667       1474.00000    
   56.9657936       1477.36816       1473.00000    
   56.8805695       1476.52441       1472.00000    
   56.7960548       1475.68591       1471.00000    
   56.7121506       1474.85242       1470.00000    
   56.6290894       1474.02417       1469.00000    
   56.5465355       1473.20129       1468.00000    
   56.4648933       1472.38403       1467.00000    
   56.3837776       1471.57227       1466.00000    
   56.3033905       1470.76611       1465.00000    
   56.2238350       1469.96582       1464.00000    
   56.1449165       1469.17139       1463.00000    
   56.0667229       1468.38293       1462.00000    
   55.9890900       1467.60059       1461.00000    
   55.9123421       1466.82446       1460.00000    
   55.8362312       1466.05457       1459.00000    
   55.7608566       1465.29102       1458.00000    
   55.6861649       1464.53381       1457.00000    
   55.6122665       1463.78308       1456.00000    
   55.5389290       1463.03906       1455.00000    
   55.4664383       1462.30164       1454.00000    
   55.3947144       1461.57092       1453.00000    
   55.3236732       1460.84680       1452.00000    
   55.2533302       1460.12964       1451.00000    
   55.1837311       1459.41943       1450.00000    
   55.1148491       1458.71606       1449.00000    
   55.0467110       1458.01953       1448.00000    
   54.9793129       1457.33008       1447.00000    
   54.9126511       1456.64758       1446.00000    
   54.8466148       1455.97229       1445.00000    
   54.7814331       1455.30396       1444.00000    
   54.7168503       1454.64270       1443.00000    
   54.6530457       1453.98853       1442.00000    
   54.5900002       1453.34143       1441.00000    
   54.5271873       1452.70142       1440.00000    
   54.4650269       1452.06848       1439.00000    
   54.4036446       1451.44275       1438.00000    
   54.3430023       1450.82397       1437.00000    
   54.2831116       1450.21240       1436.00000    
   54.2238617       1449.60767       1435.00000    
   54.1653442       1449.01001       1434.00000    
   54.1075287       1448.41943       1433.00000    
   54.0504036       1447.83569       1432.00000    
   53.9939842       1447.25891       1431.00000    
   53.9381943       1446.68896       1430.00000    
   53.8830986       1446.12598       1429.00000    
   53.8286667       1445.56958       1428.00000    
   53.7749176       1445.02002       1427.00000    
   53.7218933       1444.47705       1426.00000    
   53.6694489       1443.94080       1425.00000    
   53.6176910       1443.41101       1424.00000    
   53.5664978       1442.88782       1423.00000    
   53.5158844       1442.37109       1422.00000    
   53.4659309       1441.86072       1421.00000    
   53.4166527       1441.35669       1420.00000    
   53.3679466       1440.85876       1419.00000    
   53.3197784       1440.36719       1418.00000    
   53.2722359       1439.88159       1417.00000    
   53.2252579       1439.40210       1416.00000    
   53.1788750       1438.92859       1415.00000    
   53.1330566       1438.46094       1414.00000    
   53.0878067       1437.99915       1413.00000    
   53.0430603       1437.54309       1412.00000    
   52.9988861       1437.09265       1411.00000    
   52.9552574       1436.64783       1410.00000    
   52.9120979       1436.20862       1409.00000    
   52.8694878       1435.77478       1408.00000    
   52.8273811       1435.34631       1407.00000    
   52.7857933       1434.92310       1406.00000    
   52.7447166       1434.50513       1405.00000    
   52.7040863       1434.09229       1404.00000    
   52.6639252       1433.68469       1403.00000    
   52.6242256       1433.28186       1402.00000    
   52.5850334       1432.88403       1401.00000    
   52.5462761       1432.49109       1400.00000    
   52.5079422       1432.10278       1399.00000    
   52.4700661       1431.71936       1398.00000    
   52.4326096       1431.34045       1397.00000    
   52.3956413       1430.96606       1396.00000    
   52.3590240       1430.59631       1395.00000    
   52.3228340       1430.23083       1394.00000    
   52.2870827       1429.86963       1393.00000    
   52.2517319       1429.51282       1392.00000    
   52.2167473       1429.16028       1391.00000    
   52.1821632       1428.81177       1390.00000    
   52.1479607       1428.46741       1389.00000    
   52.1141472       1428.12695       1388.00000    
   52.0806618       1427.79053       1387.00000    
   52.0475693       1427.45801       1386.00000    
   52.0148430       1427.12915       1385.00000    
   51.9824486       1426.80420       1384.00000    
   51.9504433       1426.48279       1383.00000    
   51.9187546       1426.16516       1382.00000    
   51.8874168       1425.85095       1381.00000    
   51.8564224       1425.54028       1380.00000    
   51.8257523       1425.23328       1379.00000    
   51.7953682       1424.92957       1378.00000    
   51.7653198       1424.62915       1377.00000    
   51.7355690       1424.33203       1376.00000    
   51.7061195       1424.03821       1375.00000    
   51.6769829       1423.74756       1374.00000    
   51.6481514       1423.45996       1373.00000    
   51.6196136       1423.17554       1372.00000    
   51.5913086       1422.89417       1371.00000    
   51.5633240       1422.61572       1370.00000    
   51.5356102       1422.34021       1369.00000    
   51.5082016       1422.06763       1368.00000    
   51.4810562       1421.79785       1367.00000    
   51.4541397       1421.53088       1366.00000    
   51.4275093       1421.26672       1365.00000    
   51.4011345       1421.00513       1364.00000    
   51.3750267       1420.74634       1363.00000    
   51.3491364       1420.49023       1362.00000    
   51.3234940       1420.23657       1361.00000    
   51.2981110       1419.98547       1360.00000    
   51.2729836       1419.73682       1359.00000    
   51.2480774       1419.49060       1358.00000    
   51.2233925       1419.24707       1357.00000    
   51.1989441       1419.00562       1356.00000    
   51.1746979       1418.76672       1355.00000    
   51.1506920       1418.53003       1354.00000    
   51.1269188       1418.29565       1353.00000    
   51.1033249       1418.06348       1352.00000    
   51.0799561       1417.83362       1351.00000    
   51.0567741       1417.60596       1350.00000    
   51.0338135       1417.38025       1349.00000    
   51.0110664       1417.15662       1348.00000    
   50.9885254       1416.93518       1347.00000    
   50.9661636       1416.71582       1346.00000    
   50.9439888       1416.49854       1345.00000    
   50.9220238       1416.28308       1344.00000    
   50.9002266       1416.06958       1343.00000    
   50.8786240       1415.85803       1342.00000    
   50.8572159       1415.64844       1341.00000    
   50.8359833       1415.44055       1340.00000    
   50.8149223       1415.23474       1339.00000    
   50.7940216       1415.03064       1338.00000    
   50.7732925       1414.82837       1337.00000    
   50.7527390       1414.62781       1336.00000    
   50.7323723       1414.42883       1335.00000    
   50.7121811       1414.23169       1334.00000    
   50.6921463       1414.03625       1333.00000    
   50.6722565       1413.84253       1332.00000    
   50.6525345       1413.65039       1331.00000    
   50.6329536       1413.45984       1330.00000    
   50.6135330       1413.27100       1329.00000    
   50.5942726       1413.08350       1328.00000    
   50.5751686       1412.89771       1327.00000    
   50.5561943       1412.71350       1326.00000    
   50.5373688       1412.53064       1325.00000    
   50.5186958       1412.34937       1324.00000    
   50.5001793       1412.16943       1323.00000    
   50.4818077       1411.99097       1322.00000    
   50.4635658       1411.81396       1321.00000    
   50.4454651       1411.63843       1320.00000    
   50.4274864       1411.46436       1319.00000    
   50.4096298       1411.29150       1318.00000    
   50.3918991       1411.12012       1317.00000    
   50.3743095       1410.94995       1316.00000    
   50.3568687       1410.78101       1315.00000    
   50.3395348       1410.61353       1314.00000    
   50.3223267       1410.44727       1313.00000    
   50.3052368       1410.28235       1312.00000    
   50.2882843       1410.11853       1311.00000    
   50.2714424       1409.95605       1310.00000    
   50.2547188       1409.79480       1309.00000    
   50.2381210       1409.63464       1308.00000    
   50.2216454       1409.47571       1307.00000    
   50.2052689       1409.31799       1306.00000    
   50.1890068       1409.16138       1305.00000    
   50.1728630       1409.00586       1304.00000    
   50.1568336       1408.85144       1303.00000    
   50.1409264       1408.69812       1302.00000    
   50.1251297       1408.54602       1301.00000    
   50.1094284       1408.39490       1300.00000    
   50.0938377       1408.24500       1299.00000    
   50.0783386       1408.09607       1298.00000    
   50.0629387       1407.94824       1297.00000    
   50.0476265       1407.80139       1296.00000    
   50.0324326       1407.65552       1295.00000    
   50.0173378       1407.51050       1294.00000    
   50.0023499       1407.36670       1293.00000    
   49.9874535       1407.22388       1292.00000    
   49.9726524       1407.08191       1291.00000    
   49.9579468       1406.94104       1290.00000    
   49.9433403       1406.80090       1289.00000    
   49.9288177       1406.66187       1288.00000    
   49.9143982       1406.52368       1287.00000    
   49.9000702       1406.38647       1286.00000    
   49.8858223       1406.25024       1285.00000    
   49.8716736       1406.11462       1284.00000    
   49.8576126       1405.98010       1283.00000    
   49.8436317       1405.84644       1282.00000    
   49.8297348       1405.71362       1281.00000    
   49.8159370       1405.58154       1280.00000    
   49.8022041       1405.45056       1279.00000    
   49.7885513       1405.32031       1278.00000    
   49.7749825       1405.19080       1277.00000    
   49.7615089       1405.06201       1276.00000    
   49.7481194       1404.93408       1275.00000    
   49.7348099       1404.80701       1274.00000    
   49.7215805       1404.68079       1273.00000    
   49.7084236       1404.55530       1272.00000    
   49.6953430       1404.43054       1271.00000    
   49.6823387       1404.30664       1270.00000    
   49.6693993       1404.18347       1269.00000    
   49.6565361       1404.06091       1268.00000    
   49.6437492       1403.93921       1267.00000    
   49.6310501       1403.81812       1266.00000    
   49.6184273       1403.69775       1265.00000    
   49.6058655       1403.57825       1264.00000    
   49.5933647       1403.45947       1263.00000    
   49.5809441       1403.34119       1262.00000    
   49.5685959       1403.22375       1261.00000    
   49.5563087       1403.10706       1260.00000    
   49.5440865       1402.99084       1259.00000    
   49.5319443       1402.87537       1258.00000    
   49.5198669       1402.76050       1257.00000    
   49.5078583       1402.64636       1256.00000    
   49.4959183       1402.53296       1255.00000    
   49.4840355       1402.42004       1254.00000    
   49.4722176       1402.30798       1253.00000    
   49.4604378       1402.19666       1252.00000    
   49.4486618       1402.08618       1251.00000    
   49.4368896       1401.97644       1250.00000    
   49.4251137       1401.86768       1249.00000    
   49.4133224       1401.75952       1248.00000    
   49.4015160       1401.65198       1247.00000    
   49.3897171       1401.54517       1246.00000    
   49.3778992       1401.43909       1245.00000    
   49.3660736       1401.33362       1244.00000    
   49.3542519       1401.22864       1243.00000    
   49.3424339       1401.12427       1242.00000    
   49.3306236       1401.02051       1241.00000    
   49.3188248       1400.91736       1240.00000    
   49.3070183       1400.81494       1239.00000    
   49.2952118       1400.71313       1238.00000    
   49.2833939       1400.61182       1237.00000    
   49.2715950       1400.51111       1236.00000    
   49.2598000       1400.41089       1235.00000    
   49.2480278       1400.31116       1234.00000    
   49.2362709       1400.21191       1233.00000    
   49.2245407       1400.11328       1232.00000    
   49.2128143       1400.01526       1231.00000    
   49.2010880       1399.91772       1230.00000    
   49.1893806       1399.82080       1229.00000    
   49.1776810       1399.72437       1228.00000    
   49.1660080       1399.62830       1227.00000    
   49.1543617       1399.53259       1226.00000    
   49.1427498       1399.43762       1225.00000    
   49.1311493       1399.34314       1224.00000    
   49.1195641       1399.24902       1223.00000    
   49.1080132       1399.15540       1222.00000    
   49.0964890       1399.06226       1221.00000    
   49.0849876       1398.96960       1220.00000    
   49.0735130       1398.87732       1219.00000    
   49.0620689       1398.78564       1218.00000    
   49.0506477       1398.69434       1217.00000    
   49.0392570       1398.60339       1216.00000    
   49.0279007       1398.51294       1215.00000    
   49.0165749       1398.42297       1214.00000    
   49.0052719       1398.33350       1213.00000    
   48.9940109       1398.24426       1212.00000    
   48.9827766       1398.15552       1211.00000    
   48.9715767       1398.06726       1210.00000    
   48.9604187       1397.97937       1209.00000    
   48.9492874       1397.89185       1208.00000    
   48.9382019       1397.80481       1207.00000    
   48.9271469       1397.71814       1206.00000    
   48.9161339       1397.63171       1205.00000    
   48.9051590       1397.54578       1204.00000    
   48.8942184       1397.46033       1203.00000    
   48.8833199       1397.37524       1202.00000    
   48.8724556       1397.29053       1201.00000    
   48.8616257       1397.20605       1200.00000    
   48.8508453       1397.12207       1199.00000    
   48.8400993       1397.03845       1198.00000    
   48.8293991       1396.95520       1197.00000    
   48.8187294       1396.87219       1196.00000    
   48.8081169       1396.78967       1195.00000    
   48.7975388       1396.70752       1194.00000    
   48.7869949       1396.62573       1193.00000    
   48.7765045       1396.54407       1192.00000    
   48.7660599       1396.46301       1191.00000    
   48.7556534       1396.38232       1190.00000    
   48.7452850       1396.30176       1189.00000    
   48.7349586       1396.22156       1188.00000    
   48.7246933       1396.14172       1187.00000    
   48.7144699       1396.06226       1186.00000    
   48.7042923       1395.98315       1185.00000    
   48.6941414       1395.90442       1184.00000    
   48.6840324       1395.82593       1183.00000    
   48.6739769       1395.74768       1182.00000    
   48.6639671       1395.66980       1181.00000    
   48.6540108       1395.59216       1180.00000    
   48.6441002       1395.51489       1179.00000    
   48.6342430       1395.43787       1178.00000    
   48.6244316       1395.36121       1177.00000    
   48.6146698       1395.28491       1176.00000    
   48.6049538       1395.20886       1175.00000    
   48.5952835       1395.13306       1174.00000    
   48.5856552       1395.05762       1173.00000    
   48.5760727       1394.98242       1172.00000    
   48.5665398       1394.90759       1171.00000    
   48.5570526       1394.83301       1170.00000    
   48.5476112       1394.75879       1169.00000    
   48.5382156       1394.68481       1168.00000    
   48.5288620       1394.61108       1167.00000    
   48.5195541       1394.53760       1166.00000    
   48.5102921       1394.46448       1165.00000    
   48.5010719       1394.39160       1164.00000    
   48.4919052       1394.31897       1163.00000    
   48.4827805       1394.24658       1162.00000    
   48.4737129       1394.17444       1161.00000    
   48.4646988       1394.10254       1160.00000    
   48.4557343       1394.03088       1159.00000    
   48.4468231       1393.95959       1158.00000    
   48.4379539       1393.88855       1157.00000    
   48.4291229       1393.81775       1156.00000    
   48.4203453       1393.74719       1155.00000    
   48.4116173       1393.67676       1154.00000    
   48.4029503       1393.60669       1153.00000    
   48.3943214       1393.53687       1152.00000    
   48.3857384       1393.46729       1151.00000    
   48.3772049       1393.39795       1150.00000    
   48.3687248       1393.32874       1149.00000    
   48.3602982       1393.26001       1148.00000    
   48.3519096       1393.19141       1147.00000    
   48.3435669       1393.12292       1146.00000    
   48.3352814       1393.05469       1145.00000    
   48.3270836       1392.98523       1144.00000    
   48.3190956       1392.91541       1143.00000    
   48.3113136       1392.84583       1142.00000    
   48.3036995       1392.77661       1141.00000    
   48.2962265       1392.70752       1140.00000    
   48.2888870       1392.63867       1139.00000    
   48.2816658       1392.57019       1138.00000    
   48.2745514       1392.50183       1137.00000    
   48.2675476       1392.43372       1136.00000    
   48.2606430       1392.36597       1135.00000    
   48.2538261       1392.29846       1134.00000    
   48.2470894       1392.23120       1133.00000    
   48.2404289       1392.16418       1132.00000    
   48.2338524       1392.09729       1131.00000    
   48.2273788       1392.03027       1130.00000    
   48.2210045       1391.96350       1129.00000    
   48.2147293       1391.89697       1128.00000    
   48.2085457       1391.83069       1127.00000    
   48.2024536       1391.76465       1126.00000    
   48.1964417       1391.69873       1125.00000    
   48.1905098       1391.63306       1124.00000    
   48.1846504       1391.56763       1123.00000    
   48.1788635       1391.50244       1122.00000    
   48.1731453       1391.43762       1121.00000    
   48.1674767       1391.37305       1120.00000    
   48.1618652       1391.30859       1119.00000    
   48.1563301       1391.24402       1118.00000    
   48.1508904       1391.17957       1117.00000    
   48.1455383       1391.11536       1116.00000    
   48.1402626       1391.05127       1115.00000    
   48.1350632       1390.98743       1114.00000    
   48.1299324       1390.92383       1113.00000    
   48.1248703       1390.86047       1112.00000    
   48.1198769       1390.79724       1111.00000    
   48.1149406       1390.73425       1110.00000    
   48.1100655       1390.67151       1109.00000    
   48.1052361       1390.60901       1108.00000    
   48.1004639       1390.54675       1107.00000    
   48.0957413       1390.48462       1106.00000    
   48.0911064       1390.42224       1105.00000    
   48.0865479       1390.36011       1104.00000    
   48.0820656       1390.29810       1103.00000    
   48.0776558       1390.23633       1102.00000    
   48.0733109       1390.17493       1101.00000    
   48.0690308       1390.11340       1100.00000    
   48.0648117       1390.05225       1099.00000    
   48.0606384       1389.99133       1098.00000    
   48.0565262       1389.93054       1097.00000    
   48.0524597       1389.87012       1096.00000    
   48.0484276       1389.80994       1095.00000    
   48.0444450       1389.74963       1094.00000    
   48.0405502       1389.68921       1093.00000    
   48.0367203       1389.62915       1092.00000    
   48.0329628       1389.56909       1091.00000    
   48.0292740       1389.50916       1090.00000    
   48.0256424       1389.44958       1089.00000    
   48.0220642       1389.39014       1088.00000    
   48.0185509       1389.33081       1087.00000    
   48.0150833       1389.27173       1086.00000    
   48.0116615       1389.21289       1085.00000    
   48.0082855       1389.15417       1084.00000    
   48.0049477       1389.09570       1083.00000    
   48.0016479       1389.03735       1082.00000    
   47.9984207       1388.97876       1081.00000    
   47.9952774       1388.92029       1080.00000    
   47.9922028       1388.86206       1079.00000    
   47.9891853       1388.80408       1078.00000    
   47.9862137       1388.74622       1077.00000    
   47.9833069       1388.68835       1076.00000    
   47.9804573       1388.63074       1075.00000    
   47.9776535       1388.57336       1074.00000    
   47.9748840       1388.51636       1073.00000    
   47.9721451       1388.45935       1072.00000    
   47.9694481       1388.40259       1071.00000    
   47.9668045       1388.34570       1070.00000    
   47.9642410       1388.28882       1069.00000    
   47.9617348       1388.23218       1068.00000    
   47.9592857       1388.17566       1067.00000    
   47.9568977       1388.11914       1066.00000    
   47.9545670       1388.06287       1065.00000    
   47.9522934       1388.00659       1064.00000    
   47.9500694       1387.95056       1063.00000    
   47.9478798       1387.89490       1062.00000    
   47.9457207       1387.83948       1061.00000    
   47.9435883       1387.78418       1060.00000    
   47.9414902       1387.72900       1059.00000    
   47.9394646       1387.67346       1058.00000    
   47.9375153       1387.61804       1057.00000    
   47.9356346       1387.56274       1056.00000    
   47.9338150       1387.50757       1055.00000    
   47.9320374       1387.45276       1054.00000    
   47.9303017       1387.39807       1053.00000    
   47.9286079       1387.34351       1052.00000    
   47.9269562       1387.28906       1051.00000    
   47.9253540       1387.23474       1050.00000    
   47.9237823       1387.18066       1049.00000    
   47.9222336       1387.12683       1048.00000    
   47.9207306       1387.07300       1047.00000    
   47.9193039       1387.01892       1046.00000    
   47.9179459       1386.96484       1045.00000    
   47.9166489       1386.91101       1044.00000    
   47.9154053       1386.85730       1043.00000    
   47.9142113       1386.80383       1042.00000    
   47.9130630       1386.75037       1041.00000    
   47.9119568       1386.69714       1040.00000    
   47.9108810       1386.64417       1039.00000    
   47.9098358       1386.59131       1038.00000    
   47.9088020       1386.53882       1037.00000    
   47.9077950       1386.48633       1036.00000    
   47.9068718       1386.43347       1035.00000    
   47.9060173       1386.38074       1034.00000    
   47.9052200       1386.32812       1033.00000    
   47.9044724       1386.27563       1032.00000    
   47.9037743       1386.22327       1031.00000    
   47.9031258       1386.17114       1030.00000    
   47.9025192       1386.11902       1029.00000    
   47.9019508       1386.06702       1028.00000    
   47.9014206       1386.01526       1027.00000    
   47.9009132       1385.96375       1026.00000    
   47.9004326       1385.91235       1025.00000    
   47.9000130       1385.86072       1024.00000    
   47.8996620       1385.80908       1023.00000    
   47.8993683       1385.75769       1022.00000    
   47.8991203       1385.70630       1021.00000    
   47.8989220       1385.65503       1020.00000    
   47.8987617       1385.60400       1019.00000    
   47.8986435       1385.55298       1018.00000    
   47.8985634       1385.50220       1017.00000    
   47.8985100       1385.45154       1016.00000    
   47.8984833       1385.40112       1015.00000    
   47.8984718       1385.35083       1014.00000    
   47.8985100       1385.30042       1013.00000    
   47.8986244       1385.24988       1012.00000    
   47.8987999       1385.19946       1011.00000    
   47.8990288       1385.14905       1010.00000    
   47.8993149       1385.09875       1009.00000    
   47.8996506       1385.04858       1008.00000    
   47.9000206       1384.99866       1007.00000    
   47.9004173       1384.94885       1006.00000    
   47.9008408       1384.89929       1005.00000    
   47.9012833       1384.84985       1004.00000    
   47.9017410       1384.80054       1003.00000    
   47.9022484       1384.75122       1002.00000    
   47.9028358       1384.70166       1001.00000    
   47.9034882       1384.65210       1000.00000    
   47.9042015       1384.60266       999.000000    
   47.9049530       1384.55334       998.000000    
   47.9057350       1384.50427       997.000000    
   47.9065514       1384.45532       996.000000    
   47.9074020       1384.40649       995.000000    
   47.9082832       1384.35779       994.000000    
   47.9091835       1384.30933       993.000000    
   47.9101219       1384.26086       992.000000    
   47.9111099       1384.21228       991.000000    
   47.9121590       1384.16370       990.000000    
   47.9132576       1384.11523       989.000000    
   47.9144058       1384.06677       988.000000    
   47.9155998       1384.01843       987.000000    
   47.9168549       1383.97009       986.000000    
   47.9181404       1383.92200       985.000000    
   47.9194412       1383.87415       984.000000    
   47.9207611       1383.82642       983.000000    
   47.9220886       1383.77893       982.000000    
   47.9234543       1383.73132       981.000000    
   47.9249191       1383.68335       980.000000    
   47.9264297       1383.63562       979.000000    
   47.9279823       1383.58801       978.000000    
   47.9295769       1383.54053       977.000000    
   47.9312248       1383.49292       976.000000    
   47.9329224       1383.44556       975.000000    
   47.9346390       1383.39832       974.000000    
   47.9363747       1383.35132       973.000000    
   47.9381294       1383.30444       972.000000    
   47.9399147       1383.25757       971.000000    
   47.9417419       1383.21069       970.000000    
   47.9436302       1383.16382       969.000000    
   47.9455719       1383.11682       968.000000    
   47.9475708       1383.06995       967.000000    
   47.9496231       1383.02319       966.000000    
   47.9517059       1382.97644       965.000000    
   47.9538116       1382.93005       964.000000    
   47.9559479       1382.88367       963.000000    
   47.9581261       1382.83728       962.000000    
   47.9602966       1382.79126       961.000000    
   47.9624786       1382.74536       960.000000    
   47.9647560       1382.69910       959.000000    
   47.9671097       1382.65271       958.000000    
   47.9695053       1382.60645       957.000000    
   47.9719276       1382.56055       956.000000    
   47.9743958       1382.51453       955.000000    
   47.9769096       1382.46851       954.000000    
   47.9794502       1382.42285       953.000000    
   47.9820023       1382.37720       952.000000    
   47.9845848       1382.33167       951.000000    
   47.9871788       1382.28638       950.000000    
   47.9898071       1382.24109       949.000000    
   47.9925194       1382.19543       948.000000    
   47.9953003       1382.14978       947.000000    
   47.9981194       1382.10437       946.000000    
   48.0009613       1382.05908       945.000000    
   48.0038605       1382.01379       944.000000    
   48.0067902       1381.96863       943.000000    
   48.0097237       1381.92371       942.000000    
   48.0126762       1381.87878       941.000000    
   48.0156517       1381.83411       940.000000    
   48.0186577       1381.78943       939.000000    
   48.0217438       1381.74451       938.000000    
   48.0249023       1381.69946       937.000000    
   48.0280991       1381.65454       936.000000    
   48.0313225       1381.60986       935.000000    
   48.0345993       1381.56519       934.000000    
   48.0379066       1381.52063       933.000000    
   48.0412140       1381.47632       932.000000    
   48.0445633       1381.43188       931.000000    
   48.0479126       1381.38782       930.000000    
   48.0512733       1381.34375       929.000000    
   48.0547523       1381.29932       928.000000    
   48.0582848       1381.25500       927.000000    
   48.0618362       1381.21082       926.000000    
   48.0654526       1381.16650       925.000000    
   48.0690994       1381.12244       924.000000    
   48.0727539       1381.07849       923.000000    
   48.0764542       1381.03455       922.000000    
   48.0801697       1380.99084       921.000000    
   48.0838661       1380.94739       920.000000    
   48.0876198       1380.90381       919.000000    
   48.0914612       1380.85999       918.000000    
   48.0953445       1380.81616       917.000000    
   48.0992889       1380.77246       916.000000    
   48.1032639       1380.72876       915.000000    
   48.1072655       1380.68530       914.000000    
   48.1113091       1380.64185       913.000000    
   48.1153641       1380.59851       912.000000    
   48.1194420       1380.55530       911.000000    
   48.1235199       1380.51221       910.000000    
   48.1276245       1380.46924       909.000000    
   48.1318398       1380.42590       908.000000    
   48.1361046       1380.38257       907.000000    
   48.1404037       1380.33948       906.000000    
   48.1447487       1380.29626       905.000000    
   48.1491165       1380.25330       904.000000    
   48.1535225       1380.21033       903.000000    
   48.1579437       1380.16748       902.000000    
   48.1623421       1380.12500       901.000000    
   48.1667747       1380.08240       900.000000    
   48.1712799       1380.03967       899.000000    
   48.1758728       1379.99683       898.000000    
   48.1805077       1379.95398       897.000000    
   48.1851616       1379.91138       896.000000    
   48.1898651       1379.86865       895.000000    
   48.1945953       1379.82617       894.000000    
   48.1993599       1379.78369       893.000000    
   48.2041321       1379.74133       892.000000    
   48.2088814       1379.69934       891.000000    
   48.2136765       1379.65723       890.000000    
   48.2185593       1379.61487       889.000000    
   48.2235184       1379.57251       888.000000    
   48.2285156       1379.53015       887.000000    
   48.2335510       1379.48779       886.000000    
   48.2386131       1379.44568       885.000000    
   48.2436829       1379.40369       884.000000    
   48.2487907       1379.36169       883.000000    
   48.2538948       1379.31995       882.000000    
   48.2590141       1379.27832       881.000000    
   48.2641945       1379.23645       880.000000    
   48.2694664       1379.19446       879.000000    
   48.2747841       1379.15247       878.000000    
   48.2801208       1379.11072       877.000000    
   48.2855034       1379.06897       876.000000    
   48.2909126       1379.02722       875.000000    
   48.2963524       1378.98560       874.000000    
   48.3017998       1378.94409       873.000000    
   48.3072472       1378.90283       872.000000    
   48.3127213       1378.86157       871.000000    
   48.3182945       1378.81995       870.000000    
   48.3239288       1378.77832       869.000000    
   48.3295937       1378.73694       868.000000    
   48.3353004       1378.69543       867.000000    
   48.3410378       1378.65405       866.000000    
   48.3467979       1378.61279       865.000000    
   48.3525734       1378.57166       864.000000    
   48.3583374       1378.53076       863.000000    
   48.3641167       1378.48987       862.000000    
   48.3700027       1378.44861       861.000000    
   48.3759613       1378.40735       860.000000    
   48.3819618       1378.36621       859.000000    
   48.3879967       1378.32507       858.000000    
   48.3940659       1378.28394       857.000000    
   48.4001503       1378.24304       856.000000    
   48.4062386       1378.20227       855.000000    
   48.4123192       1378.16174       854.000000    
   48.4184036       1378.12122       853.000000    
   48.4245949       1378.08044       852.000000    
   48.4308662       1378.03943       851.000000    
   48.4371834       1377.99866       850.000000    
   48.4435349       1377.95776       849.000000    
   48.4499168       1377.91711       848.000000    
   48.4563217       1377.87646       847.000000    
   48.4627457       1377.83594       846.000000    
   48.4691467       1377.79565       845.000000    
   48.4755516       1377.75549       844.000000    
   48.4820557       1377.71497       843.000000    
   48.4886513       1377.67432       842.000000    
   48.4952888       1377.63379       841.000000    
   48.5019646       1377.59326       840.000000    
   48.5086632       1377.55286       839.000000    
   48.5153923       1377.51257       838.000000    
   48.5221329       1377.47229       837.000000    
   48.5288544       1377.43237       836.000000    
   48.5355797       1377.39246       835.000000    
   48.5424004       1377.35229       834.000000    
   48.5493164       1377.31201       833.000000    
   48.5562744       1377.27173       832.000000    
   48.5632668       1377.23145       831.000000    
   48.5702858       1377.19141       830.000000    
   48.5773277       1377.15137       829.000000    
   48.5843849       1377.11145       828.000000    
   48.5914268       1377.07166       827.000000    
   48.5984802       1377.03198       826.000000    
   48.6056213       1376.99219       825.000000    
   48.6128578       1376.95215       824.000000    
   48.6201439       1376.91211       823.000000    
   48.6274605       1376.87219       822.000000    
   48.6348152       1376.83228       821.000000    
   48.6421776       1376.79248       820.000000    
   48.6495438       1376.75281       819.000000    
   48.6569023       1376.71338       818.000000    
   48.6642761       1376.67395       817.000000    
   48.6717491       1376.63440       816.000000    
   48.6793060       1376.59460       815.000000    
   48.6869049       1376.55481       814.000000    
   48.6945343       1376.51514       813.000000    
   48.7021904       1376.47559       812.000000    
   48.7098579       1376.43616       811.000000    
   48.7175293       1376.39685       810.000000    
   48.7251968       1376.35767       809.000000    
   48.7329140       1376.31836       808.000000    
   48.7407379       1376.27881       807.000000    
   48.7486420       1376.23926       806.000000    
   48.7565613       1376.19983       805.000000    
   48.7645073       1376.16040       804.000000    
   48.7724800       1376.12109       803.000000    
   48.7804565       1376.08191       802.000000    
   48.7884254       1376.04285       801.000000    
   48.7963943       1376.00391       800.000000    
   48.8044548       1375.96484       799.000000    
   48.8126297       1375.92542       798.000000    
   48.8208504       1375.88611       797.000000    
   48.8290939       1375.84692       796.000000    
   48.8373718       1375.80774       795.000000    
   48.8456535       1375.76868       794.000000    
   48.8539314       1375.72974       793.000000    
   48.8622055       1375.69092       792.000000    
   48.8705177       1375.65222       791.000000    
   48.8789482       1375.61304       790.000000    
   48.8874512       1375.57397       789.000000    
   48.8960075       1375.53479       788.000000    
   48.9045715       1375.49585       787.000000    
   48.9131508       1375.45691       786.000000    
   48.9217377       1375.41821       785.000000    
   48.9303093       1375.37952       784.000000    
   48.9388962       1375.34094       783.000000    
   48.9475784       1375.30225       782.000000    
   48.9563789       1375.26318       781.000000    
   48.9652100       1375.22424       780.000000    
   48.9740753       1375.18542       779.000000    
   48.9829521       1375.14673       778.000000    
   48.9918404       1375.10803       777.000000    
   49.0007133       1375.06958       776.000000    
   49.0095787       1375.03125       775.000000    
   49.0185471       1374.99268       774.000000    
   49.0276260       1374.95386       773.000000    
   49.0367508       1374.91504       772.000000    
   49.0459023       1374.87634       771.000000    
   49.0550728       1374.83777       770.000000    
   49.0642662       1374.79919       769.000000    
   49.0734444       1374.76086       768.000000    
   49.0826111       1374.72266       767.000000    
   49.0918312       1374.68433       766.000000    
   49.1012039       1374.64575       765.000000    
   49.1106224       1374.60718       764.000000    
   49.1200714       1374.56860       763.000000    
   49.1295624       1374.53003       762.000000    
   49.1390495       1374.49170       761.000000    
   49.1485329       1374.45337       760.000000    
   49.1579933       1374.41528       759.000000    
   49.1675072       1374.37720       758.000000    
   49.1771622       1374.33875       757.000000    
   49.1868782       1374.30029       756.000000    
   49.1966400       1374.26184       755.000000    
   49.2064095       1374.22351       754.000000    
   49.2161903       1374.18518       753.000000    
   49.2259789       1374.14709       752.000000    
   49.2357407       1374.10913       751.000000    
   49.2455635       1374.07104       750.000000    
   49.2555084       1374.03284       749.000000    
   49.2655182       1373.99451       748.000000    
   49.2755737       1373.95618       747.000000    
   49.2856445       1373.91797       746.000000    
   49.2957497       1373.87976       745.000000    
   49.3058205       1373.84180       744.000000    
   49.3158531       1373.80408       743.000000    
   49.3259659       1373.76611       742.000000    
   49.3362389       1373.72791       741.000000    
   49.3465729       1373.68958       740.000000    
   49.3569221       1373.65149       739.000000    
   49.3672905       1373.61340       738.000000    
   49.3776894       1373.57532       737.000000    
   49.3880577       1373.53748       736.000000    
   49.3984070       1373.49976       735.000000    
   49.4088211       1373.46204       734.000000    
   49.4194107       1373.42383       733.000000    
   49.4300652       1373.38562       732.000000    
   49.4407158       1373.34753       731.000000    
   49.4513779       1373.30969       730.000000    
   49.4620438       1373.27185       729.000000    
   49.4726486       1373.23425       728.000000    
   49.4831772       1373.19702       727.000000    
   49.4936714       1373.15979       726.000000    
   49.5042267       1373.12256       725.000000    
   49.5147667       1373.08545       724.000000    
   49.5252151       1373.04871       723.000000    
   49.5356140       1373.01196       722.000000    
   49.5459824       1372.97546       721.000000    
   49.5562210       1372.93933       720.000000    
   49.5664177       1372.90332       719.000000    
   49.5767059       1372.86707       718.000000    
   49.5870056       1372.83069       717.000000    
   49.5972748       1372.79456       716.000000    
   49.6075363       1372.75854       715.000000    
   49.6177368       1372.72266       714.000000    
   49.6278458       1372.68701       713.000000    
   49.6378860       1372.65161       712.000000    
   49.6479530       1372.61609       711.000000    
   49.6580963       1372.58044       710.000000    
   49.6682281       1372.54480       709.000000    
   49.6783676       1372.50928       708.000000    
   49.6884460       1372.47388       707.000000    
   49.6984558       1372.43860       706.000000    
   49.7084198       1372.40356       705.000000    
   49.7183456       1372.36865       704.000000    
   49.7282867       1372.33374       703.000000    
   49.7382965       1372.29846       702.000000    
   49.7483253       1372.26331       701.000000    
   49.7583275       1372.22827       700.000000    
   49.7682381       1372.19360       699.000000    
   49.7780876       1372.15894       698.000000    
   49.7878876       1372.12451       697.000000    
   49.7977066       1372.08997       696.000000    
   49.8076057       1372.05530       695.000000    
   49.8174934       1372.02063       694.000000    
   49.8273964       1371.98596       693.000000    
   49.8372650       1371.95142       692.000000    
   49.8470345       1371.91724       691.000000    
   49.8567200       1371.88318       690.000000    
   49.8664169       1371.84912       689.000000    
   49.8762207       1371.81482       688.000000    
   49.8860321       1371.78052       687.000000    
   49.8957977       1371.74634       686.000000    
   49.9055557       1371.71228       685.000000    
   49.9152985       1371.67822       684.000000    
   49.9249649       1371.64441       683.000000    
   49.9345284       1371.61084       682.000000    
   49.9441414       1371.57715       681.000000    
   49.9538765       1371.54309       680.000000    
   49.9636192       1371.50916       679.000000    
   49.9733162       1371.47534       678.000000    
   49.9829216       1371.44177       677.000000    
   49.9924698       1371.40845       676.000000    
   50.0019798       1371.37524       675.000000    
   50.0115395       1371.34180       674.000000    
   50.0211983       1371.30811       673.000000    
   50.0307961       1371.27466       672.000000    
   50.0403671       1371.24121       671.000000    
   50.0499382       1371.20789       670.000000    
   50.0594711       1371.17468       669.000000    
   50.0688972       1371.14172       668.000000    
   50.0783081       1371.10889       667.000000    
   50.0878410       1371.07568       666.000000    
   50.0973930       1371.04236       665.000000    
   50.1069374       1371.00916       664.000000    
   50.1164627       1370.97607       663.000000    
   50.1259041       1370.94324       662.000000    
   50.1352005       1370.91077       661.000000    
   50.1445236       1370.87830       660.000000    
   50.1540184       1370.84521       659.000000    
   50.1635170       1370.81226       658.000000    
   50.1730003       1370.77930       657.000000    
   50.1824265       1370.74658       656.000000    
   50.1917534       1370.71423       655.000000    
   50.2009850       1370.68201       654.000000    
   50.2102661       1370.64966       653.000000    
   50.2196999       1370.61694       652.000000    
   50.2291336       1370.58423       651.000000    
   50.2385330       1370.55176       650.000000    
   50.2478600       1370.51941       649.000000    
   50.2571144       1370.48730       648.000000    
   50.2662964       1370.45532       647.000000    
   50.2755241       1370.42322       646.000000    
   50.2848892       1370.39075       645.000000    
   50.2942543       1370.35840       644.000000    
   50.3035889       1370.32617       643.000000    
   50.3128471       1370.29407       642.000000    
   50.3220253       1370.26221       641.000000    
   50.3311386       1370.23059       640.000000    
   50.3403130       1370.19873       639.000000    
   50.3496094       1370.16663       638.000000    
   50.3588982       1370.13452       637.000000    
   50.3681641       1370.10254       636.000000    
   50.3773804       1370.07068       635.000000    
   50.3864899       1370.03918       634.000000    
   50.3955345       1370.00793       633.000000    
   50.4046631       1369.97632       632.000000    
   50.4138794       1369.94446       631.000000    
   50.4230919       1369.91260       630.000000    
   50.4322777       1369.88098       629.000000    
   50.4414215       1369.84949       628.000000    
   50.4504509       1369.81824       627.000000    
   50.4594727       1369.78711       626.000000    
   50.4686279       1369.75549       625.000000    
   50.4777603       1369.72400       624.000000    
   50.4868813       1369.69263       623.000000    
   50.4959793       1369.66125       622.000000    
   50.5050278       1369.63013       621.000000    
   50.5139923       1369.59912       620.000000    
   50.5229950       1369.56812       619.000000    
   50.5321274       1369.53662       618.000000    
   50.5412483       1369.50537       617.000000    
   50.5503464       1369.47412       616.000000    
   50.5593796       1369.44312       615.000000    
   50.5682907       1369.41235       614.000000    
   50.5771713       1369.38184       613.000000    
   50.5861511       1369.35083       612.000000    
   50.5952034       1369.31982       611.000000    
   50.6042366       1369.28882       610.000000    
   50.6132469       1369.25793       609.000000    
   50.6222038       1369.22717       608.000000    
   50.6310654       1369.19666       607.000000    
   50.6399536       1369.16614       606.000000    
   50.6489792       1369.13513       605.000000    
   50.6580009       1369.10425       604.000000    
   50.6669922       1369.07349       603.000000    
   50.6759262       1369.04297       602.000000    
   50.6847420       1369.01270       601.000000    
   50.6935234       1368.98254       600.000000    
   50.7024117       1368.95203       599.000000    
   50.7113571       1368.92151       598.000000    
   50.7202873       1368.89087       597.000000    
   50.7291832       1368.86047       596.000000    
   50.7380257       1368.83032       595.000000    
   50.7467880       1368.80029       594.000000    
   50.7555847       1368.77014       593.000000    
   50.7645073       1368.73962       592.000000    
   50.7734146       1368.70923       591.000000    
   50.7822914       1368.67896       590.000000    
   50.7911224       1368.64880       589.000000    
   50.7998390       1368.61902       588.000000    
   50.8085747       1368.58911       587.000000    
   50.8174591       1368.55884       586.000000    
   50.8263359       1368.52869       585.000000    
   50.8351898       1368.49854       584.000000    
   50.8439980       1368.46851       583.000000    
   50.8527069       1368.43884       582.000000    
   50.8613892       1368.40930       581.000000    
   50.8701591       1368.37939       580.000000    
   50.8789558       1368.34937       579.000000    
   50.8877411       1368.31958       578.000000    
   50.8964920       1368.28979       577.000000    
   50.9051704       1368.26025       576.000000    
   50.9137993       1368.23083       575.000000    
   50.9224892       1368.20129       574.000000    
   50.9312668       1368.17139       573.000000    
   50.9400291       1368.14172       572.000000    
   50.9487572       1368.11206       571.000000    
   50.9574203       1368.08264       570.000000    
   50.9660110       1368.05347       569.000000    
   50.9746437       1368.02405       568.000000    
   50.9833870       1367.99438       567.000000    
   50.9921150       1367.96484       566.000000    
   51.0008125       1367.93542       565.000000    
   51.0094490       1367.90613       564.000000    
   51.0180016       1367.87720       563.000000    
   51.0265846       1367.84802       562.000000    
   51.0352936       1367.81848       561.000000    
   51.0439873       1367.78918       560.000000    
   51.0526505       1367.75989       559.000000    
   51.0612526       1367.73083       558.000000    
   51.0697670       1367.70190       557.000000    
   51.0783119       1367.67297       556.000000    
   51.0869865       1367.64368       555.000000    
   51.0956459       1367.61450       554.000000    
   51.1042709       1367.58533       553.000000    
   51.1128349       1367.55652       552.000000    
   51.1213188       1367.52783       551.000000    
   51.1298332       1367.49902       550.000000    
   51.1384697       1367.46985       549.000000    
   51.1470947       1367.44080       548.000000    
   51.1556854       1367.41199       547.000000    
   51.1642113       1367.38318       546.000000    
   51.1726685       1367.35474       545.000000    
   51.1811600       1367.32605       544.000000    
   51.1897697       1367.29712       543.000000    
   51.1983643       1367.26819       542.000000    
   51.2069244       1367.23950       541.000000    
   51.2154236       1367.21094       540.000000    
   51.2238731       1367.18250       539.000000    
   51.2323723       1367.15393       538.000000    
   51.2409477       1367.12512       537.000000    
   51.2494926       1367.09644       536.000000    
   51.2579994       1367.06799       535.000000    
   51.2664108       1367.03967       534.000000    
   51.2747917       1367.01147       533.000000    
   51.2832603       1366.98303       532.000000    
   51.2917862       1366.95447       531.000000    
   51.3002892       1366.92603       530.000000    
   51.3087463       1366.89771       529.000000    
   51.3170853       1366.86975       528.000000    
   51.3254280       1366.84167       527.000000    
   51.3339348       1366.81323       526.000000    
   51.3424301       1366.78491       525.000000    
   51.3508949       1366.75659       524.000000    
   51.3593063       1366.72852       523.000000    
   51.3676300       1366.70056       522.000000    
   51.3759804       1366.67261       521.000000    
   51.3844604       1366.64429       520.000000    
   51.3929367       1366.61609       519.000000    
   51.4013824       1366.58789       518.000000    
   51.4097710       1366.55994       517.000000    
   51.4181061       1366.53210       516.000000    
   51.4264755       1366.50415       515.000000    
   51.4349098       1366.47607       514.000000    
   51.4433250       1366.44812       513.000000    
   51.4516907       1366.42029       512.000000    
   51.4599457       1366.39270       511.000000    
   51.4682045       1366.36511       510.000000    
   51.4766159       1366.33716       509.000000    
   51.4850235       1366.30920       508.000000    
   51.4934006       1366.28137       507.000000    
   51.5017166       1366.25378       506.000000    
   51.5099716       1366.22632       505.000000    
   51.5182724       1366.19861       504.000000    
   51.5267067       1366.17065       503.000000    
   51.5351257       1366.14282       502.000000    
   51.5434608       1366.11523       501.000000    
   51.5516624       1366.08801       500.000000    
   51.5598640       1366.06079       499.000000    
   51.5682182       1366.03308       498.000000    
   51.5765686       1366.00537       497.000000    
   51.5848923       1365.97791       496.000000    
   51.5931473       1365.95056       495.000000    
   51.6013489       1365.92334       494.000000    
   51.6095963       1365.89600       493.000000    
   51.6179543       1365.86841       492.000000    
   51.6263237       1365.84082       491.000000    
   51.6346283       1365.81335       490.000000    
   51.6427956       1365.78638       489.000000    
   51.6509590       1365.75940       488.000000    
   51.6592598       1365.73193       487.000000    
   51.6675606       1365.70459       486.000000    
   51.6758232       1365.67737       485.000000    
   51.6840057       1365.65039       484.000000    
   51.6921577       1365.62341       483.000000    
   51.7004204       1365.59619       482.000000    
   51.7087593       1365.56885       481.000000    
   51.7170563       1365.54150       480.000000    
   51.7252579       1365.51453       479.000000    
   51.7333717       1365.48779       478.000000    
   51.7415199       1365.46094       477.000000    
   51.7497787       1365.43384       476.000000    
   51.7580299       1365.40674       475.000000    
   51.7662430       1365.37976       474.000000    
   51.7743721       1365.35303       473.000000    
   51.7825356       1365.32629       472.000000    
   51.7908096       1365.29919       471.000000    
   51.7990494       1365.27222       470.000000    
   51.8072319       1365.24536       469.000000    
   51.8153038       1365.21887       468.000000    
   51.8233757       1365.19238       467.000000    
   51.8316040       1365.16541       466.000000    
   51.8398552       1365.13843       465.000000    
   51.8480949       1365.11157       464.000000    
   51.8562241       1365.08496       463.000000    
   51.8642845       1365.05859       462.000000    
   51.8724327       1365.03198       461.000000    
   51.8806305       1365.00513       460.000000    
   51.8888054       1364.97852       459.000000    
   51.8969154       1364.95203       458.000000    
   51.9050102       1364.92554       457.000000    
   51.9131737       1364.89893       456.000000    
   51.9213676       1364.87231       455.000000    
   51.9295197       1364.84583       454.000000    
   51.9375992       1364.81946       453.000000    
   51.9456291       1364.79321       452.000000    
   51.9537125       1364.76685       451.000000    
   51.9619179       1364.74023       450.000000    
   51.9701195       1364.71362       449.000000    
   51.9782181       1364.68738       448.000000    
   51.9862251       1364.66125       447.000000    
   51.9942665       1364.63513       446.000000    
   52.0024109       1364.60864       445.000000    
   52.0105553       1364.58228       444.000000    
   52.0186806       1364.55591       443.000000    
   52.0267334       1364.52979       442.000000    
   52.0347633       1364.50378       441.000000    
   52.0428810       1364.47754       440.000000    
   52.0509872       1364.45129       439.000000    
   52.0590401       1364.42517       438.000000    
   52.0670586       1364.39917       437.000000    
   52.0751343       1364.37305       436.000000    
   52.0832748       1364.34680       435.000000    
   52.0913620       1364.32068       434.000000    
   52.0993805       1364.29480       433.000000    
   52.1073494       1364.26904       432.000000    
   52.1153984       1364.24304       431.000000    
   52.1235542       1364.21680       430.000000    
   52.1316605       1364.19067       429.000000    
   52.1396484       1364.16492       428.000000    
   52.1475906       1364.13928       427.000000    
   52.1556168       1364.11340       426.000000    
   52.1637459       1364.08728       425.000000    
   52.1718597       1364.06116       424.000000    
   52.1798058       1364.03564       423.000000    
   52.1877136       1364.01013       422.000000    
   52.1957817       1363.98425       421.000000    
   52.2038765       1363.95825       420.000000    
   52.2119713       1363.93225       419.000000    
   52.2199478       1363.90674       418.000000    
   52.2278633       1363.88123       417.000000    
   52.2359085       1363.85547       416.000000    
   52.2439728       1363.82971       415.000000    
   52.2520180       1363.80396       414.000000    
   52.2599907       1363.77844       413.000000    
   52.2679405       1363.75293       412.000000    
   52.2759743       1363.72729       411.000000    
   52.2840080       1363.70154       410.000000    
   52.2919998       1363.67603       409.000000    
   52.2999649       1363.65063       408.000000    
   52.3079491       1363.62512       407.000000    
   52.3159752       1363.59949       406.000000    
   52.3239784       1363.57397       405.000000    
   52.3318863       1363.54871       404.000000    
   52.3398209       1363.52344       403.000000    
   52.3478813       1363.49780       402.000000    
   52.3559074       1363.47229       401.000000    
   52.3638802       1363.44690       400.000000    
   52.3717880       1363.42175       399.000000    
   52.3797379       1363.39636       398.000000    
   52.3877869       1363.37085       397.000000    
   52.3957825       1363.34546       396.000000    
   52.4037132       1363.32031       395.000000    
   52.4116211       1363.29517       394.000000    
   52.4196014       1363.26990       393.000000    
   52.4276276       1363.24451       392.000000    
   52.4355965       1363.21924       391.000000    
   52.4434586       1363.19434       390.000000    
   52.4513817       1363.16919       389.000000    
   52.4594345       1363.14380       388.000000    
   52.4674187       1363.11853       387.000000    
   52.4753418       1363.09351       386.000000    
   52.4832115       1363.06860       385.000000    
   52.4911613       1363.04346       384.000000    
   52.4991875       1363.01819       383.000000    
   52.5071411       1362.99316       382.000000    
   52.5149841       1362.96838       381.000000    
   52.5228691       1362.94348       380.000000    
   52.5309029       1362.91821       379.000000    
   52.5388870       1362.89307       378.000000    
   52.5467949       1362.86816       377.000000    
   52.5546608       1362.84351       376.000000    
   52.5625954       1362.81848       375.000000    
   52.5705986       1362.79333       374.000000    
   52.5785332       1362.76843       373.000000    
   52.5863724       1362.74390       372.000000    
   52.5942650       1362.71899       371.000000    
   52.6022720       1362.69397       370.000000    
   52.6102219       1362.66907       369.000000    
   52.6181068       1362.64441       368.000000    
   52.6260071       1362.61963       367.000000    
   52.6339493       1362.59485       366.000000    
   52.6418839       1362.56995       365.000000    
   52.6497955       1362.54529       364.000000    
   52.6576614       1362.52063       363.000000    
   52.6655502       1362.49597       362.000000    
   52.6735039       1362.47119       361.000000    
   52.6814346       1362.44653       360.000000    
   52.6892853       1362.42200       359.000000    
   52.6971474       1362.39746       358.000000    
   52.7051010       1362.37268       357.000000    
   52.7130470       1362.34802       356.000000    
   52.7209549       1362.32336       355.000000    
   52.7288322       1362.29883       354.000000    
   52.7367134       1362.27441       353.000000    
   52.7446365       1362.24976       352.000000    
   52.7525787       1362.22510       351.000000    
   52.7604523       1362.20068       350.000000    
   52.7682877       1362.17639       349.000000    
   52.7762070       1362.15186       348.000000    
   52.7841988       1362.12708       347.000000    
   52.7920685       1362.10278       346.000000    
   52.7998466       1362.07861       345.000000    
   52.8077621       1362.05420       344.000000    
   52.8157616       1362.02942       343.000000    
   52.8236198       1362.00525       342.000000    
   52.8313828       1361.98120       341.000000    
   52.8393059       1361.95667       340.000000    
   52.8473053       1361.93213       339.000000    
   52.8552055       1361.90771       338.000000    
   52.8629951       1361.88379       337.000000    
   52.8708725       1361.85950       336.000000    
   52.8788528       1361.83496       335.000000    
   52.8867493       1361.81067       334.000000    
   52.8945465       1361.78662       333.000000    
   52.9024467       1361.76233       332.000000    
   52.9104195       1361.73792       331.000000    
   52.9182816       1361.71387       330.000000    
   52.9260864       1361.68982       329.000000    
   52.9339676       1361.66565       328.000000    
   52.9419174       1361.64136       327.000000    
   52.9497948       1361.61719       326.000000    
   52.9576378       1361.59326       325.000000    
   52.9654999       1361.56921       324.000000    
   52.9734116       1361.54504       323.000000    
   52.9813118       1361.52087       322.000000    
   52.9891777       1361.49683       321.000000    
   52.9970169       1361.47290       320.000000    
   53.0049095       1361.44885       319.000000    
   53.0128593       1361.42468       318.000000    
   53.0207176       1361.40076       317.000000    
   53.0285072       1361.37695       316.000000    
   53.0364189       1361.35291       315.000000    
   53.0443840       1361.32874       314.000000    
   53.0522232       1361.30493       313.000000    
   53.0600014       1361.28125       312.000000    
   53.0679817       1361.25708       311.000000    
   53.0759392       1361.23291       310.000000    
   53.0837135       1361.20935       309.000000    
   53.0915298       1361.18567       308.000000    
   53.0994949       1361.16150       307.000000    
   53.1074104       1361.13757       306.000000    
   53.1152153       1361.11401       305.000000    
   53.1230812       1361.09021       304.000000    
   53.1310234       1361.06616       303.000000    
   53.1389084       1361.04248       302.000000    
   53.1467819       1361.01868       301.000000    
   53.1546402       1360.99500       300.000000    
   53.1625214       1360.97119       299.000000    
   53.1704597       1360.94739       298.000000    
   53.1783218       1360.92371       297.000000    
   53.1861305       1360.90015       296.000000    
   53.1940536       1360.87634       295.000000    
   53.2019920       1360.85254       294.000000    
   53.2098160       1360.82898       293.000000    
   53.2176514       1360.80554       292.000000    
   53.2256241       1360.78162       291.000000    
   53.2335167       1360.75793       290.000000    
   53.2413177       1360.73462       289.000000    
   53.2492332       1360.71094       288.000000    
   53.2571869       1360.68713       287.000000    
   53.2649918       1360.66382       286.000000    
   53.2728500       1360.64026       285.000000    
   53.2807961       1360.61658       284.000000    
   53.2887001       1360.59302       283.000000    
   53.2965851       1360.56958       282.000000    
   53.3044319       1360.54614       281.000000    
   53.3123245       1360.52258       280.000000    
   53.3203125       1360.49890       279.000000    
   53.3281822       1360.47546       278.000000    
   53.3359756       1360.45227       277.000000    
   53.3439674       1360.42859       276.000000    
   53.3519135       1360.40503       275.000000    
   53.3597069       1360.38196       274.000000    
   53.3676224       1360.35840       273.000000    
   53.3755951       1360.33484       272.000000    
   53.3834229       1360.31165       271.000000    
   53.3913078       1360.28833       270.000000    
   53.3992500       1360.26489       269.000000    
   53.4071541       1360.24158       268.000000    
   53.4150543       1360.21814       267.000000    
   53.4229164       1360.19495       266.000000    
   53.4308243       1360.17163       265.000000    
   53.4388161       1360.14819       264.000000    
   53.4466972       1360.12500       263.000000    
   53.4545288       1360.10193       262.000000    
   53.4625282       1360.07837       261.000000    
   53.4704437       1360.05518       260.000000    
   53.4782639       1360.03210       259.000000    
   53.4862328       1360.00879       258.000000    
   53.4942055       1359.98535       257.000000    
   53.5020523       1359.96240       256.000000    
   53.5099487       1359.93921       255.000000    
   53.5179214       1359.91589       254.000000    
   53.5258675       1359.89270       253.000000    
   53.5337753       1359.86963       252.000000    
   53.5416641       1359.84656       251.000000    
   53.5496902       1359.82312       250.000000    
   53.5575981       1359.80005       249.000000    
   53.5654030       1359.77734       248.000000    
   53.5734329       1359.75391       247.000000    
   53.5814323       1359.73071       246.000000    
   53.5892792       1359.70789       245.000000    
   53.5972214       1359.68481       244.000000    
   53.6052170       1359.66162       243.000000    
   53.6130867       1359.63867       242.000000    
   53.6209869       1359.61584       241.000000    
   53.6289864       1359.59265       240.000000    
   53.6370125       1359.56946       239.000000    
   53.6449432       1359.54651       238.000000    
   53.6528206       1359.52368       237.000000    
   53.6608620       1359.50049       236.000000    
   53.6688004       1359.47754       235.000000    
   53.6766472       1359.45483       234.000000    
   53.6846848       1359.43164       233.000000    
   53.6927032       1359.40857       232.000000    
   53.7006264       1359.38586       231.000000    
   53.7085800       1359.36292       230.000000    
   53.7165794       1359.33997       229.000000    
   53.7245483       1359.31702       228.000000    
   53.7324715       1359.29431       227.000000    
   53.7404556       1359.27136       226.000000    
   53.7485123       1359.24829       225.000000    
   53.7564583       1359.22559       224.000000    
   53.7644272       1359.20276       223.000000    
   53.7724762       1359.17981       222.000000    
   53.7803955       1359.15710       221.000000    
   53.7883644       1359.13428       220.000000    
   53.7964172       1359.11133       219.000000    
   53.8044052       1359.08862       218.000000    
   53.8123817       1359.06592       217.000000    
   53.8203812       1359.04309       216.000000    
   53.8284607       1359.02014       215.000000    
   53.8364449       1358.99744       214.000000    
   53.8443718       1358.97485       213.000000    
   53.8524551       1358.95203       212.000000    
   53.8604393       1358.92932       211.000000    
   53.8684311       1358.90662       210.000000    
   53.8765221       1358.88379       209.000000    
   53.8845215       1358.86108       208.000000    
   53.8925323       1358.83850       207.000000    
   53.9005661       1358.81580       206.000000    
   53.9086761       1358.79297       205.000000    
   53.9166908       1358.77026       204.000000    
   53.9246330       1358.74792       203.000000    
   53.9327469       1358.72510       202.000000    
   53.9407654       1358.70251       201.000000    
   53.9487915       1358.67993       200.000000    
   53.9569092       1358.65710       199.000000    
   53.9649124       1358.63464       198.000000    
   53.9729462       1358.61206       197.000000    
   53.9810333       1358.58948       196.000000    
   53.9891624       1358.56665       195.000000    
   53.9972076       1358.54419       194.000000    
   54.0052071       1358.52173       193.000000    
   54.0133400       1358.49902       192.000000    
   54.0213852       1358.47656       191.000000    
   54.0294571       1358.45410       190.000000    
   54.0375977       1358.43140       189.000000    
   54.0456200       1358.40906       188.000000    
   54.0536728       1358.38660       187.000000    
   54.0618134       1358.36401       186.000000    
   54.0699081       1358.34143       185.000000    
   54.0779533       1358.31909       184.000000    
   54.0861320       1358.29639       183.000000    
   54.0942802       1358.27393       182.000000    
   54.1023178       1358.25159       181.000000    
   54.1104584       1358.22913       180.000000    
   54.1186104       1358.20654       179.000000    
   54.1267281       1358.18408       178.000000    
   54.1348495       1358.16174       177.000000    
   54.1429901       1358.13928       176.000000    
   54.1511116       1358.11694       175.000000    
   54.1592026       1358.09460       174.000000    
   54.1674080       1358.07202       173.000000    
   54.1755371       1358.04968       172.000000    
   54.1836777       1358.02734       171.000000    
   54.1918869       1358.00476       170.000000    
   54.1999893       1357.98254       169.000000    
   54.2081184       1357.96033       168.000000    
   54.2163239       1357.93787       167.000000    
   54.2244873       1357.91553       166.000000    
   54.2326202       1357.89319       165.000000    
   54.2408791       1357.87073       164.000000    
   54.2490501       1357.84839       163.000000    
   54.2571716       1357.82629       162.000000    
   54.2654305       1357.80383       161.000000    
   54.2735825       1357.78162       160.000000    
   54.2817421       1357.75940       159.000000    
   54.2900085       1357.73694       158.000000    
   54.2982216       1357.71460       157.000000    
   54.3063889       1357.69250       156.000000    
   54.3146935       1357.67004       155.000000    
   54.3229065       1357.64783       154.000000    
   54.3310432       1357.62573       153.000000    
   54.3393478       1357.60327       152.000000    
   54.3475571       1357.58118       151.000000    
   54.3557549       1357.55896       150.000000    
   54.3640671       1357.53662       149.000000    
   54.3723221       1357.51440       148.000000    
   54.3805351       1357.49231       147.000000    
   54.3888779       1357.46985       146.000000    
   54.3971405       1357.44763       145.000000    
   54.4053421       1357.42566       144.000000    
   54.4136848       1357.40332       143.000000    
   54.4219322       1357.38123       142.000000    
   54.4301758       1357.35913       141.000000    
   54.4385223       1357.33679       140.000000    
   54.4468231       1357.31458       139.000000    
   54.4550819       1357.29260       138.000000    
   54.4634590       1357.27026       137.000000    
   54.4717712       1357.24817       136.000000    
   54.4800644       1357.22607       135.000000    
   54.4884529       1357.20374       134.000000    
   54.4967918       1357.18164       133.000000    
   54.5050850       1357.15955       132.000000    
   54.5134239       1357.13745       131.000000    
   54.5217667       1357.11536       130.000000    
   54.5300751       1357.09338       129.000000    
   54.5384789       1357.07117       128.000000    
   54.5468254       1357.04907       127.000000    
   54.5551796       1357.02698       126.000000    
   54.5635872       1357.00488       125.000000    
   54.5719604       1356.98279       124.000000    
   54.5803375       1356.96069       123.000000    
   54.5887604       1356.93860       122.000000    
   54.5971451       1356.91650       121.000000    
   54.6055603       1356.89441       120.000000    
   54.6139755       1356.87244       119.000000    
   54.6223717       1356.85034       118.000000    
   54.6308136       1356.82825       117.000000    
   54.6391869       1356.80640       116.000000    
   54.6475716       1356.78442       115.000000    
   54.6560478       1356.76233       114.000000    
   54.6644897       1356.74023       113.000000    
   54.6728973       1356.71838       112.000000    
   54.6814041       1356.69617       111.000000    
   54.6898537       1356.67419       110.000000    
   54.6983032       1356.65222       109.000000    
   54.7068062       1356.63025       108.000000    
   54.7152786       1356.60828       107.000000    
   54.7237587       1356.58630       106.000000    
   54.7322578       1356.56421       105.000000    
   54.7407303       1356.54236       104.000000    
   54.7492638       1356.52026       103.000000    
   54.7577553       1356.49841       102.000000    
   54.7662392       1356.47644       101.000000    
   54.7748222       1356.45435       100.000000    
   54.7833557       1356.43237       99.0000000    
   54.7918701       1356.41052       98.0000000    
   54.8004570       1356.38843       97.0000000    
   54.8089981       1356.36658       96.0000000    
   54.8175583       1356.34460       95.0000000    
   54.8261147       1356.32275       94.0000000    
   54.8346634       1356.30078       93.0000000    
   54.8432770       1356.27881       92.0000000    
   54.8518524       1356.25696       91.0000000    
   54.8604126       1356.23511       90.0000000    
   54.8690605       1356.21301       89.0000000    
   54.8776665       1356.19116       88.0000000    
   54.8862686       1356.16919       87.0000000    
   54.8949051       1356.14734       86.0000000    
   54.9035149       1356.12549       85.0000000    
   54.9121666       1356.10352       84.0000000    
   54.9207878       1356.08167       83.0000000    
   54.9294014       1356.05981       82.0000000    
   54.9381104       1356.03784       81.0000000    
   54.9467697       1356.01599       80.0000000    
   54.9554291       1355.99414       79.0000000    
   54.9641151       1355.97217       78.0000000    
   54.9727821       1355.95032       77.0000000    
   54.9814987       1355.92847       76.0000000    
   54.9901772       1355.90662       75.0000000    
   54.9988518       1355.88489       74.0000000    
   55.0076141       1355.86292       73.0000000    
   55.0163307       1355.84106       72.0000000    
   55.0250549       1355.81921       71.0000000    
   55.0337563       1355.79749       70.0000000    
   55.0424576       1355.77563       69.0000000    
   55.0512772       1355.75366       68.0000000    
   55.0600395       1355.73181       67.0000000    
   55.0687943       1355.70996       66.0000000    
   55.0775909       1355.68811       65.0000000    
   55.0863686       1355.66638       64.0000000    
   55.0951729       1355.64441       63.0000000    
   55.1039581       1355.62268       62.0000000    
   55.1127396       1355.60095       61.0000000    
   55.1216049       1355.57898       60.0000000    
   55.1304321       1355.55713       59.0000000    
   55.1392822       1355.53528       58.0000000    
   55.1481094       1355.51355       57.0000000    
   55.1569710       1355.49170       56.0000000    
   55.1658821       1355.46973       55.0000000    
   55.1747475       1355.44800       54.0000000    
   55.1836128       1355.42615       53.0000000    
   55.1924591       1355.40442       52.0000000    
   55.2013130       1355.38269       51.0000000    
   55.2102661       1355.36084       50.0000000    
   55.2191772       1355.33899       49.0000000    
   55.2280807       1355.31726       48.0000000    
   55.2369728       1355.29553       47.0000000    
   55.2458687       1355.27380       46.0000000    
   55.2548752       1355.25183       45.0000000    
   55.2638321       1355.23010       44.0000000    
   55.2727966       1355.20825       43.0000000    
   55.2817345       1355.18652       42.0000000    
   55.2907028       1355.16479       41.0000000    
   55.2997627       1355.14282       40.0000000    
   55.3088074       1355.12097       39.0000000    
   55.3178062       1355.09924       38.0000000    
   55.3267822       1355.07751       37.0000000    
   55.3357735       1355.05591       36.0000000    
   55.3448486       1355.03394       35.0000000    
   55.3538971       1355.01221       34.0000000    
   55.3629417       1354.99048       33.0000000    
   55.3719788       1354.96875       32.0000000    
   55.3810234       1354.94702       31.0000000    
   55.3901558       1354.92517       30.0000000    
   55.3992577       1354.90332       29.0000000    
   55.4081879       1354.88196       28.0000000    
   55.4167747       1354.86121       27.0000000    
   55.4249954       1354.84131       26.0000000    
   55.4328423       1354.82214       25.0000000    
   55.4403038       1354.80371       24.0000000    
   55.4473724       1354.78601       23.0000000    
   55.4540443       1354.76904       22.0000000    
   55.4603157       1354.75281       21.0000000    
   55.4661865       1354.73730       20.0000000    
   55.4716530       1354.72253       19.0000000    
   55.4767151       1354.70850       18.0000000    
   55.4813766       1354.69519       17.0000000    
   55.4856415       1354.68262       16.0000000    
   55.4895096       1354.67078       15.0000000    
   55.4929886       1354.65979       14.0000000    
   55.4960861       1354.64941       13.0000000    
   55.4988060       1354.63977       12.0000000    
   55.5011597       1354.63098       11.0000000    
   55.5031586       1354.62280       10.0000000    
   55.5048141       1354.61548       9.00000000    
   55.5061417       1354.60876       8.00000000    
   55.5071526       1354.60291       7.00000000    
   55.5078773       1354.59778       6.00000000    
   55.5083275       1354.59326       5.00000000    
   55.5085373       1354.58960       4.00000000    
   55.5085449       1354.58667       3.00000000    
   55.5083885       1354.58447       2.00000000    
   55.5081291       1354.58301       1.00000000    
   55.5078812       1354.58228       0.00000000    
   55.5078812       1354.58228      -0.00000000    
   55.5078125       1354.58228      -1.00000000    
   55.5072479       1354.58154      -2.00000000    
   55.5064316       1354.58008      -3.00000000    
   55.5054321       1354.57776      -4.00000000    
   55.5043144       1354.57483      -5.00000000    
   55.5031242       1354.57117      -6.00000000    
   55.5018997       1354.56677      -7.00000000    
   55.5006790       1354.56152      -8.00000000    
   55.4994850       1354.55566      -9.00000000    
   55.4983482       1354.54907      -10.0000000    
   55.4972916       1354.54163      -11.0000000    
   55.4963379       1354.53357      -12.0000000    
   55.4955101       1354.52466      -13.0000000    
   55.4948235       1354.51501      -14.0000000    
   55.4943047       1354.50476      -15.0000000    
   55.4939651       1354.49365      -16.0000000    
   55.4938278       1354.48181      -17.0000000    
   55.4939079       1354.46924      -18.0000000    
   55.4942245       1354.45593      -19.0000000    
   55.4947891       1354.44202      -20.0000000    
   55.4956245       1354.42725      -21.0000000    
   55.4967422       1354.41174      -22.0000000    
   55.4981613       1354.39551      -23.0000000    
   55.4998970       1354.37842      -24.0000000    
   55.5019608       1354.36072      -25.0000000    
   55.5043755       1354.34229      -26.0000000    
   55.5071487       1354.32312      -27.0000000    
   55.5102959       1354.30310      -28.0000000    
   55.5138397       1354.28247      -29.0000000    
   55.5177879       1354.26111      -30.0000000    
   55.5220680       1354.23926      -31.0000000    
   55.5265999       1354.21741      -32.0000000    
   55.5312843       1354.19568      -33.0000000    
   55.5361519       1354.17395      -34.0000000    
   55.5411835       1354.15210      -35.0000000    
   55.5463715       1354.13037      -36.0000000    
   55.5517311       1354.10840      -37.0000000    
   55.5571709       1354.08679      -38.0000000    
   55.5627251       1354.06506      -39.0000000    
   55.5684052       1354.04321      -40.0000000    
   55.5742378       1354.02136      -41.0000000    
   55.5801964       1353.99939      -42.0000000    
   55.5862007       1353.97766      -43.0000000    
   55.5922813       1353.95593      -44.0000000    
   55.5984688       1353.93408      -45.0000000    
   55.6047440       1353.91223      -46.0000000    
   55.6111488       1353.89026      -47.0000000    
   55.6175613       1353.86853      -48.0000000    
   55.6240463       1353.84680      -49.0000000    
   55.6306152       1353.82507      -50.0000000    
   55.6372719       1353.80322      -51.0000000    
   55.6440353       1353.78125      -52.0000000    
   55.6507988       1353.75952      -53.0000000    
   55.6576195       1353.73779      -54.0000000    
   55.6645241       1353.71594      -55.0000000    
   55.6714897       1353.69409      -56.0000000    
   55.6785660       1353.67224      -57.0000000    
   55.6856728       1353.65027      -58.0000000    
   55.6928101       1353.62854      -59.0000000    
   55.7000275       1353.60657      -60.0000000    
   55.7072830       1353.58472      -61.0000000    
   55.7146416       1353.56274      -62.0000000    
   55.7219849       1353.54102      -63.0000000    
   55.7293816       1353.51917      -64.0000000    
   55.7368584       1353.49731      -65.0000000    
   55.7443619       1353.47546      -66.0000000    
   55.7519379       1353.45349      -67.0000000    
   55.7595291       1353.43164      -68.0000000    
   55.7671776       1353.40979      -69.0000000    
   55.7749367       1353.38770      -70.0000000    
   55.7826462       1353.36597      -71.0000000    
   55.7903976       1353.34412      -72.0000000    
   55.7982140       1353.32227      -73.0000000    
   55.8060760       1353.30042      -74.0000000    
   55.8140259       1353.27832      -75.0000000    
   55.8219528       1353.25659      -76.0000000    
   55.8299217       1353.23462      -77.0000000    
   55.8379745       1353.21277      -78.0000000    
   55.8460274       1353.19080      -79.0000000    
   55.8541451       1353.16895      -80.0000000    
   55.8622780       1353.14697      -81.0000000    
   55.8704605       1353.12512      -82.0000000    
   55.8787346       1353.10303      -83.0000000    
   55.8869667       1353.08118      -84.0000000    
   55.8952408       1353.05920      -85.0000000    
   55.9035912       1353.03723      -86.0000000    
   55.9119453       1353.01538      -87.0000000    
   55.9203606       1352.99341      -88.0000000    
   55.9287910       1352.97144      -89.0000000    
   55.9372597       1352.94946      -90.0000000    
   55.9458237       1352.92737      -91.0000000    
   55.9543419       1352.90552      -92.0000000    
   55.9629059       1352.88354      -93.0000000    
   55.9715576       1352.86145      -94.0000000    
   55.9801788       1352.83948      -95.0000000    
   55.9888535       1352.81750      -96.0000000    
   55.9975624       1352.79553      -97.0000000    
   56.0062981       1352.77356      -98.0000000    
   56.0151176       1352.75146      -99.0000000    
   56.0239067       1352.72949      -100.000000    
   56.0327492       1352.70752      -101.000000    
   56.0416832       1352.68530      -102.000000    
   56.0505600       1352.66333      -103.000000    
   56.0594749       1352.64136      -104.000000    
   56.0684776       1352.61926      -105.000000    
   56.0774498       1352.59729      -106.000000    
   56.0864868       1352.57520      -107.000000    
   56.0955467       1352.55322      -108.000000    
   56.1046295       1352.53113      -109.000000    
   56.1137848       1352.50903      -110.000000    
   56.1229210       1352.48694      -111.000000    
   56.1320915       1352.46497      -112.000000    
   56.1413612       1352.44275      -113.000000    
   56.1505623       1352.42078      -114.000000    
   56.1598320       1352.39868      -115.000000    
   56.1691856       1352.37646      -116.000000    
   56.1784706       1352.35449      -117.000000    
   56.1877747       1352.33252      -118.000000    
   56.1971893       1352.31030      -119.000000    
   56.2065849       1352.28821      -120.000000    
   56.2160416       1352.26611      -121.000000    
   56.2255325       1352.24390      -122.000000    
   56.2350197       1352.22180      -123.000000    
   56.2445908       1352.19958      -124.000000    
   56.2541466       1352.17749      -125.000000    
   56.2637329       1352.15527      -126.000000    
   56.2733955       1352.13306      -127.000000    
   56.2830315       1352.11096      -128.000000    
   56.2926903       1352.08875      -129.000000    
   56.3024521       1352.06641      -130.000000    
   56.3121452       1352.04431      -131.000000    
   56.3218994       1352.02222      -132.000000    
   56.3316879       1352.00000      -133.000000    
   56.3414574       1351.97791      -134.000000    
   56.3513107       1351.95569      -135.000000    
   56.3612518       1351.93323      -136.000000    
   56.3711281       1351.91113      -137.000000    
   56.3810501       1351.88892      -138.000000    
   56.3910942       1351.86646      -139.000000    
   56.4010315       1351.84436      -140.000000    
   56.4110451       1351.82202      -141.000000    
   56.4211502       1351.79968      -142.000000    
   56.4311790       1351.77747      -143.000000    
   56.4412308       1351.75525      -144.000000    
   56.4514275       1351.73279      -145.000000    
   56.4614983       1351.71069      -146.000000    
   56.4716606       1351.68848      -147.000000    
   56.4819641       1351.66589      -148.000000    
   56.4921417       1351.64368      -149.000000    
   56.5024033       1351.62146      -150.000000    
   56.5127716       1351.59888      -151.000000    
   56.5230370       1351.57666      -152.000000    
   56.5333405       1351.55444      -153.000000    
   56.5437965       1351.53186      -154.000000    
   56.5540848       1351.50977      -155.000000    
   56.5644836       1351.48743      -156.000000    
   56.5750351       1351.46484      -157.000000    
   56.5854568       1351.44250      -158.000000    
   56.5959587       1351.42017      -159.000000    
   56.6065636       1351.39758      -160.000000    
   56.6170807       1351.37524      -161.000000    
   56.6276016       1351.35303      -162.000000    
   56.6382980       1351.33044      -163.000000    
   56.6488571       1351.30811      -164.000000    
   56.6594925       1351.28577      -165.000000    
   56.6702843       1351.26306      -166.000000    
   56.6809502       1351.24072      -167.000000    
   56.6916847       1351.21826      -168.000000    
   56.7025070       1351.19580      -169.000000    
   56.7132683       1351.17334      -170.000000    
   56.7240181       1351.15100      -171.000000    
   56.7349358       1351.12842      -172.000000    
   56.7458000       1351.10583      -173.000000    
   56.7566757       1351.08350      -174.000000    
   56.7676888       1351.06079      -175.000000    
   56.7785950       1351.03833      -176.000000    
   56.7895584       1351.01587      -177.000000    
   56.8005791       1350.99329      -178.000000    
   56.8116074       1350.97070      -179.000000    
   56.8226662       1350.94824      -180.000000    
   56.8337975       1350.92554      -181.000000    
   56.8449516       1350.90283      -182.000000    
   56.8559952       1350.88049      -183.000000    
   56.8672142       1350.85779      -184.000000    
   56.8785172       1350.83496      -185.000000    
   56.8896790       1350.81250      -186.000000    
   56.9009285       1350.78992      -187.000000    
   56.9122734       1350.76721      -188.000000    
   56.9235420       1350.74463      -189.000000    
   56.9347839       1350.72205      -190.000000    
   56.9462166       1350.69934      -191.000000    
   56.9575996       1350.67664      -192.000000    
   56.9689674       1350.65405      -193.000000    
   56.9804955       1350.63123      -194.000000    
   56.9918747       1350.60864      -195.000000    
   57.0033264       1350.58606      -196.000000    
   57.0149384       1350.56311      -197.000000    
   57.0265236       1350.54041      -198.000000    
   57.0380783       1350.51770      -199.000000    
   57.0496101       1350.49500      -200.000000    
   57.0613289       1350.47217      -201.000000    
   57.0729637       1350.44946      -202.000000    
   57.0846138       1350.42676      -203.000000    
   57.0964279       1350.40369      -204.000000    
   57.1080399       1350.38110      -205.000000    
   57.1197662       1350.35840      -206.000000    
   57.1316643       1350.33545      -207.000000    
   57.1434898       1350.31262      -208.000000    
   57.1553230       1350.28979      -209.000000    
   57.1671600       1350.26697      -210.000000    
   57.1791611       1350.24402      -211.000000    
   57.1910629       1350.22119      -212.000000    
   57.2029724       1350.19836      -213.000000    
   57.2150650       1350.17529      -214.000000    
   57.2269630       1350.15259      -215.000000    
   57.2389603       1350.12976      -216.000000    
   57.2511368       1350.10669      -217.000000    
   57.2632294       1350.08374      -218.000000    
   57.2753220       1350.06079      -219.000000    
   57.2874565       1350.03796      -220.000000    
   57.2997246       1350.01477      -221.000000    
   57.3119049       1349.99182      -222.000000    
   57.3240318       1349.96912      -223.000000    
   57.3363800       1349.94592      -224.000000    
   57.3486519       1349.92297      -225.000000    
   57.3609123       1349.90002      -226.000000    
   57.3733597       1349.87683      -227.000000    
   57.3857574       1349.85376      -228.000000    
   57.3980827       1349.83081      -229.000000    
   57.4105072       1349.80774      -230.000000    
   57.4230003       1349.78467      -231.000000    
   57.4354706       1349.76160      -232.000000    
   57.4479103       1349.73865      -233.000000    
   57.4605255       1349.71533      -234.000000    
   57.4732246       1349.69202      -235.000000    
   57.4856606       1349.66919      -236.000000    
   57.4982452       1349.64612      -237.000000    
   57.5110321       1349.62268      -238.000000    
   57.5235977       1349.59973      -239.000000    
   57.5362701       1349.57666      -240.000000    
   57.5491180       1349.55322      -241.000000    
   57.5619698       1349.52991      -242.000000    
   57.5747108       1349.50684      -243.000000    
   57.5874214       1349.48376      -244.000000    
   57.6003532       1349.46033      -245.000000    
   57.6132393       1349.43713      -246.000000    
   57.6260033       1349.41406      -247.000000    
   57.6390266       1349.39075      -248.000000    
   57.6521530       1349.36719      -249.000000    
   57.6649551       1349.34424      -250.000000    
   57.6779289       1349.32092      -251.000000    
   57.6911278       1349.29736      -252.000000    
   57.7041512       1349.27417      -253.000000    
   57.7172318       1349.25085      -254.000000    
   57.7304001       1349.22742      -255.000000    
   57.7436485       1349.20398      -256.000000    
   57.7568169       1349.18066      -257.000000    
   57.7699203       1349.15747      -258.000000    
   57.7832527       1349.13391      -259.000000    
   57.7966232       1349.11035      -260.000000    
   57.8097878       1349.08716      -261.000000    
   57.8231239       1349.06372      -262.000000    
   57.8366394       1349.04004      -263.000000    
   57.8499184       1349.01672      -264.000000    
   57.8632851       1348.99341      -265.000000    
   57.8768730       1348.96960      -266.000000    
   57.8903694       1348.94617      -267.000000    
   57.9038239       1348.92273      -268.000000    
   57.9173584       1348.89917      -269.000000    
   57.9309273       1348.87561      -270.000000    
   57.9446030       1348.85205      -271.000000    
   57.9582176       1348.82849      -272.000000    
   57.9717560       1348.80505      -273.000000    
   57.9855614       1348.78125      -274.000000    
   57.9993248       1348.75757      -275.000000    
   58.0129051       1348.73425      -276.000000    
   58.0267563       1348.71057      -277.000000    
   58.0407372       1348.68665      -278.000000    
   58.0544167       1348.66321      -279.000000    
   58.0682373       1348.63965      -280.000000    
   58.0822945       1348.61572      -281.000000    
   58.0962410       1348.59192      -282.000000    
   58.1101341       1348.56836      -283.000000    
   58.1241112       1348.54468      -284.000000    
   58.1381569       1348.52087      -285.000000    
   58.1523132       1348.49695      -286.000000    
   58.1663628       1348.47327      -287.000000    
   58.1803360       1348.44971      -288.000000    
   58.1945839       1348.42566      -289.000000    
   58.2088242       1348.40186      -290.000000    
   58.2228889       1348.37817      -291.000000    
   58.2371292       1348.35437      -292.000000    
   58.2515488       1348.33020      -293.000000    
   58.2657776       1348.30652      -294.000000    
   58.2799988       1348.28284      -295.000000    
   58.2944489       1348.25879      -296.000000    
   58.3089218       1348.23474      -297.000000    
   58.3232231       1348.21094      -298.000000    
   58.3376312       1348.18713      -299.000000    
   58.3522148       1348.16296      -300.000000    
   58.3667374       1348.13904      -301.000000    
   58.3812447       1348.11511      -302.000000    
   58.3958092       1348.09106      -303.000000    
   58.4104156       1348.06702      -304.000000    
   58.4251709       1348.04285      -305.000000    
   58.4398308       1348.01880      -306.000000    
   58.4543991       1347.99500      -307.000000    
   58.4691887       1347.97083      -308.000000    
   58.4841156       1347.94653      -309.000000    
   58.4988251       1347.92249      -310.000000    
   58.5134621       1347.89868      -311.000000    
   58.5284424       1347.87439      -312.000000    
   58.5435257       1347.84998      -313.000000    
   58.5582924       1347.82605      -314.000000    
   58.5731621       1347.80200      -315.000000    
   58.5883026       1347.77759      -316.000000    
   58.6034012       1347.75330      -317.000000    
   58.6183052       1347.72925      -318.000000    
   58.6333427       1347.70508      -319.000000    
   58.6485786       1347.68066      -320.000000    
   58.6637650       1347.65637      -321.000000    
   58.6788826       1347.63208      -322.000000    
   58.6940689       1347.60791      -323.000000    
   58.7093506       1347.58350      -324.000000    
   58.7246895       1347.55908      -325.000000    
   58.7399826       1347.53479      -326.000000    
   58.7552605       1347.51050      -327.000000    
   58.7706261       1347.48608      -328.000000    
   58.7861633       1347.46155      -329.000000    
   58.8016167       1347.43713      -330.000000    
   58.8169594       1347.41284      -331.000000    
   58.8324165       1347.38855      -332.000000    
   58.8481140       1347.36377      -333.000000    
   58.8637390       1347.33923      -334.000000    
   58.8791885       1347.31506      -335.000000    
   58.8948441       1347.29053      -336.000000    
   58.9106941       1347.26575      -337.000000    
   58.9264069       1347.24121      -338.000000    
   58.9419670       1347.21692      -339.000000    
   58.9577484       1347.19226      -340.000000    
   58.9737663       1347.16736      -341.000000    
   58.9897041       1347.14270      -342.000000    
   59.0053558       1347.11841      -343.000000    
   59.0211945       1347.09387      -344.000000    
   59.0373344       1347.06885      -345.000000    
   59.0533867       1347.04407      -346.000000    
   59.0691910       1347.01965      -347.000000    
   59.0851784       1346.99512      -348.000000    
   59.1014366       1346.97009      -349.000000    
   59.1176147       1346.94531      -350.000000    
   59.1336594       1346.92065      -351.000000    
   59.1497917       1346.89600      -352.000000    
   59.1660881       1346.87109      -353.000000    
   59.1823997       1346.84619      -354.000000    
   59.1986542       1346.82141      -355.000000    
   59.2149277       1346.79663      -356.000000    
   59.2312965       1346.77173      -357.000000    
   59.2477608       1346.74670      -358.000000    
   59.2643051       1346.72168      -359.000000    
   59.2806969       1346.69690      -360.000000    
   59.2970886       1346.67212      -361.000000    
   59.3136597       1346.64709      -362.000000    
   59.3303223       1346.62195      -363.000000    
   59.3469009       1346.59705      -364.000000    
   59.3634529       1346.57214      -365.000000    
   59.3801155       1346.54712      -366.000000    
   59.3968582       1346.52197      -367.000000    
   59.4136581       1346.49683      -368.000000    
   59.4304161       1346.47180      -369.000000    
   59.4471588       1346.44678      -370.000000    
   59.4640579       1346.42163      -371.000000    
   59.4811249       1346.39624      -372.000000    
   59.4980164       1346.37109      -373.000000    
   59.5148087       1346.34619      -374.000000    
   59.5318108       1346.32104      -375.000000    
   59.5489922       1346.29553      -376.000000    
   59.5660896       1346.27039      -377.000000    
   59.5830688       1346.24524      -378.000000    
   59.6001511       1346.22009      -379.000000    
   59.6174202       1346.19470      -380.000000    
   59.6348419       1346.16907      -381.000000    
   59.6520157       1346.14392      -382.000000    
   59.6691170       1346.11877      -383.000000    
   59.6864510       1346.09338      -384.000000    
   59.7039757       1346.06775      -385.000000    
   59.7214050       1346.04236      -386.000000    
   59.7387047       1346.01709      -387.000000    
   59.7561111       1345.99182      -388.000000    
   59.7736740       1345.96631      -389.000000    
   59.7914314       1345.94043      -390.000000    
   59.8089828       1345.91504      -391.000000    
   59.8264236       1345.88977      -392.000000    
   59.8440857       1345.86426      -393.000000    
   59.8619194       1345.83850      -394.000000    
   59.8797112       1345.81287      -395.000000    
   59.8973732       1345.78748      -396.000000    
   59.9151077       1345.76196      -397.000000    
   59.9330063       1345.73621      -398.000000    
   59.9510574       1345.71033      -399.000000    
   59.9689598       1345.68469      -400.000000    
   59.9867821       1345.65918      -401.000000    
   60.0047722       1345.63354      -402.000000    
   60.0228958       1345.60767      -403.000000    
   60.0411606       1345.58167      -404.000000    
   60.0592003       1345.55603      -405.000000    
   60.0771942       1345.53040      -406.000000    
   60.0954208       1345.50452      -407.000000    
   60.1137276       1345.47864      -408.000000    
   60.1319923       1345.45276      -409.000000    
   60.1502419       1345.42700      -410.000000    
   60.1685753       1345.40112      -411.000000    
   60.1870346       1345.37512      -412.000000    
   60.2055435       1345.34900      -413.000000    
   60.2239037       1345.32324      -414.000000    
   60.2423325       1345.29736      -415.000000    
   60.2609444       1345.27124      -416.000000    
   60.2796402       1345.24512      -417.000000    
   60.2983551       1345.21887      -418.000000    
   60.3168221       1345.19312      -419.000000    
   60.3354149       1345.16724      -420.000000    
   60.3542976       1345.14087      -421.000000    
   60.3732376       1345.11450      -422.000000    
   60.3921852       1345.08826      -423.000000    
   60.4108162       1345.06238      -424.000000    
   60.4295158       1345.03650      -425.000000    
   60.4486084       1345.01001      -426.000000    
   60.4678001       1344.98352      -427.000000    
   60.4868279       1344.95728      -428.000000    
   60.5056953       1344.93127      -429.000000    
   60.5246582       1344.90515      -430.000000    
   60.5439034       1344.87866      -431.000000    
   60.5633202       1344.85205      -432.000000    
   60.5825653       1344.82568      -433.000000    
   60.6016617       1344.79956      -434.000000    
   60.6208687       1344.77319      -435.000000    
   60.6402588       1344.74683      -436.000000    
   60.6598053       1344.72009      -437.000000    
   60.6792717       1344.69360      -438.000000    
   60.6986389       1344.66724      -439.000000    
   60.7181091       1344.64075      -440.000000    
   60.7377281       1344.61414      -441.000000    
   60.7574158       1344.58752      -442.000000    
   60.7769508       1344.56104      -443.000000    
   60.7965431       1344.53455      -444.000000    
   60.8163338       1344.50781      -445.000000    
   60.8362122       1344.48108      -446.000000    
   60.8561478       1344.45422      -447.000000    
   60.8758965       1344.42761      -448.000000    
   60.8955688       1344.40125      -449.000000    
   60.9154663       1344.37451      -450.000000    
   60.9356270       1344.34753      -451.000000    
   60.9558678       1344.32043      -452.000000    
   60.9758911       1344.29370      -453.000000    
   60.9958076       1344.26709      -454.000000    
   61.0158539       1344.24036      -455.000000    
   61.0360832       1344.21338      -456.000000    
   61.0564537       1344.18628      -457.000000    
   61.0768089       1344.15930      -458.000000    
   61.0970535       1344.13245      -459.000000    
   61.1173477       1344.10559      -460.000000    
   61.1378174       1344.07849      -461.000000    
   61.1583862       1344.05127      -462.000000    
   61.1788979       1344.02429      -463.000000    
   61.1992264       1343.99744      -464.000000    
   61.2197266       1343.97046      -465.000000    
   61.2405090       1343.94312      -466.000000    
   61.2613754       1343.91577      -467.000000    
   61.2822647       1343.88831      -468.000000    
   61.3028336       1343.86145      -469.000000    
   61.3233948       1343.83447      -470.000000    
   61.3442307       1343.80725      -471.000000    
   61.3652267       1343.77991      -472.000000    
   61.3863754       1343.75232      -473.000000    
   61.4073143       1343.72510      -474.000000    
   61.4281960       1343.69788      -475.000000    
   61.4492836       1343.67053      -476.000000    
   61.4705124       1343.64294      -477.000000    
   61.4918137       1343.61536      -478.000000    
   61.5129089       1343.58813      -479.000000    
   61.5339317       1343.56091      -480.000000    
   61.5551529       1343.53357      -481.000000    
   61.5766449       1343.50586      -482.000000    
   61.5982895       1343.47803      -483.000000    
   61.6198311       1343.45032      -484.000000    
   61.6411514       1343.42285      -485.000000    
   61.6625366       1343.39551      -486.000000    
   61.6841469       1343.36780      -487.000000    
   61.7058907       1343.33997      -488.000000    
   61.7277031       1343.31213      -489.000000    
   61.7492218       1343.28467      -490.000000    
   61.7707443       1343.25720      -491.000000    
   61.7926140       1343.22937      -492.000000    
   61.8146782       1343.20129      -493.000000    
   61.8367996       1343.17322      -494.000000    
   61.8587189       1343.14539      -495.000000    
   61.8805313       1343.11768      -496.000000    
   61.9024963       1343.08997      -497.000000    
   61.9246445       1343.06189      -498.000000    
   61.9469223       1343.03381      -499.000000    
   61.9692688       1343.00562      -500.000000    
   61.9912872       1342.97791      -501.000000    
   62.0132942       1342.95020      -502.000000    
   62.0356331       1342.92212      -503.000000    
   62.0582275       1342.89380      -504.000000    
   62.0809326       1342.86536      -505.000000    
   62.1033783       1342.83728      -506.000000    
   62.1257210       1342.80933      -507.000000    
   62.1482353       1342.78113      -508.000000    
   62.1709290       1342.75281      -509.000000    
   62.1937523       1342.72437      -510.000000    
   62.2166557       1342.69592      -511.000000    
   62.2392349       1342.66785      -512.000000    
   62.2617912       1342.63977      -513.000000    
   62.2846375       1342.61145      -514.000000    
   62.3076363       1342.58301      -515.000000    
   62.3307495       1342.55444      -516.000000    
   62.3537445       1342.52600      -517.000000    
   62.3766861       1342.49768      -518.000000    
   62.3997726       1342.46924      -519.000000    
   62.4230423       1342.44055      -520.000000    
   62.4464340       1342.41174      -521.000000    
   62.4699135       1342.38293      -522.000000    
   62.4931221       1342.35449      -523.000000    
   62.5162735       1342.32605      -524.000000    
   62.5396538       1342.29749      -525.000000    
   62.5632057       1342.26868      -526.000000    
   62.5868912       1342.23975      -527.000000    
   62.6106720       1342.21082      -528.000000    
   62.6340981       1342.18225      -529.000000    
   62.6575050       1342.15369      -530.000000    
   62.6812210       1342.12488      -531.000000    
   62.7050972       1342.09595      -532.000000    
   62.7290916       1342.06677      -533.000000    
   62.7530098       1342.03784      -534.000000    
   62.7767296       1342.00916      -535.000000    
   62.8005333       1341.98035      -536.000000    
   62.8245850       1341.95129      -537.000000    
   62.8487854       1341.92212      -538.000000    
   62.8731270       1341.89282      -539.000000    
   62.8973351       1341.86365      -540.000000    
   62.9214401       1341.83472      -541.000000    
   62.9456825       1341.80566      -542.000000    
   62.9701233       1341.77637      -543.000000    
   62.9946976       1341.74695      -544.000000    
   63.0193825       1341.71741      -545.000000    
   63.0438271       1341.68823      -546.000000    
   63.0681839       1341.65918      -547.000000    
   63.0927429       1341.62988      -548.000000    
   63.1174965       1341.60034      -549.000000    
   63.1423874       1341.57080      -550.000000    
   63.1673927       1341.54114      -551.000000    
   63.1921272       1341.51172      -552.000000    
   63.2167931       1341.48254      -553.000000    
   63.2416840       1341.45300      -554.000000    
   63.2667656       1341.42334      -555.000000    
   63.2919846       1341.39368      -556.000000    
   63.3173218       1341.36377      -557.000000    
   63.3423767       1341.33423      -558.000000    
   63.3673630       1341.30481      -559.000000    
   63.3925896       1341.27515      -560.000000    
   63.4179993       1341.24524      -561.000000    
   63.4435539       1341.21533      -562.000000    
   63.4692230       1341.18530      -563.000000    
   63.4946213       1341.15552      -564.000000    
   63.5199432       1341.12598      -565.000000    
   63.5454979       1341.09607      -566.000000    
   63.5712395       1341.06604      -567.000000    
   63.5971260       1341.03589      -568.000000    
   63.6231308       1341.00562      -569.000000    
   63.6488953       1340.97571      -570.000000    
   63.6745605       1340.94592      -571.000000    
   63.7004356       1340.91589      -572.000000    
   63.7265053       1340.88562      -573.000000    
   63.7527199       1340.85535      -574.000000    
   63.7790565       1340.82483      -575.000000    
   63.8052101       1340.79468      -576.000000    
   63.8312263       1340.76465      -577.000000    
   63.8573914       1340.73450      -578.000000    
   63.8837700       1340.70410      -579.000000    
   63.9102821       1340.67371      -580.000000    
   63.9368973       1340.64307      -581.000000    
   63.9634933       1340.61267      -582.000000    
   63.9898834       1340.58240      -583.000000    
   64.0163574       1340.55212      -584.000000    
   64.0431137       1340.52148      -585.000000    
   64.0700302       1340.49072      -586.000000    
   64.0970764       1340.45984      -587.000000    
   64.1242447       1340.42896      -588.000000    
   64.1510468       1340.39844      -589.000000    
   64.1778030       1340.36804      -590.000000    
   64.2048874       1340.33728      -591.000000    
   64.2321320       1340.30640      -592.000000    
   64.2595215       1340.27527      -593.000000    
   64.2870331       1340.24414      -594.000000    
   64.3142700       1340.21338      -595.000000    
   64.3414154       1340.18274      -596.000000    
   64.3687897       1340.15186      -597.000000    
   64.3963547       1340.12073      -598.000000    
   64.4240646       1340.08960      -599.000000    
   64.4518890       1340.05835      -600.000000    
   64.4796219       1340.02722      -601.000000    
   64.5070877       1339.99634      -602.000000    
   64.5346375       1339.96545      -603.000000    
   64.5625305       1339.93420      -604.000000    
   64.5906296       1339.90283      -605.000000    
   64.6188660       1339.87122      -606.000000    
   64.6472244       1339.83960      -607.000000    
   64.6752472       1339.80835      -608.000000    
   64.7032089       1339.77722      -609.000000    
   64.7314453       1339.74585      -610.000000    
   64.7598648       1339.71423      -611.000000    
   64.7884216       1339.68262      -612.000000    
   64.8170929       1339.65076      -613.000000    
   64.8456497       1339.61914      -614.000000    
   64.8739395       1339.58789      -615.000000    
   64.9023132       1339.55652      -616.000000    
   64.9310379       1339.52478      -617.000000    
   64.9599838       1339.49292      -618.000000    
   64.9890747       1339.46082      -619.000000    
   65.0182800       1339.42871      -620.000000    
   65.0471878       1339.39697      -621.000000    
   65.0759964       1339.36536      -622.000000    
   65.1050644       1339.33350      -623.000000    
   65.1343002       1339.30139      -624.000000    
   65.1636581       1339.26929      -625.000000    
   65.1931076       1339.23706      -626.000000    
   65.2226944       1339.20483      -627.000000    
   65.2519608       1339.17285      -628.000000    
   65.2812347       1339.14099      -629.000000    
   65.3108521       1339.10876      -630.000000    
   65.3406525       1339.07629      -631.000000    
   65.3705826       1339.04382      -632.000000    
   65.4006119       1339.01123      -633.000000    
   65.4304657       1338.97888      -634.000000    
   65.4600830       1338.94678      -635.000000    
   65.4898834       1338.91455      -636.000000    
   65.5200119       1338.88208      -637.000000    
   65.5503464       1338.84924      -638.000000    
   65.5808105       1338.81641      -639.000000    
   65.6113892       1338.78357      -640.000000    
   65.6416855       1338.75098      -641.000000    
   65.6718140       1338.71851      -642.000000    
   65.7021332       1338.68604      -643.000000    
   65.7327118       1338.65320      -644.000000    
   65.7635422       1338.62024      -645.000000    
   65.7945404       1338.58704      -646.000000    
   65.8256454       1338.55383      -647.000000    
   65.8564148       1338.52087      -648.000000    
   65.8870621       1338.48828      -649.000000    
   65.9179230       1338.45532      -650.000000    
   65.9490204       1338.42224      -651.000000    
   65.9803696       1338.38892      -652.000000    
   66.0119019       1338.35547      -653.000000    
   66.0435333       1338.32190      -654.000000    
   66.0747910       1338.28870      -655.000000    
   66.1059036       1338.25574      -656.000000    
   66.1372757       1338.22266      -657.000000    
   66.1689835       1338.18909      -658.000000    
   66.2009277       1338.15540      -659.000000    
   66.2329865       1338.12158      -660.000000    
   66.2651367       1338.08777      -661.000000    
   66.2968369       1338.05444      -662.000000    
   66.3284531       1338.02112      -663.000000    
   66.3605042       1337.98755      -664.000000    
   66.3928299       1337.95361      -665.000000    
   66.4252930       1337.91956      -666.000000    
   66.4578552       1337.88550      -667.000000    
   66.4904556       1337.85144      -668.000000    
   66.5227280       1337.81775      -669.000000    
   66.5550613       1337.78406      -670.000000    
   66.5877304       1337.75000      -671.000000    
   66.6205673       1337.71582      -672.000000    
   66.6534576       1337.68152      -673.000000    
   66.6864700       1337.64734      -674.000000    
   66.7197495       1337.61279      -675.000000    
   66.7528229       1337.57849      -676.000000    
   66.7857666       1337.54431      -677.000000    
   66.8188400       1337.51013      -678.000000    
   66.8521042       1337.47571      -679.000000    
   66.8856888       1337.44104      -680.000000    
   66.9194870       1337.40625      -681.000000    
   66.9533691       1337.37134      -682.000000    
   66.9869614       1337.33679      -683.000000    
   67.0204086       1337.30237      -684.000000    
   67.0541763       1337.26770      -685.000000    
   67.0882187       1337.23279      -686.000000    
   67.1223602       1337.19775      -687.000000    
   67.1565933       1337.16272      -688.000000    
   67.1910324       1337.12756      -689.000000    
   67.2255478       1337.09229      -690.000000    
   67.2597885       1337.05737      -691.000000    
   67.2939987       1337.02246      -692.000000    
   67.3284912       1336.98743      -693.000000    
   67.3633194       1336.95203      -694.000000    
   67.3983307       1336.91638      -695.000000    
   67.4333725       1336.88086      -696.000000    
   67.4685440       1336.84521      -697.000000    
   67.5035248       1336.80981      -698.000000    
   67.5384827       1336.77441      -699.000000    
   67.5736008       1336.73889      -700.000000    
   67.6089478       1336.70325      -701.000000    
   67.6446152       1336.66724      -702.000000    
   67.6804657       1336.63110      -703.000000    
   67.7163467       1336.59509      -704.000000    
   67.7520981       1336.55908      -705.000000    
   67.7878265       1336.52319      -706.000000    
   67.8237076       1336.48730      -707.000000    
   67.8597488       1336.45117      -708.000000    
   67.8960648       1336.41479      -709.000000    
   67.9326401       1336.37817      -710.000000    
   67.9692764       1336.34167      -711.000000    
   68.0060501       1336.30493      -712.000000    
   68.0426559       1336.26855      -713.000000    
   68.0792084       1336.23218      -714.000000    
   68.1159821       1336.19556      -715.000000    
   68.1530914       1336.15869      -716.000000    
   68.1904678       1336.12158      -717.000000    
   68.2279434       1336.08447      -718.000000    
   68.2656097       1336.04724      -719.000000    
   68.3033447       1336.00989      -720.000000    
   68.3408432       1335.97290      -721.000000    
   68.3784943       1335.93579      -722.000000    
   68.4165878       1335.89819      -723.000000    
   68.4548645       1335.86060      -724.000000    
   68.4933701       1335.82275      -725.000000    
   68.5322571       1335.78455      -726.000000    
   68.5713272       1335.74622      -727.000000    
   68.6103210       1335.70813      -728.000000    
   68.6495209       1335.66980      -729.000000    
   68.6890717       1335.63110      -730.000000    
   68.7289658       1335.59229      -731.000000    
   68.7690430       1335.55322      -732.000000    
   68.8092651       1335.51416      -733.000000    
   68.8497238       1335.47485      -734.000000    
   68.8902130       1335.43555      -735.000000    
   68.9303360       1335.39673      -736.000000    
   68.9703827       1335.35791      -737.000000    
   69.0106354       1335.31897      -738.000000    
   69.0511551       1335.27991      -739.000000    
   69.0917816       1335.24072      -740.000000    
   69.1325226       1335.20142      -741.000000    
   69.1734390       1335.16211      -742.000000    
   69.2143860       1335.12268      -743.000000    
   69.2549973       1335.08374      -744.000000    
   69.2954788       1335.04480      -745.000000    
   69.3362122       1335.00574      -746.000000    
   69.3772430       1334.96655      -747.000000    
   69.4183578       1334.92712      -748.000000    
   69.4596176       1334.88770      -749.000000    
   69.5009460       1334.84827      -750.000000    
   69.5422668       1334.80884      -751.000000    
   69.5833664       1334.76965      -752.000000    
   69.6243973       1334.73059      -753.000000    
   69.6656723       1334.69141      -754.000000    
   69.7070999       1334.65198      -755.000000    
   69.7486725       1334.61255      -756.000000    
   69.7904205       1334.57288      -757.000000    
   69.8322372       1334.53333      -758.000000    
   69.8740845       1334.49365      -759.000000    
   69.9155960       1334.45435      -760.000000    
   69.9570770       1334.41516      -761.000000    
   69.9987869       1334.37585      -762.000000    
   70.0406799       1334.33630      -763.000000    
   70.0827942       1334.29651      -764.000000    
   70.1249695       1334.25684      -765.000000    
   70.1672516       1334.21704      -766.000000    
   70.2096100       1334.17725      -767.000000    
   70.2516174       1334.13782      -768.000000    
   70.2935715       1334.09839      -769.000000    
   70.3357086       1334.05884      -770.000000    
   70.3780899       1334.01917      -771.000000    
   70.4205856       1333.97937      -772.000000    
   70.4632034       1333.93945      -773.000000    
   70.5059586       1333.89954      -774.000000    
   70.5487976       1333.85950      -775.000000    
   70.5914307       1333.81982      -776.000000    
   70.6338196       1333.78027      -777.000000    
   70.6764069       1333.74060      -778.000000    
   70.7192001       1333.70068      -779.000000    
   70.7621613       1333.66077      -780.000000    
   70.8052902       1333.62073      -781.000000    
   70.8485031       1333.58057      -782.000000    
   70.8918610       1333.54041      -783.000000    
   70.9349976       1333.50037      -784.000000    
   70.9779205       1333.46057      -785.000000    
   71.0209427       1333.42078      -786.000000    
   71.0642014       1333.38074      -787.000000    
   71.1076126       1333.34070      -788.000000    
   71.1511612       1333.30042      -789.000000    
   71.1949234       1333.26001      -790.000000    
   71.2387314       1333.21960      -791.000000    
   71.2824936       1333.17932      -792.000000    
   71.3259888       1333.13928      -793.000000    
   71.3694687       1333.09937      -794.000000    
   71.4131393       1333.05920      -795.000000    
   71.4570160       1333.01892      -796.000000    
   71.5010834       1332.97839      -797.000000    
   71.5452423       1332.93787      -798.000000    
   71.5895538       1332.89734      -799.000000    
   71.6339340       1332.85669      -800.000000    
   71.6781082       1332.81628      -801.000000    
   71.7220383       1332.77612      -802.000000    
   71.7661362       1332.73584      -803.000000    
   71.8104553       1332.69531      -804.000000    
   71.8549500       1332.65479      -805.000000    
   71.8995667       1332.61401      -806.000000    
   71.9443054       1332.57336      -807.000000    
   71.9892426       1332.53235      -808.000000    
   72.0341034       1332.49158      -809.000000    
   72.0787354       1332.45105      -810.000000    
   72.1232910       1332.41052      -811.000000    
   72.1680603       1332.36987      -812.000000    
   72.2130203       1332.32910      -813.000000    
   72.2581406       1332.28821      -814.000000    
   72.3033752       1332.24731      -815.000000    
   72.3487396       1332.20618      -816.000000    
   72.3941956       1332.16516      -817.000000    
   72.4395294       1332.12415      -818.000000    
   72.4846268       1332.08337      -819.000000    
   72.5298080       1332.04260      -820.000000    
   72.5752182       1332.00171      -821.000000    
   72.6208115       1331.96057      -822.000000    
   72.6666107       1331.91931      -823.000000    
   72.7124939       1331.87805      -824.000000    
   72.7585068       1331.83667      -825.000000    
   72.8046036       1331.79529      -826.000000    
   72.8505173       1331.75403      -827.000000    
   72.8961868       1331.71301      -828.000000    
   72.9420090       1331.67200      -829.000000    
   72.9880753       1331.63074      -830.000000    
   73.0343170       1331.58923      -831.000000    
   73.0806961       1331.54773      -832.000000    
   73.1271973       1331.50623      -833.000000    
   73.1738205       1331.46448      -834.000000    
   73.2205582       1331.42285      -835.000000    
   73.2670898       1331.38123      -836.000000    
   73.3133698       1331.33997      -837.000000    
   73.3598022       1331.29858      -838.000000    
   73.4065247       1331.25696      -839.000000    
   73.4534149       1331.21521      -840.000000    
   73.5004425       1331.17346      -841.000000    
   73.5475998       1331.13159      -842.000000    
   73.5948792       1331.08960      -843.000000    
   73.6422653       1331.04749      -844.000000    
   73.6894836       1331.00562      -845.000000    
   73.7364120       1330.96399      -846.000000    
   73.7834854       1330.92236      -847.000000    
   73.8308792       1330.88037      -848.000000    
   73.8784332       1330.83826      -849.000000    
   73.9261322       1330.79614      -850.000000    
   73.9739532       1330.75391      -851.000000    
   74.0219040       1330.71155      -852.000000    
   74.0699615       1330.66919      -853.000000    
   74.1178970       1330.62695      -854.000000    
   74.1654968       1330.58496      -855.000000    
   74.2132492       1330.54297      -856.000000    
   74.2612381       1330.50073      -857.000000    
   74.3094635       1330.45825      -858.000000    
   74.3578644       1330.41577      -859.000000    
   74.4063873       1330.37317      -860.000000    
   74.4550552       1330.33044      -861.000000    
   74.5038223       1330.28772      -862.000000    
   74.5525284       1330.24500      -863.000000    
   74.6008987       1330.20264      -864.000000    
   74.6493683       1330.16028      -865.000000    
   74.6981201       1330.11755      -866.000000    
   74.7470779       1330.07483      -867.000000    
   74.7961578       1330.03198      -868.000000    
   74.8453979       1329.98901      -869.000000    
   74.8946762       1329.94604      -870.000000    
   74.9441528       1329.90283      -871.000000    
   74.9936295       1329.85974      -872.000000    
   75.0428085       1329.81689      -873.000000    
   75.0920334       1329.77417      -874.000000    
   75.1414948       1329.73108      -875.000000    
   75.1911850       1329.68799      -876.000000    
   75.2409897       1329.64465      -877.000000    
   75.2909698       1329.60132      -878.000000    
   75.3409576       1329.55798      -879.000000    
   75.3911743       1329.51440      -880.000000    
   75.4415207       1329.47083      -881.000000    
   75.4916306       1329.42749      -882.000000    
   75.5416336       1329.38428      -883.000000    
   75.5917587       1329.34094      -884.000000    
   75.6421814       1329.29736      -885.000000    
   75.6926575       1329.25378      -886.000000    
   75.7433777       1329.21008      -887.000000    
   75.7942657       1329.16614      -888.000000    
   75.8452759       1329.12219      -889.000000    
   75.8964462       1329.07812      -890.000000    
   75.9475632       1329.03418      -891.000000    
   75.9983826       1328.99048      -892.000000    
   76.0491486       1328.94690      -893.000000    
   76.1002808       1328.90295      -894.000000    
   76.1516724       1328.85889      -895.000000    
   76.2031708       1328.81470      -896.000000    
   76.2548676       1328.77039      -897.000000    
   76.3065643       1328.72607      -898.000000    
   76.3584976       1328.68164      -899.000000    
   76.4106064       1328.63708      -900.000000    
   76.4625397       1328.59265      -901.000000    
   76.5142517       1328.54846      -902.000000    
   76.5659637       1328.50439      -903.000000    
   76.6180878       1328.45984      -904.000000    
   76.6704712       1328.41516      -905.000000    
   76.7229156       1328.37048      -906.000000    
   76.7755737       1328.32568      -907.000000    
   76.8283005       1328.28088      -908.000000    
   76.8812027       1328.23584      -909.000000    
   76.9342499       1328.19080      -910.000000    
   76.9868546       1328.14612      -911.000000    
   77.0395279       1328.10132      -912.000000    
   77.0924911       1328.05640      -913.000000    
   77.1455994       1328.01135      -914.000000    
   77.1989594       1327.96619      -915.000000    
   77.2524109       1327.92090      -916.000000    
   77.3060303       1327.87561      -917.000000    
   77.3598785       1327.83008      -918.000000    
   77.4137192       1327.78455      -919.000000    
   77.4677124       1327.73901      -920.000000    
   77.5214767       1327.69360      -921.000000    
   77.5750427       1327.64844      -922.000000    
   77.6289978       1327.60291      -923.000000    
   77.6832733       1327.55725      -924.000000    
   77.7375107       1327.51160      -925.000000    
   77.7920609       1327.46570      -926.000000    
   77.8468552       1327.41968      -927.000000    
   77.9015579       1327.37366      -928.000000    
   77.9565659       1327.32751      -929.000000    
   78.0117493       1327.28125      -930.000000    
   78.0663681       1327.23535      -931.000000    
   78.1211319       1327.18945      -932.000000    
   78.1762772       1327.14331      -933.000000    
   78.2314224       1327.09717      -934.000000    
   78.2869034       1327.05078      -935.000000    
   78.3426437       1327.00415      -936.000000    
   78.3983307       1326.95764      -937.000000    
   78.4542847       1326.91101      -938.000000    
   78.5104828       1326.86414      -939.000000    
   78.5666199       1326.81726      -940.000000    
   78.6225052       1326.77075      -941.000000    
   78.6784668       1326.72412      -942.000000    
   78.7345810       1326.67749      -943.000000    
   78.7908630       1326.63062      -944.000000    
   78.8475113       1326.58362      -945.000000    
   78.9043808       1326.53638      -946.000000    
   78.9612198       1326.48914      -947.000000    
   79.0183334       1326.44177      -948.000000    
   79.0757141       1326.39429      -949.000000    
   79.1330643       1326.34680      -950.000000    
   79.1901321       1326.29956      -951.000000    
   79.2472687       1326.25232      -952.000000    
   79.3046646       1326.20483      -953.000000    
   79.3621521       1326.15735      -954.000000    
   79.4199219       1326.10962      -955.000000    
   79.4779968       1326.06177      -956.000000    
   79.5361557       1326.01379      -957.000000    
   79.5943604       1325.96582      -958.000000    
   79.6528625       1325.91760      -959.000000    
   79.7116318       1325.86926      -960.000000    
   79.7703934       1325.82092      -961.000000    
   79.8285980       1325.77319      -962.000000    
   79.8870010       1325.72522      -963.000000    
   79.9459305       1325.67676      -964.000000    
   80.0049591       1325.62842      -965.000000    
   80.0640869       1325.57996      -966.000000    
   80.1234970       1325.53125      -967.000000    
   80.1832123       1325.48230      -968.000000    
   80.2430115       1325.43347      -969.000000    
   80.3028793       1325.38452      -970.000000    
   80.3628464       1325.33545      -971.000000    
   80.4226990       1325.28662      -972.000000    
   80.4826279       1325.23779      -973.000000    
   80.5426636       1325.18872      -974.000000    
   80.6028900       1325.13965      -975.000000    
   80.6634140       1325.09045      -976.000000    
   80.7242813       1325.04089      -977.000000    
   80.7853012       1324.99121      -978.000000    
   80.8463821       1324.94165      -979.000000    
   80.9075851       1324.89185      -980.000000    
   80.9690170       1324.84204      -981.000000    
   81.0307770       1324.79199      -982.000000    
   81.0920715       1324.74231      -983.000000    
   81.1532898       1324.69263      -984.000000    
   81.2148972       1324.64282      -985.000000    
   81.2767105       1324.59277      -986.000000    
   81.3389130       1324.54248      -987.000000    
   81.4014282       1324.49194      -988.000000    
   81.4640121       1324.44141      -989.000000    
   81.5267181       1324.39087      -990.000000    
   81.5895691       1324.34021      -991.000000    
   81.6525726       1324.28943      -992.000000    
   81.7155838       1324.23865      -993.000000    
   81.7785492       1324.18799      -994.000000    
   81.8416443       1324.13721      -995.000000    
   81.9050064       1324.08630      -996.000000    
   81.9685745       1324.03528      -997.000000    
   82.0323486       1323.98413      -998.000000    
   82.0963058       1323.93274      -999.000000    
   82.1605530       1323.88135      -1000.00000    
   82.2251358       1323.82959      -1001.00000    
   82.2898865       1323.77771      -1002.00000    
   82.3547440       1323.72583      -1003.00000    
   82.4193497       1323.67419      -1004.00000    
   82.4838562       1323.62268      -1005.00000    
   82.5486221       1323.57104      -1006.00000    
   82.6137009       1323.51904      -1007.00000    
   82.6790314       1323.46692      -1008.00000    
   82.7446442       1323.41467      -1009.00000    
   82.8106155       1323.36218      -1010.00000    
   82.8768005       1323.30957      -1011.00000    
   82.9431076       1323.25684      -1012.00000    
   83.0095901       1323.20398      -1013.00000    
   83.0762634       1323.15100      -1014.00000    
   83.1427155       1323.09827      -1015.00000    
   83.2090912       1323.04565      -1016.00000    
   83.2757492       1322.99292      -1017.00000    
   83.3427353       1322.93982      -1018.00000    
   83.4099884       1322.88660      -1019.00000    
   83.4774780       1322.83325      -1020.00000    
   83.5451965       1322.77966      -1021.00000    
   83.6131439       1322.72607      -1022.00000    
   83.6813049       1322.67224      -1023.00000    
   83.7496948       1322.61829      -1024.00000    
   83.8183746       1322.56421      -1025.00000    
   83.8870163       1322.51013      -1026.00000    
   83.9554749       1322.45630      -1027.00000    
   84.0241470       1322.40222      -1028.00000    
   84.0931854       1322.34802      -1029.00000    
   84.1624908       1322.29358      -1030.00000    
   84.2320557       1322.23889      -1031.00000    
   84.3018570       1322.18420      -1032.00000    
   84.3718948       1322.12927      -1033.00000    
   84.4421539       1322.07422      -1034.00000    
   84.5126419       1322.01904      -1035.00000    
   84.5833511       1321.96375      -1036.00000    
   84.6542816       1321.90833      -1037.00000    
   84.7247696       1321.85327      -1038.00000    
   84.7953339       1321.79822      -1039.00000    
   84.8663406       1321.74280      -1040.00000    
   84.9376755       1321.68726      -1041.00000    
   85.0093689       1321.63135      -1042.00000    
   85.0813675       1321.57532      -1043.00000    
   85.1536255       1321.51917      -1044.00000    
   85.2261276       1321.46277      -1045.00000    
   85.2988815       1321.40625      -1046.00000    
   85.3718719       1321.34961      -1047.00000    
   85.4450989       1321.29285      -1048.00000    
   85.5180511       1321.23621      -1049.00000    
   85.5910416       1321.17969      -1050.00000    
   85.6643982       1321.12292      -1051.00000    
   85.7381058       1321.06592      -1052.00000    
   85.8120956       1321.00867      -1053.00000    
   85.8863144       1320.95142      -1054.00000    
   85.9606781       1320.89404      -1055.00000    
   86.0354004       1320.83630      -1056.00000    
   86.1105652       1320.77844      -1057.00000    
   86.1859818       1320.72034      -1058.00000    
   86.2616501       1320.66211      -1059.00000    
   86.3374481       1320.60376      -1060.00000    
   86.4129257       1320.54578      -1061.00000    
   86.4885483       1320.48767      -1062.00000    
   86.5645065       1320.42944      -1063.00000    
   86.6408386       1320.37085      -1064.00000    
   86.7176361       1320.31201      -1065.00000    
   86.7947922       1320.25293      -1066.00000    
   86.8722000       1320.19373      -1067.00000    
   86.9498367       1320.13428      -1068.00000    
   87.0276566       1320.07483      -1069.00000    
   87.1056900       1320.01526      -1070.00000    
   87.1841202       1319.95544      -1071.00000    
   87.2626038       1319.89551      -1072.00000    
   87.3409958       1319.83582      -1073.00000    
   87.4196167       1319.77600      -1074.00000    
   87.4985123       1319.71594      -1075.00000    
   87.5778809       1319.65552      -1076.00000    
   87.6577530       1319.59485      -1077.00000    
   87.7378540       1319.53406      -1078.00000    
   87.8181305       1319.47314      -1079.00000    
   87.8986588       1319.41211      -1080.00000    
   87.9796295       1319.35071      -1081.00000    
   88.0609665       1319.28918      -1082.00000    
   88.1424637       1319.22754      -1083.00000    
   88.2237396       1319.16614      -1084.00000    
   88.3051834       1319.10461      -1085.00000    
   88.3870926       1319.04272      -1086.00000    
   88.4692612       1318.98071      -1087.00000    
   88.5517883       1318.91858      -1088.00000    
   88.6347961       1318.85608      -1089.00000    
   88.7181091       1318.79333      -1090.00000    
   88.8015823       1318.73059      -1091.00000    
   88.8854904       1318.66748      -1092.00000    
   88.9698181       1318.60425      -1093.00000    
   89.0542297       1318.54089      -1094.00000    
   89.1390839       1318.47717      -1095.00000    
   89.2239761       1318.41357      -1096.00000    
   89.3086624       1318.35022      -1097.00000    
   89.3938675       1318.28650      -1098.00000    
   89.4796524       1318.22229      -1099.00000    
   89.5656052       1318.15808      -1100.00000    
   89.6520309       1318.09363      -1101.00000    
   89.7389221       1318.02881      -1102.00000    
   89.8259735       1317.96387      -1103.00000    
   89.9134521       1317.89880      -1104.00000    
   90.0013123       1317.83337      -1105.00000    
   90.0894394       1317.76782      -1106.00000    
   90.1779556       1317.70203      -1107.00000    
   90.2664185       1317.63635      -1108.00000    
   90.3549576       1317.57068      -1109.00000    
   90.4439011       1317.50476      -1110.00000    
   90.5332718       1317.43860      -1111.00000    
   90.6231232       1317.37207      -1112.00000    
   90.7133102       1317.30530      -1113.00000    
   90.8039017       1317.23840      -1114.00000    
   90.8948441       1317.17114      -1115.00000    
   90.9861755       1317.10376      -1116.00000    
   91.0778732       1317.03613      -1117.00000    
   91.1699524       1316.96838      -1118.00000    
   91.2624054       1316.90027      -1119.00000    
   91.3551559       1316.83203      -1120.00000    
   91.4477844       1316.76392      -1121.00000    
   91.5406570       1316.69568      -1122.00000    
   91.6340561       1316.62720      -1123.00000    
   91.7279663       1316.55823      -1124.00000    
   91.8223343       1316.48914      -1125.00000    
   91.9171143       1316.41968      -1126.00000    
   92.0123138       1316.35010      -1127.00000    
   92.1079102       1316.28015      -1128.00000    
   92.2039185       1316.20996      -1129.00000    
   92.3003006       1316.13965      -1130.00000    
   92.3970947       1316.06909      -1131.00000    
   92.4942322       1315.99829      -1132.00000    
   92.5915070       1315.92737      -1133.00000    
   92.6888962       1315.85657      -1134.00000    
   92.7867203       1315.78540      -1135.00000    
   92.8851013       1315.71399      -1136.00000    
   92.9838943       1315.64221      -1137.00000    
   93.0832748       1315.57007      -1138.00000    
   93.1830673       1315.49780      -1139.00000    
   93.2832031       1315.42529      -1140.00000    
   93.3839569       1315.35229      -1141.00000    
   93.4851074       1315.27917      -1142.00000    
   93.5865860       1315.20593      -1143.00000    
   93.6886902       1315.13220      -1144.00000    
   93.7912064       1315.05823      -1145.00000    
   93.8933258       1314.98462      -1146.00000    
   93.9936066       1314.91235      -1147.00000    
   94.0943298       1314.83984      -1148.00000    
   94.1953278       1314.76721      -1149.00000    
   94.2967377       1314.69434      -1150.00000    
   94.3987579       1314.62097      -1151.00000    
   94.5012207       1314.54736      -1152.00000    
   94.6039581       1314.47363      -1153.00000    
   94.7071152       1314.39978      -1154.00000    
   94.8108292       1314.32544      -1155.00000    
   94.9151230       1314.25073      -1156.00000    
   95.0197983       1314.17590      -1157.00000    
   95.1248245       1314.10083      -1158.00000    
   95.2302628       1314.02551      -1159.00000    
   95.3362274       1313.94983      -1160.00000    
   95.4428329       1313.87378      -1161.00000    
   95.5499573       1313.79749      -1162.00000    
   95.6574783       1313.72095      -1163.00000    
   95.7654343       1313.64404      -1164.00000    
   95.8738556       1313.56702      -1165.00000    
   95.9827652       1313.48962      -1166.00000    
   96.0921707       1313.41199      -1167.00000    
   96.2020874       1313.33398      -1168.00000    
   96.3125229       1313.25574      -1169.00000    
   96.4234772       1313.17712      -1170.00000    
   96.5349655       1313.09827      -1171.00000    
   96.6470032       1313.01904      -1172.00000    
   96.7596130       1312.93945      -1173.00000    
   96.8727722       1312.85962      -1174.00000    
   96.9864273       1312.77942      -1175.00000    
   97.1006393       1312.69897      -1176.00000    
   97.2154541       1312.61804      -1177.00000    
   97.3308411       1312.53687      -1178.00000    
   97.4468002       1312.45544      -1179.00000    
   97.5633392       1312.37354      -1180.00000    
   97.6804581       1312.29138      -1181.00000    
   97.7981644       1312.20886      -1182.00000    
   97.9164429       1312.12598      -1183.00000    
   98.0353012       1312.04272      -1184.00000    
   98.1547241       1311.95923      -1185.00000    
   98.2746048       1311.87537      -1186.00000    
   98.3950500       1311.79126      -1187.00000    
   98.5163116       1311.70667      -1188.00000    
   98.6383133       1311.62170      -1189.00000    
   98.7609100       1311.53625      -1190.00000    
   98.8840256       1311.45056      -1191.00000    
   99.0076752       1311.36462      -1192.00000    
   99.1320419       1311.27820      -1193.00000    
   99.2572098       1311.19141      -1194.00000    
   99.3829651       1311.10413      -1195.00000    
   99.5092621       1311.01672      -1196.00000    
   99.6363144       1310.92871      -1197.00000    
   99.7641449       1310.84033      -1198.00000    
   99.8925400       1310.75159      -1199.00000    
   100.021606       1310.66248      -1200.00000    
   100.151489       1310.57288      -1201.00000    
   100.282013       1310.48291      -1202.00000    
   100.413239       1310.39258      -1203.00000    
   100.545158       1310.30176      -1204.00000    
   100.677795       1310.21057      -1205.00000    
   100.811325       1310.11890      -1206.00000    
   100.945549       1310.02686      -1207.00000    
   101.080490       1309.93433      -1208.00000    
   101.216194       1309.84143      -1209.00000    
   101.352654       1309.74805      -1210.00000    
   101.489906       1309.65417      -1211.00000    
   101.627937       1309.55994      -1212.00000    
   101.766785       1309.46521      -1213.00000    
   101.906403       1309.37000      -1214.00000    
   102.046860       1309.27429      -1215.00000    
   102.188065       1309.17822      -1216.00000    
   102.330147       1309.08167      -1217.00000    
   102.473175       1308.98450      -1218.00000    
   102.616898       1308.88696      -1219.00000    
   102.761543       1308.78894      -1220.00000    
   102.907166       1308.69031      -1221.00000    
   103.053452       1308.59131      -1222.00000    
   103.200737       1308.49170      -1223.00000    
   103.349098       1308.39148      -1224.00000    
   103.498199       1308.29089      -1225.00000    
   103.648056       1308.18982      -1226.00000    
   103.799042       1308.08813      -1227.00000    
   103.951149       1307.98584      -1228.00000    
   104.104080       1307.88306      -1229.00000    
   104.257866       1307.77979      -1230.00000    
   104.412598       1307.67590      -1231.00000    
   104.568306       1307.57153      -1232.00000    
   104.725029       1307.46667      -1233.00000    
   104.882927       1307.36096      -1234.00000    
   105.041977       1307.25476      -1235.00000    
   105.201988       1307.14795      -1236.00000    
   105.363007       1307.04053      -1237.00000    
   105.525070       1306.93250      -1238.00000    
   105.688179       1306.82397      -1239.00000    
   105.852303       1306.71484      -1240.00000    
   106.017609       1306.60498      -1241.00000    
   106.184219       1306.49438      -1242.00000    
   106.352036       1306.38318      -1243.00000    
   106.521027       1306.27124      -1244.00000    
   106.691185       1306.15869      -1245.00000    
   106.862450       1306.04541      -1246.00000    
   107.034859       1305.93164      -1247.00000    
   107.208672       1305.81702      -1248.00000    
   107.383926       1305.70154      -1249.00000    
   107.560257       1305.58545      -1250.00000    
   107.737991       1305.46851      -1251.00000    
   107.917435       1305.35071      -1252.00000    
   108.098175       1305.23206      -1253.00000    
   108.280632       1305.11255      -1254.00000    
   108.464676       1304.99207      -1255.00000    
   108.650093       1304.87073      -1256.00000    
   108.836830       1304.74878      -1257.00000    
   109.024857       1304.62598      -1258.00000    
   109.214264       1304.50256      -1259.00000    
   109.404922       1304.37842      -1260.00000    
   109.597023       1304.25342      -1261.00000    
   109.790260       1304.12781      -1262.00000    
   109.985016       1304.00146      -1263.00000    
   110.181305       1303.87415      -1264.00000    
   110.378769       1303.74622      -1265.00000    
   110.577545       1303.61755      -1266.00000    
   110.778030       1303.48804      -1267.00000    
   110.980118       1303.35754      -1268.00000    
   111.183456       1303.22644      -1269.00000    
   111.388229       1303.09448      -1270.00000    
   111.594498       1302.96167      -1271.00000    
   111.802299       1302.82812      -1272.00000    
   112.011665       1302.69373      -1273.00000    
   112.222618       1302.55835      -1274.00000    
   112.435181       1302.42212      -1275.00000    
   112.649368       1302.28503      -1276.00000    
   112.865196       1302.14709      -1277.00000    
   113.082672       1302.00818      -1278.00000    
   113.301788       1301.86841      -1279.00000    
   113.522491       1301.72766      -1280.00000    
   113.744759       1301.58618      -1281.00000    
   113.968903       1301.44373      -1282.00000    
   114.194962       1301.30005      -1283.00000    
   114.422455       1301.15576      -1284.00000    
   114.651840       1301.01038      -1285.00000    
   114.883324       1300.86377      -1286.00000    
   115.116348       1300.71643      -1287.00000    
   115.351280       1300.56812      -1288.00000    
   115.588089       1300.41870      -1289.00000    
   115.826805       1300.26819      -1290.00000    
   116.067497       1300.11670      -1291.00000    
   116.310066       1299.96411      -1292.00000    
   116.554710       1299.81042      -1293.00000    
   116.801186       1299.65576      -1294.00000    
   117.049744       1299.50000      -1295.00000    
   117.300522       1299.34302      -1296.00000    
   117.553299       1299.18506      -1297.00000    
   117.808075       1299.02588      -1298.00000    
   118.064964       1298.86560      -1299.00000    
   118.324036       1298.70422      -1300.00000    
   118.585327       1298.54150      -1301.00000    
   118.848892       1298.37769      -1302.00000    
   119.114754       1298.21252      -1303.00000    
   119.382935       1298.04626      -1304.00000    
   119.653450       1297.87866      -1305.00000    
   119.926300       1297.70972      -1306.00000    
   120.201431       1297.53967      -1307.00000    
   120.478874       1297.36841      -1308.00000    
   120.758911       1297.19568      -1309.00000    
   121.041519       1297.02161      -1310.00000    
   121.326477       1296.84631      -1311.00000    
   121.614059       1296.66956      -1312.00000    
   121.904213       1296.49146      -1313.00000    
   122.197014       1296.31201      -1314.00000    
   122.492462       1296.13110      -1315.00000    
   122.790474       1295.94885      -1316.00000    
   123.091469       1295.76489      -1317.00000    
   123.395271       1295.57959      -1318.00000    
   123.701675       1295.39282      -1319.00000    
   124.010925       1295.20459      -1320.00000    
   124.323112       1295.01477      -1321.00000    
   124.638298       1294.82336      -1322.00000    
   124.956535       1294.63037      -1323.00000    
   125.277863       1294.43579      -1324.00000    
   125.602310       1294.23950      -1325.00000    
   125.929878       1294.04150      -1326.00000    
   126.260513       1293.84204      -1327.00000    
   126.594276       1293.64075      -1328.00000    
   126.931458       1293.43787      -1329.00000    
   127.271996       1293.23303      -1330.00000    
   127.615799       1293.02661      -1331.00000    
   127.963051       1292.81824      -1332.00000    
   128.313873       1292.60815      -1333.00000    
   128.668121       1292.39624      -1334.00000    
   129.025940       1292.18237      -1335.00000    
   129.387619       1291.96655      -1336.00000    
   129.753006       1291.74878      -1337.00000    
   130.122055       1291.52905      -1338.00000    
   130.494919       1291.30737      -1339.00000    
   130.871582       1291.08374      -1340.00000    
   131.252151       1290.85803      -1341.00000    
   131.636887       1290.63013      -1342.00000    
   132.025803       1290.40015      -1343.00000    
   132.418762       1290.16797      -1344.00000    
   132.815933       1289.93372      -1345.00000    
   133.217422       1289.69714      -1346.00000    
   133.623215       1289.45837      -1347.00000    
   134.033386       1289.21729      -1348.00000    
   134.448196       1288.97388      -1349.00000    
   134.867661       1288.72803      -1350.00000    
   135.291718       1288.47974      -1351.00000    
   135.720459       1288.22913      -1352.00000    
   136.153900       1287.97620      -1353.00000    
   136.592255       1287.72058      -1354.00000    
   137.035828       1287.46228      -1355.00000    
   137.484406       1287.20154      -1356.00000    
   137.938080       1286.93811      -1357.00000    
   138.397079       1286.67188      -1358.00000    
   138.861267       1286.40308      -1359.00000    
   139.330963       1286.13147      -1360.00000    
   139.806396       1285.85693      -1361.00000    
   140.287369       1285.57959      -1362.00000    
   140.773956       1285.29932      -1363.00000    
   141.266312       1285.01624      -1364.00000    
   141.764694       1284.72998      -1365.00000    
   142.269211       1284.44067      -1366.00000    
   142.779831       1284.14819      -1367.00000    
   143.296600       1283.85266      -1368.00000    
   143.819824       1283.55396      -1369.00000    
   144.349686       1283.25183      -1370.00000    
   144.886093       1282.94629      -1371.00000    
   145.429153       1282.63757      -1372.00000    
   145.978912       1282.32532      -1373.00000    
   146.535736       1282.00964      -1374.00000    
   147.099899       1281.69031      -1375.00000    
   147.671204       1281.36731      -1376.00000    
   148.249710       1281.04065      -1377.00000    
   148.835815       1280.71033      -1378.00000    
   149.429703       1280.37610      -1379.00000    
   150.031189       1280.03809      -1380.00000    
   150.640640       1279.69604      -1381.00000    
   151.258438       1279.34985      -1382.00000    
   151.884277       1278.99976      -1383.00000    
   152.518509       1278.64539      -1384.00000    
   153.161453       1278.28674      -1385.00000    
   153.812958       1277.92395      -1386.00000    
   154.473343       1277.55664      -1387.00000    
   155.142792       1277.18494      -1388.00000    
   155.821320       1276.80884      -1389.00000    
   156.509338       1276.42798      -1390.00000    
   157.207031       1276.04236      -1391.00000    
   157.914261       1275.65222      -1392.00000    
   158.631470       1275.25708      -1393.00000    
   159.358917       1274.85693      -1394.00000    
   160.096680       1274.45178      -1395.00000    
   160.844818       1274.04163      -1396.00000    
   161.603577       1273.62622      -1397.00000    
   162.373398       1273.20544      -1398.00000    
   163.154327       1272.77942      -1399.00000    
   163.946365       1272.34790      -1400.00000    
   164.750046       1271.91089      -1401.00000    
   165.565445       1271.46814      -1402.00000    
   166.392776       1271.01965      -1403.00000    
   167.232346       1270.56531      -1404.00000    
   168.084091       1270.10510      -1405.00000    
   168.948563       1269.63892      -1406.00000    
   169.825851       1269.16650      -1407.00000    
   170.716278       1268.68799      -1408.00000    
   171.620071       1268.20300      -1409.00000    
   172.537170       1267.71167      -1410.00000    
   173.468079       1267.21387      -1411.00000    
   174.413010       1266.70947      -1412.00000    
   175.372253       1266.19836      -1413.00000    
   176.345963       1265.68042      -1414.00000    
   177.334320       1265.15552      -1415.00000    
   178.337753       1264.62366      -1416.00000    
   179.356415       1264.08459      -1417.00000    
   180.390488       1263.53845      -1418.00000    
   181.440292       1262.98499      -1419.00000    
   182.506012       1262.42419      -1420.00000    
   183.588058       1261.85571      -1421.00000    
   184.686600       1261.27966      -1422.00000    
   185.801758       1260.69604      -1423.00000    
   186.933838       1260.10461      -1424.00000    
   188.083115       1259.50537      -1425.00000    
   189.249924       1258.89807      -1426.00000    
   190.434525       1258.28271      -1427.00000    
   191.637070       1257.65918      -1428.00000    
   192.857712       1257.02747      -1429.00000    
   194.096756       1256.38745      -1430.00000    
   195.354431       1255.73914      -1431.00000    
   196.630936       1255.08228      -1432.00000    
   197.926529       1254.41687      -1433.00000    
   199.241470       1253.74292      -1434.00000    
   200.575989       1253.06030      -1435.00000    
   201.930252       1252.36890      -1436.00000    
   203.304352       1251.66870      -1437.00000    
   204.698563       1250.95972      -1438.00000    
   206.113144       1250.24182      -1439.00000    
   207.548187       1249.51501      -1440.00000    
   209.003891       1248.77917      -1441.00000    
   210.480423       1248.03442      -1442.00000    
   211.977905       1247.28052      -1443.00000    
   213.496567       1246.51758      -1444.00000    
   215.036453       1245.74561      -1445.00000    
   216.597687       1244.96448      -1446.00000    
   218.180389       1244.17432      -1447.00000    
   219.784775       1243.37488      -1448.00000    
   221.410934       1242.56641      -1449.00000    
   223.058868       1241.74878      -1450.00000    
   224.728607       1240.92212      -1451.00000    
   226.420197       1240.08630      -1452.00000    
   228.133804       1239.24146      -1453.00000    
   229.869537       1238.38757      -1454.00000    
   231.627289       1237.52466      -1455.00000    
   233.407043       1236.65295      -1456.00000    
   235.208923       1235.77209      -1457.00000    
   237.032959       1234.88257      -1458.00000    
   238.878998       1233.98413      -1459.00000    
   240.747086       1233.07690      -1460.00000    


==> figures/test_secondary_image/logn_r_invers_one_image_16may20.dat <==
   9.41207123       1679.95044       1679.94250    
   9.44136143       1678.95068       1678.94250    
   9.47174358       1677.95093       1677.94250    
   9.50287914       1676.95105       1676.94250    
   9.52936840       1675.95129       1675.94250    
   9.55675411       1674.95154       1674.94250    
   9.58251572       1673.95166       1673.94250    
   9.60897827       1672.95190       1672.94250    
   9.63392067       1671.95215       1671.94250    
   9.65750790       1670.95239       1670.94250    
   9.68169308       1669.95264       1669.94250    
   9.70460224       1668.95288       1668.94250    
   9.72636318       1667.95325       1667.94263    
   9.74864006       1666.95349       1666.94263    
   9.77130413       1665.95374       1665.94263    
   9.79144001       1664.95398       1664.94263    
   9.81202698       1663.95422       1663.94263    
   9.83296108       1662.95447       1662.94263    
   9.85293198       1661.95483       1661.94263    
   9.87319088       1660.95508       1660.94263    
   9.89254665       1659.95544       1659.94263    
   9.91214180       1658.95569       1658.94263    
   9.93089199       1657.95605       1657.94263    
   9.94886494       1656.95630       1656.94263    
   9.96800041       1655.95667       1655.94263    
   9.98542881       1654.95703       1654.94263    
   10.0039129       1653.95740       1653.94263    
   10.0216417       1652.95776       1652.94275    
   10.0394697       1651.95813       1651.94275    
   10.0565939       1650.95862       1650.94275    
   10.0738039       1649.95898       1649.94275    
   10.0903568       1648.95935       1648.94275    
   10.1076622       1647.95972       1647.94275    
   10.1243038       1646.96021       1646.94275    
   10.1409597       1645.96057       1645.94275    
   10.1570015       1644.96106       1644.94275    
   10.1736383       1643.96155       1643.94275    
   10.1896610       1642.96216       1642.94287    
   10.2056561       1641.96265       1641.94287    
   10.2216053       1640.96313       1640.94287    
   10.2369890       1639.96362       1639.94287    
   10.2528191       1638.96411       1638.94287    
   10.2685614       1637.96472       1637.94287    
   10.2842054       1636.96521       1636.94287    
   10.2993050       1635.96582       1635.94287    
   10.3147402       1634.96655       1634.94299    
   10.3300533       1633.96716       1633.94299    
   10.3452368       1632.96777       1632.94299    
   10.3602877       1631.96838       1631.94299    
   10.3752003       1630.96912       1630.94299    
   10.3899727       1629.96973       1629.94299    
   10.4049435       1628.97058       1628.94312    
   10.4197464       1627.97131       1627.94312    
   10.4343815       1626.97205       1626.94312    
   10.4491587       1625.97290       1625.94312    
   10.4637480       1624.97363       1624.94312    
   10.4781523       1623.97461       1623.94324    
   10.4926538       1622.97546       1622.94324    
   10.5072279       1621.97632       1621.94324    
   10.5215902       1620.97717       1620.94324    
   10.5359993       1619.97815       1619.94324    
   10.5504360       1618.97925       1618.94336    
   10.5646448       1617.98022       1617.94336    
   10.5788622       1616.98120       1616.94336    
   10.5932951       1615.98230       1615.94336    
   10.6074781       1614.98340       1614.94348    
   10.6216278       1613.98450       1613.94348    
   10.6357346       1612.98572       1612.94348    
   10.6497869       1611.98694       1611.94360    
   10.6639643       1610.98816       1610.94360    
   10.6780586       1609.98950       1609.94360    
   10.6920643       1608.99084       1608.94373    
   10.7061443       1607.99219       1607.94373    
   10.7201147       1606.99365       1606.94373    
   10.7341309       1605.99512       1605.94385    
   10.7480192       1604.99658       1604.94385    
   10.7619286       1603.99829       1603.94397    
   10.7759895       1602.99988       1602.94397    
   10.7898912       1602.00146       1601.94397    
   10.8037729       1601.00330       1600.94409    
   10.8177528       1600.00500       1599.94409    
   10.8315535       1599.00684       1598.94421    
   10.8455496       1598.00867       1597.94421    
   10.8593502       1597.01074       1596.94434    
   10.8733072       1596.01270       1595.94434    
   10.8871679       1595.01477       1594.94446    
   10.9010372       1594.01709       1593.94458    
   10.9149008       1593.01917       1592.94458    
   10.9287453       1592.02161       1591.94470    
   10.9426584       1591.02380       1590.94470    
   10.9565239       1590.02637       1589.94482    
   10.9703341       1589.02893       1588.94495    
   10.9842587       1588.03149       1587.94495    
   10.9981003       1587.03418       1586.94507    
   11.0120220       1586.03711       1585.94519    
   11.0259218       1585.03992       1584.94531    
   11.0397863       1584.04297       1583.94543    
   11.0536842       1583.04602       1582.94543    
   11.0675974       1582.04919       1581.94556    
   11.0815115       1581.05249       1580.94568    
   11.0954123       1580.05603       1579.94580    
   11.1093550       1579.05957       1578.94592    
   11.1232576       1578.06323       1577.94604    
   11.1372356       1577.06702       1576.94617    
   11.1512089       1576.07092       1575.94629    
   11.1651621       1575.07495       1574.94641    
   11.1791410       1574.07922       1573.94666    
   11.1931305       1573.08350       1572.94678    
   11.2071695       1572.08801       1571.94690    
   11.2211876       1571.09253       1570.94702    
   11.2352219       1570.09753       1569.94727    
   11.2492590       1569.10242       1568.94739    
   11.2633305       1568.10767       1567.94763    
   11.2774191       1567.11292       1566.94775    
   11.2915545       1566.11841       1565.94800    
   11.3056316       1565.12415       1564.94812    
   11.3198080       1564.13000       1563.94836    
   11.3339396       1563.13623       1562.94861    
   11.3481331       1562.14258       1561.94885    
   11.3622932       1561.14905       1560.94897    
   11.3765173       1560.15576       1559.94922    
   11.3907509       1559.16284       1558.94946    
   11.4050121       1558.17029       1557.94983    
   11.4192505       1557.17773       1556.95007    
   11.4335499       1556.18555       1555.95032    
   11.4478579       1555.19360       1554.95056    
   11.4621906       1554.20215       1553.95093    
   11.4765587       1553.21082       1552.95117    
   11.4909439       1552.21985       1551.95154    
   11.5053301       1551.22925       1550.95190    
   11.5197544       1550.23889       1549.95227    
   11.5341988       1549.24890       1548.95264    
   11.5486450       1548.25940       1547.95300    
   11.5631495       1547.27014       1546.95337    
   11.5776453       1546.28125       1545.95374    
   11.5921841       1545.29297       1544.95422    
   11.6067476       1544.30493       1543.95459    
   11.6213169       1543.31738       1542.95508    
   11.6359158       1542.33032       1541.95557    
   11.6505461       1541.34375       1540.95605    
   11.6652069       1540.35754       1539.95654    
   11.6798801       1539.37207       1538.95715    
   11.6945829       1538.38696       1537.95764    
   11.7092972       1537.40259       1536.95825    
   11.7240391       1536.41858       1535.95886    
   11.7388201       1535.43530       1534.95947    
   11.7536058       1534.45264       1533.96008    
   11.7684240       1533.47058       1532.96082    
   11.7832680       1532.48926       1531.96155    
   11.7981348       1531.50854       1530.96216    
   11.8130178       1530.52869       1529.96301    
   11.8279371       1529.54944       1528.96375    
   11.8428736       1528.57104       1527.96460    
   11.8578205       1527.59351       1526.96545    
   11.8728065       1526.61670       1525.96631    
   11.8878107       1525.64087       1524.96716    
   11.9028358       1524.66589       1523.96814    
   11.9178734       1523.69189       1522.96912    
   11.9329462       1522.71899       1521.97021    
   11.9480324       1521.74695       1520.97131    
   11.9631433       1520.77600       1519.97241    
   11.9782667       1519.80615       1518.97351    
   11.9934206       1518.83752       1517.97473    
   12.0085831       1517.87000       1516.97595    
   12.0237703       1516.90381       1515.97729    
   12.0389690       1515.93884       1514.97864    
   12.0541906       1514.97522       1513.98010    
   12.0694313       1514.01282       1512.98145    
   12.0846853       1513.05212       1511.98303    
   12.0999527       1512.09277       1510.98462    
   12.1152363       1511.13489       1509.98621    
   12.1305285       1510.17871       1508.98792    
   12.1458349       1509.22424       1507.98975    
   12.1611547       1508.27136       1506.99158    
   12.1764851       1507.32031       1505.99341    
   12.1918249       1506.37122       1504.99548    
   12.2071753       1505.42383       1503.99744    
   12.2225332       1504.47852       1502.99963    
   12.2378950       1503.53528       1502.00183    
   12.2532663       1502.59424       1501.00415    
   12.2686367       1501.65515       1500.00647    
   12.2840157       1500.71851       1499.00891    
   12.2993879       1499.78442       1498.01160    
   12.3147659       1498.85242       1497.01416    
   12.3301382       1497.92322       1496.01697    
   12.3455114       1496.99646       1495.01978    
   12.3608789       1496.07239       1494.02271    
   12.3762360       1495.15125       1493.02588    
   12.3915882       1494.23291       1492.02905    
   12.4069271       1493.31750       1491.03235    
   12.4222603       1492.40527       1490.03577    
   12.4375744       1491.49609       1489.03931    
   12.4528790       1490.59021       1488.04285    
   12.4681606       1489.68762       1487.04663    
   12.4834280       1488.78857       1486.05054    
   12.4986687       1487.89331       1485.05469    
   12.5138903       1487.00134       1484.05872    
   12.5290861       1486.11340       1483.06311    
   12.5442514       1485.22925       1482.06750    
   12.5593882       1484.34912       1481.07214    
   12.5744944       1483.47314       1480.07690    
   12.5895653       1482.60132       1479.08179    
   12.6046000       1481.73376       1478.08679    
   12.6195936       1480.87085       1477.09204    
   12.6345482       1480.01245       1476.09741    
   12.6494579       1479.15857       1475.10291    
   12.6643229       1478.30945       1474.10852    
   12.6791382       1477.46533       1473.11438    
   12.6939030       1476.62610       1472.12036    
   12.7086124       1475.79211       1471.12659    
   12.7232666       1474.96326       1470.13293    
   12.7378645       1474.13977       1469.13940    
   12.7524004       1473.32166       1468.14612    
   12.7668724       1472.50916       1467.15295    
   12.7812805       1471.70215       1466.15991    
   12.7956200       1470.90088       1465.16711    
   12.8098888       1470.10547       1464.17444    
   12.8240852       1469.31604       1463.18201    
   12.8382072       1468.53259       1462.18970    
   12.8522491       1467.75525       1461.19763    
   12.8662148       1466.98413       1460.20569    
   12.8800983       1466.21924       1459.21387    
   12.8938971       1465.46082       1458.22229    
   12.9076138       1464.70862       1457.23071    
   12.9212379       1463.96301       1456.23962    
   12.9347754       1463.22400       1455.24841    
   12.9482212       1462.49158       1454.25745    
   12.9615736       1461.76575       1453.26660    
   12.9748287       1461.04688       1452.27612    
   12.9879923       1460.33459       1451.28552    
   13.0010529       1459.62927       1450.29529    
   13.0140171       1458.93066       1449.30505    
   13.0268803       1458.23901       1448.31494    
   13.0396395       1457.55444       1447.32520    
   13.0522957       1456.87671       1446.33545    
   13.0648489       1456.20593       1445.34570    
   13.0772943       1455.54224       1444.35632    
   13.0896378       1454.88538       1443.36670    
   13.1018667       1454.23584       1442.37781    
   13.1139946       1453.59302       1441.38843    
   13.1260109       1452.95740       1440.39941    
   13.1379166       1452.32874       1439.41064    
   13.1497164       1451.70703       1438.42163    
   13.1613998       1451.09253       1437.43323    
   13.1729794       1450.48462       1436.44434    
   13.1844444       1449.88391       1435.45593    
   13.1958017       1449.28992       1434.46729    
   13.2070427       1448.70300       1433.47925    
   13.2181797       1448.12280       1432.49072    
   13.2291994       1447.54956       1431.50269    
   13.2401152       1446.98291       1430.51428    
   13.2509155       1446.42310       1429.52625    
   13.2616062       1445.86987       1428.53833    
   13.2721910       1445.32324       1427.55005    
   13.2826624       1444.78333       1426.56226    
   13.2930269       1444.24976       1425.57434    
   13.3032799       1443.72290       1424.58667    
   13.3134298       1443.20215       1423.59863    
   13.3234682       1442.68799       1422.61096    
   13.3334036       1442.18005       1421.62305    
   13.3432331       1441.67810       1420.63513    
   13.3529530       1441.18274       1419.64783    
   13.3625746       1440.69299       1418.65979    
   13.3720884       1440.20959       1417.67224    
   13.3815012       1439.73193       1416.68457    
   13.3908167       1439.26013       1415.69653    
   13.4000244       1438.79431       1414.70923    
   13.4091368       1438.33411       1413.72144    
   13.4181519       1437.87939       1412.73340    
   13.4270630       1437.43066       1411.74609    
   13.4358835       1436.98706       1410.75818    
   13.4446039       1436.54919       1409.77063    
   13.4532328       1436.11646       1408.78271    
   13.4617710       1435.68896       1407.79443    
   13.4702082       1435.26697       1406.80737    
   13.4785633       1434.84973       1405.81897    
   13.4868183       1434.43799       1404.83167    
   13.4949913       1434.03101       1403.84351    
   13.5030756       1433.62891       1402.85535    
   13.5110674       1433.23181       1401.86792    
   13.5189829       1432.83923       1400.87927    
   13.5268030       1432.45178       1399.89185    
   13.5345459       1432.06860       1398.90356    
   13.5422058       1431.68994       1397.91516    
   13.5497808       1431.31604       1396.92737    
   13.5572767       1430.94653       1395.93933    
   13.5646944       1430.58118       1394.95081    
   13.5720339       1430.22021       1393.96240    
   13.5792952       1429.86353       1392.97424    
   13.5864792       1429.51099       1391.98608    
   13.5935898       1429.16260       1390.99768    
   13.6006298       1428.81799       1390.00854    
   13.6075878       1428.47766       1389.02087    
   13.6144819       1428.14099       1388.03186    
   13.6213017       1427.80823       1387.04321    
   13.6280508       1427.47937       1386.05469    
   13.6347322       1427.15405       1385.06592    
   13.6413498       1426.83228       1384.07654    
   13.6478901       1426.51453       1383.08875    
   13.6543770       1426.19983       1382.09900    
   13.6607914       1425.88879       1381.11011    
   13.6671381       1425.58142       1380.12195    
   13.6734304       1425.27710       1379.13220    
   13.6796560       1424.97620       1378.14294    
   13.6858168       1424.67871       1377.15442    
   13.6919222       1424.38428       1376.16492    
   13.6979675       1424.09302       1375.17529    
   13.7039557       1423.80481       1374.18567    
   13.7098770       1423.52002       1373.19751    
   13.7157516       1423.23779       1372.20740    
   13.7215643       1422.95886       1371.21777    
   13.7273245       1422.68262       1370.22815    
   13.7330322       1422.40918       1369.23804    
   13.7386780       1422.13892       1368.24939    
   13.7442799       1421.87109       1367.25903    
   13.7498236       1421.60632       1366.26941    
   13.7553205       1421.34387       1365.27905    
   13.7607603       1421.08447       1364.28992    
   13.7661552       1420.82739       1363.29980    
   13.7714987       1420.57300       1362.30957    
   13.7767954       1420.32104       1361.31934    
   13.7820473       1420.07153       1360.32849    
   13.7872429       1419.82471       1359.33960    
   13.7923975       1419.58020       1358.34924    
   13.7975101       1419.33777       1357.35779    
   13.8025665       1419.09827       1356.36890    
   13.8075914       1418.86047       1355.37732    
   13.8125668       1418.62524       1354.38672    
   13.8174925       1418.39246       1353.39758    
   13.8223848       1418.16150       1352.40625    
   13.8272305       1417.93286       1351.41553    
   13.8320360       1417.70630       1350.42480    
   13.8368034       1417.48181       1349.43359    
   13.8415270       1417.25952       1348.44312    
   13.8462095       1417.03918       1347.45288    
   13.8508568       1416.82080       1346.46143    
   13.8554640       1416.60449       1345.47034    
   13.8600321       1416.39014       1344.47949    
   13.8645630       1416.17773       1343.48853    
   13.8690596       1415.96704       1342.49670    
   13.8735161       1415.75830       1341.50598    
   13.8779345       1415.55151       1340.51562    
   13.8823223       1415.34644       1339.52368    
   13.8866720       1415.14319       1338.53235    
   13.8909883       1414.94165       1337.54089    
   13.8952703       1414.74194       1336.54944    
   13.8995237       1414.54358       1335.55701    
   13.9037342       1414.34741       1334.56714    
   13.9079170       1414.15271       1333.57544    
   13.9120703       1413.95947       1332.58252    
   13.9161835       1413.76819       1331.59229    
   13.9202728       1413.57812       1330.59985    
   13.9243259       1413.38989       1329.60840    
   13.9283552       1413.20288       1328.61548    
   13.9323435       1413.01794       1327.62549    
   13.9363117       1412.83411       1326.63257    
   13.9402456       1412.65186       1325.64038    
   13.9441528       1412.47095       1324.64832    
   13.9480314       1412.29163       1323.65637    
   13.9518795       1412.11365       1322.66455    
   13.9556999       1411.93713       1321.67261    
   13.9594927       1411.76208       1320.68054    
   13.9632568       1411.58838       1319.68848    
   13.9669943       1411.41602       1318.69629    
   13.9707060       1411.24500       1317.70374    
   13.9743967       1411.07495       1316.70984    
   13.9780493       1410.90674       1315.71985    
   13.9816866       1410.73950       1314.72681    
   13.9852972       1410.57349       1313.73315    
   13.9888754       1410.40906       1312.74231    
   13.9924402       1410.24536       1311.74817    
   13.9959688       1410.08337       1310.75708    
   13.9994822       1409.92212       1309.76355    
   14.0029707       1409.76221       1308.77014    
   14.0064278       1409.60376       1307.77930    
   14.0098705       1409.44617       1306.78577    
   14.0132866       1409.28979       1305.79260    
   14.0166807       1409.13452       1304.79968    
   14.0200529       1408.98035       1303.80688    
   14.0234022       1408.82727       1302.81409    
   14.0267296       1408.67529       1301.82129    
   14.0300350       1408.52441       1300.82849    
   14.0333185       1408.37463       1299.83557    
   14.0365801       1408.22583       1298.84265    
   14.0398207       1408.07812       1297.84961    
   14.0430412       1407.93152       1296.85632    
   14.0462446       1407.78564       1295.86230    
   14.0494242       1407.64099       1294.86938    
   14.0525818       1407.49731       1293.87744    
   14.0557251       1407.35437       1292.88318    
   14.0588465       1407.21265       1291.88940    
   14.0619450       1407.07190       1290.89758    
   14.0650339       1406.93164       1289.90198    
   14.0680895       1406.79309       1288.91125    
   14.0711432       1406.65466       1287.91528    
   14.0741615       1406.51782       1286.92432    
   14.0771751       1406.38123       1285.92896    
   14.0801668       1406.24573       1284.93457    
   14.0831308       1406.11157       1283.94458    
   14.0860929       1405.97766       1282.94836    
   14.0890284       1405.84485       1281.95435    
   14.0919437       1405.71313       1280.96277    
   14.0948486       1405.58191       1279.96838    
   14.0977335       1405.45166       1278.97412    
   14.1006021       1405.32214       1277.98022    
   14.1034555       1405.19348       1276.98645    
   14.1062918       1405.06555       1275.99268    
   14.1091108       1404.93848       1274.99902    
   14.1119146       1404.81226       1274.00525    
   14.1147022       1404.68677       1273.01147    
   14.1174726       1404.56201       1272.01770    
   14.1202288       1404.43799       1271.02380    
   14.1229677       1404.31482       1270.02991    
   14.1256933       1404.19238       1269.03577    
   14.1284037       1404.07056       1268.04138    
   14.1311045       1403.94922       1267.04529    
   14.1337786       1403.82922       1266.05444    
   14.1364460       1403.70947       1265.06006    
   14.1390972       1403.59058       1264.06519    
   14.1417379       1403.47217       1263.06921    
   14.1443539       1403.35498       1262.07812    
   14.1469660       1403.23792       1261.08264    
   14.1495619       1403.12170       1260.08716    
   14.1521378       1403.00647       1259.09521    
   14.1547127       1402.89124       1258.09766    
   14.1572571       1402.77734       1257.10718    
   14.1598082       1402.66333       1256.10889    
   14.1623240       1402.55090       1255.11865    
   14.1648464       1402.43823       1254.12097    
   14.1673298       1402.32739       1253.13281    
   14.1698141       1402.21643       1252.13794    
   14.1722775       1402.10669       1251.14380    
   14.1747150       1401.99792       1250.15479    
   14.1771536       1401.88940       1249.15808    
   14.1795712       1401.78186       1248.16370    
   14.1819725       1401.67505       1247.17188    
   14.1843643       1401.56873       1246.17798    
   14.1867437       1401.46301       1245.18286    
   14.1891108       1401.35803       1244.18835    
   14.1914654       1401.25354       1243.19409    
   14.1938086       1401.14966       1242.19983    
   14.1961393       1401.04639       1241.20569    
   14.1984539       1400.94397       1240.21338    
   14.2007608       1400.84192       1239.21814    
   14.2030544       1400.74048       1238.22327    
   14.2053375       1400.63965       1237.22864    
   14.2076101       1400.53918       1236.23389    
   14.2098722       1400.43945       1235.23914    
   14.2121267       1400.33997       1234.24304    
   14.2143621       1400.24133       1233.25085    
   14.2165928       1400.14307       1232.25623    
   14.2188091       1400.04553       1231.26147    
   14.2210159       1399.94836       1230.26660    
   14.2232132       1399.85168       1229.27161    
   14.2254009       1399.75562       1228.27625    
   14.2275839       1399.65967       1227.27869    
   14.2297440       1399.56470       1226.28809    
   14.2319040       1399.46997       1225.29272    
   14.2340508       1399.37573       1224.29700    
   14.2361946       1399.28174       1223.29871    
   14.2383146       1399.18884       1222.30859    
   14.2404366       1399.09595       1221.31262    
   14.2425499       1399.00342       1220.31421    
   14.2446442       1398.91174       1219.32263    
   14.2467365       1398.82019       1218.32727    
   14.2488241       1398.72900       1217.32837    
   14.2508879       1398.63879       1216.33801    
   14.2529583       1398.54834       1215.33997    
   14.2550097       1398.45874       1214.34534    
   14.2570553       1398.36951       1213.35083    
   14.2590961       1398.28040       1212.35352    
   14.2611198       1398.19214       1211.36060    
   14.2631454       1398.10388       1210.36267    
   14.2651520       1398.01648       1209.36987    
   14.2671604       1397.92908       1208.37219    
   14.2691517       1397.84241       1207.37817    
   14.2711401       1397.75586       1206.38232    
   14.2731237       1397.66956       1205.38416    
   14.2750845       1397.58435       1204.39441    
   14.2770567       1397.49866       1203.39404    
   14.2790041       1397.41406       1202.40125    
   14.2809525       1397.32947       1201.40479    
   14.2828941       1397.24512       1200.40710    
   14.2848186       1397.16162       1199.41516    
   14.2867460       1397.07800       1198.41772    
   14.2886629       1396.99487       1197.42041    
   14.2905684       1396.91223       1196.42651    
   14.2924681       1396.82996       1195.43213    
   14.2943630       1396.74792       1194.43408    
   14.2962503       1396.66614       1193.43750    
   14.2981262       1396.58496       1192.44397    
   14.2999964       1396.50403       1191.44897    
   14.3018618       1396.42334       1190.45129    
   14.3037186       1396.34314       1189.45483    
   14.3055696       1396.26306       1188.45862    
   14.3074141       1396.18335       1187.46265    
   14.3092422       1396.10437       1186.47156    
   14.3110752       1396.02515       1185.47253    
   14.3128948       1395.94666       1184.47607    
   14.3147097       1395.86829       1183.47986    
   14.3165188       1395.79028       1182.48376    
   14.3183212       1395.71252       1181.48767    
   14.3201170       1395.63501       1180.49158    
   14.3219061       1395.55786       1179.49561    
   14.3236885       1395.48108       1178.49963    
   14.3254633       1395.40454       1177.50366    
   14.3272333       1395.32837       1176.50757    
   14.3289957       1395.25244       1175.51160    
   14.3307495       1395.17688       1174.51672    
   14.3325024       1395.10144       1173.51831    
   14.3342428       1395.02649       1172.52344    
   14.3359804       1394.95178       1171.52734    
   14.3377104       1394.87732       1170.53125    
   14.3394346       1394.80322       1169.53516    
   14.3411522       1394.72937       1168.53894    
   14.3428640       1394.65576       1167.54272    
   14.3445702       1394.58240       1166.54639    
   14.3462706       1394.50940       1165.55005    
   14.3479643       1394.43665       1164.55359    
   14.3496532       1394.36414       1163.55713    
   14.3513365       1394.29187       1162.56030    
   14.3530159       1394.21973       1161.56299    
   14.3546896       1394.14795       1160.56567    
   14.3563528       1394.07654       1159.57275    
   14.3580141       1394.00525       1158.57605    
   14.3596668       1393.93433       1157.57922    
   14.3613157       1393.86365       1156.58203    
   14.3629627       1393.79309       1155.58337    
   14.3645992       1393.72290       1154.58875    
   14.3662310       1393.65295       1153.59424    
   14.3678579       1393.58325       1152.59692    
   14.3694801       1393.51379       1151.59912    
   14.3711004       1393.44434       1150.60022    
   14.3727055       1393.37561       1149.60852    
   14.3743143       1393.30664       1148.61096    
   14.3759155       1393.23816       1147.61243    
   14.3775120       1393.16980       1146.61487    
   14.3790979       1393.10193       1145.62207    
   14.3806858       1393.03394       1144.62390    
   14.3822708       1392.96606       1143.62317    
   14.3838377       1392.89905       1142.63269    
   14.3854113       1392.83179       1141.63428    
   14.3869810       1392.76453       1140.63281    
   14.3885326       1392.69824       1139.64282    
   14.3900919       1392.63159       1138.64404    
   14.3916464       1392.56506       1137.64331    
   14.3931837       1392.49939       1136.65234    
   14.3947296       1392.43323       1135.65259    
   14.3962650       1392.36768       1134.65491    
   14.3977928       1392.30237       1133.66125    
   14.3993273       1392.23682       1132.65869    
   14.4008389       1392.17212       1131.66895    
   14.4023628       1392.10706       1130.66833    
   14.4038725       1392.04260       1129.67151    
   14.4053783       1391.97827       1128.67651    
   14.4068871       1391.91382       1127.67578    
   14.4083786       1391.85010       1126.68372    
   14.4098816       1391.78601       1125.68103    
   14.4113626       1391.72278       1124.69055    
   14.4128580       1391.65894       1123.68677    
   14.4143276       1391.59607       1122.69714    
   14.4158163       1391.53259       1121.69263    
   14.4172764       1391.47021       1120.70337    
   14.4187555       1391.40710       1119.69873    
   14.4202070       1391.34509       1118.70935    
   14.4216776       1391.28247       1117.70496    
   14.4231215       1391.22083       1116.71509    
   14.4245815       1391.15845       1115.71130    
   14.4260187       1391.09717       1114.72046    
   14.4274683       1391.03528       1113.71802    
   14.4288998       1390.97424       1112.72510    
   14.4303379       1390.91284       1111.72510    
   14.4317665       1390.85193       1110.72827    
   14.4331903       1390.79126       1109.73352    
   14.4346180       1390.73035       1108.73157    
   14.4360275       1390.67017       1107.74121    
   14.4374485       1390.60962       1106.73865    
   14.4388533       1390.54968       1105.74390    
   14.4402590       1390.48975       1104.74707    
   14.4416656       1390.42981       1103.74609    
   14.4430561       1390.37048       1102.75500    
   14.4444561       1390.31079       1101.75354    
   14.4458475       1390.25146       1100.75403    
   14.4472256       1390.19263       1099.76453    
   14.4486160       1390.13342       1098.76123    
   14.4499950       1390.07458       1097.76221    
   14.4513617       1390.01636       1096.77332    
   14.4527407       1389.95752       1095.76941    
   14.4541082       1389.89917       1094.77051    
   14.4554634       1389.84143       1093.78125    
   14.4568310       1389.78308       1092.77795    
   14.4581871       1389.72522       1091.77905    
   14.4595337       1389.66785       1090.78821    
   14.4608870       1389.61011       1089.78687    
   14.4622326       1389.55273       1088.78760    
   14.4635725       1389.49561       1087.79297    
   14.4649096       1389.43860       1086.79712    
   14.4662476       1389.38159       1085.79651    
   14.4675798       1389.32483       1084.79797    
   14.4689035       1389.26831       1083.80530    
   14.4702291       1389.21179       1082.80652    
   14.4715509       1389.15540       1081.80688    
   14.4728699       1389.09924       1080.80847    
   14.4741802       1389.04333       1079.81482    
   14.4754915       1388.98743       1078.81750    
   14.4767990       1388.93164       1077.81763    
   14.4781036       1388.87598       1076.81909    
   14.4794064       1388.82043       1075.82117    
   14.4806986       1388.76538       1074.82971    
   14.4819956       1388.70996       1073.82898    
   14.4832850       1388.65503       1072.83008    
   14.4845734       1388.60010       1071.83179    
   14.4858589       1388.54517       1070.83386    
   14.4871359       1388.49072       1069.84082    
   14.4884148       1388.43616       1068.84229    
   14.4896889       1388.38184       1067.84302    
   14.4909601       1388.32764       1066.84473    
   14.4922295       1388.27344       1065.84668    
   14.4934959       1388.21936       1064.84888    
   14.4947567       1388.16553       1063.85364    
   14.4960136       1388.11194       1062.85803    
   14.4972696       1388.05835       1061.85815    
   14.4985209       1388.00488       1060.85974    
   14.4997711       1387.95154       1059.86169    
   14.5010185       1387.89832       1058.86377    
   14.5022631       1387.84521       1057.86597    
   14.5035048       1387.79211       1056.86816    
   14.5047436       1387.73926       1055.87048    
   14.5059729       1387.68677       1054.87854    
   14.5072060       1387.63416       1053.87732    
   14.5084324       1387.58179       1052.87891    
   14.5096579       1387.52942       1051.88086    
   14.5108814       1387.47717       1050.88293    
   14.5121012       1387.42505       1049.88513    
   14.5133190       1387.37305       1048.88733    
   14.5145330       1387.32117       1047.88953    
   14.5157452       1387.26941       1046.89172    
   14.5169544       1387.21765       1045.89392    
   14.5181608       1387.16614       1044.89624    
   14.5193644       1387.11475       1043.89844    
   14.5205650       1387.06335       1042.90063    
   14.5217619       1387.01221       1041.90295    
   14.5229559       1386.96118       1040.90662    
   14.5241461       1386.91028       1039.90967    
   14.5253344       1386.85950       1038.91077    
   14.5265198       1386.80872       1037.91272    
   14.5277023       1386.75818       1036.91467    
   14.5288830       1386.70764       1035.91675    
   14.5300608       1386.65723       1034.91882    
   14.5312366       1386.60693       1033.92090    
   14.5324097       1386.55676       1032.92297    
   14.5335798       1386.50671       1031.92505    
   14.5347471       1386.45679       1030.92712    
   14.5359125       1386.40686       1029.92920    
   14.5370750       1386.35706       1028.93115    
   14.5382347       1386.30737       1027.93311    
   14.5393934       1386.25781       1026.93494    
   14.5405493       1386.20837       1025.93652    
   14.5417032       1386.15894       1024.93774    
   14.5428514       1386.10974       1023.94232    
   14.5439987       1386.06055       1022.94446    
   14.5451431       1386.01147       1021.94653    
   14.5462837       1385.96252       1020.94855    
   14.5474234       1385.91382       1019.95062    
   14.5485592       1385.86499       1018.95264    
   14.5496931       1385.81641       1017.95459    
   14.5508251       1385.76794       1016.95654    
   14.5519543       1385.71948       1015.95850    
   14.5530815       1385.67114       1014.96039    
   14.5542059       1385.62292       1013.96222    
   14.5553284       1385.57471       1012.96399    
   14.5564489       1385.52661       1011.96564    
   14.5575676       1385.47864       1010.96704    
   14.5586853       1385.43066       1009.96692    
   14.5597982       1385.38281       1008.97107    
   14.5609083       1385.33521       1007.97504    
   14.5620165       1385.28760       1006.97687    
   14.5631218       1385.24011       1005.97864    
   14.5642242       1385.19275       1004.98029    
   14.5653248       1385.14551       1003.98193    
   14.5664244       1385.09827       1002.98340    
   14.5675220       1385.05103       1001.98462    
   14.5686188       1385.00391       1000.98444    
   14.5697117       1384.95691       999.987610    
   14.5708008       1384.91003       998.992493    
   14.5718880       1384.86328       997.994141    
   14.5729733       1384.81665       996.995605    
   14.5740557       1384.77002       995.997009    
   14.5751371       1384.72351       994.998108    
   14.5762177       1384.67700       993.998291    
   14.5772972       1384.63049       992.999084    
   14.5783691       1384.58435       992.005737    
   14.5794420       1384.53809       991.007141    
   14.5805111       1384.49207       990.008423    
   14.5815792       1384.44604       989.009460    
   14.5826464       1384.40015       988.009827    
   14.5837135       1384.35413       987.008728    
   14.5847721       1384.30847       986.016785    
   14.5858326       1384.26270       985.018066    
   14.5868893       1384.21716       984.019104    
   14.5879450       1384.17163       983.019775    
   14.5890017       1384.12610       982.018311    
   14.5900517       1384.08069       981.022888    
   14.5911007       1384.03540       980.027283    
   14.5921478       1383.99023       979.028198    
   14.5931931       1383.94507       978.028809    
   14.5942383       1383.90002       977.027588    
   14.5952797       1383.85498       976.030762    
   14.5963173       1383.81018       975.036011    
   14.5973549       1383.76526       974.036804    
   14.5983906       1383.72058       973.037048    
   14.5994291       1383.67566       972.032898    
   14.6004543       1383.63135       971.043396    
   14.6014862       1383.58667       970.044189    
   14.6025124       1383.54224       969.044617    
   14.6035395       1383.49792       968.043701    
   14.6045637       1383.45349       967.044678    
   14.6055832       1383.40942       966.051331    
   14.6066036       1383.36523       965.051758    
   14.6076221       1383.32104       964.051208    
   14.6086407       1383.27698       963.049805    
   14.6096506       1383.23315       962.058105    
   14.6106644       1383.18921       961.058411    
   14.6116753       1383.14551       960.057739    
   14.6126871       1383.10156       959.056213    
   14.6136885       1383.05811       958.064636    
   14.6146955       1383.01453       957.064758    
   14.6156998       1382.97095       956.063416    
   14.6167021       1382.92737       955.063843    
   14.6176977       1382.88416       954.070801    
   14.6186972       1382.84082       953.070557    
   14.6196966       1382.79736       952.065857    
   14.6206856       1382.75439       951.075012    
   14.6216793       1382.71118       950.076477    
   14.6226692       1382.66821       949.075623    
   14.6236610       1382.62512       948.072937    
   14.6246424       1382.58240       947.082031    
   14.6256304       1382.53943       946.081604    
   14.6266174       1382.49646       945.076660    
   14.6275940       1382.45398       944.085632    
   14.6285753       1382.41125       943.087036    
   14.6295538       1382.36865       942.085388    
   14.6305313       1382.32605       941.085022    
   14.6315022       1382.28381       940.092224    
   14.6324778       1382.24133       939.091125    
   14.6334524       1382.19885       938.087585    
   14.6344156       1382.15674       937.097168    
   14.6353865       1382.11450       936.096191    
   14.6363573       1382.07214       935.090881    
   14.6373148       1382.03040       934.101868    
   14.6382809       1381.98816       933.100952    
   14.6392469       1381.94604       932.094666    
   14.6401987       1381.90442       931.106384    
   14.6411600       1381.86243       930.105408    
   14.6421213       1381.82043       929.098755    
   14.6430683       1381.77905       928.110657    
   14.6440248       1381.73730       927.109558    
   14.6449804       1381.69543       926.103088    
   14.6459227       1381.65430       925.114807    
   14.6468744       1381.61267       924.113525    
   14.6478252       1381.57104       923.107727    
   14.6487627       1381.52991       922.118774    
   14.6497097       1381.48853       921.117126    
   14.6506548       1381.44714       920.112732    
   14.6515894       1381.40613       919.122559    
   14.6525316       1381.36487       918.120300    
   14.6534700       1381.32373       917.118225    
   14.6544018       1381.28284       916.126038    
   14.6553402       1381.24170       915.122437    
   14.6562710       1381.20081       914.124817    
   14.6572008       1381.16003       913.129211    
   14.6581373       1381.11890       912.121948    
   14.6590567       1381.07849       911.133972    
   14.6599874       1381.03760       910.131836    
   14.6609154       1380.99695       909.127869    
   14.6618328       1380.95654       908.136963    
   14.6627598       1380.91577       907.133057    
   14.6636791       1380.87537       906.135254    
   14.6645966       1380.83496       905.139465    
   14.6655207       1380.79431       904.132935    
   14.6664286       1380.75439       903.144043    
   14.6673479       1380.71387       902.140869    
   14.6682615       1380.67358       901.139954    
   14.6691694       1380.63354       900.146301    
   14.6700878       1380.59314       899.138794    
   14.6709881       1380.55347       898.150574    
   14.6719007       1380.51318       897.147339    
   14.6728067       1380.47314       896.146057    
   14.6737080       1380.43347       895.152405    
   14.6746187       1380.39319       894.145203    
   14.6755123       1380.35376       893.156555    
   14.6764183       1380.31372       892.152527    
   14.6773157       1380.27405       891.153320    
   14.6782112       1380.23450       890.157898    
   14.6791134       1380.19458       889.152283    
   14.6800022       1380.15527       888.161987    
   14.6809044       1380.11536       887.153748    
   14.6817884       1380.07617       886.164429    
   14.6826830       1380.03662       885.162231    
   14.6835728       1379.99719       884.160217    
   14.6844578       1379.95801       883.166626    
   14.6853514       1379.91846       882.160095    
   14.6862288       1379.87952       881.170349    
   14.6871233       1379.83984       880.160645    
   14.6879959       1379.80103       879.173767    
   14.6888828       1379.76172       878.169678    
   14.6897621       1379.72266       877.169006    
   14.6906385       1379.68372       876.174011    
   14.6915216       1379.64453       875.168945    
   14.6923914       1379.60583       874.177551    
   14.6932745       1379.56665       873.169617    
   14.6941404       1379.52808       872.180847    
   14.6950216       1379.48889       871.172302    
   14.6958847       1379.45044       870.182312    
   14.6967583       1379.41162       869.179138    
   14.6976261       1379.37292       868.179688    
   14.6984921       1379.33435       867.183167    
   14.6993618       1379.29565       866.179932    
   14.7002220       1379.25720       865.186523    
   14.7010918       1379.21851       864.180786    
   14.7019472       1379.18030       863.189575    
   14.7028160       1379.14148       862.181946    
   14.7036686       1379.10352       861.192383    
   14.7045364       1379.06470       860.183228    
   14.7053843       1379.02686       859.195068    
   14.7062511       1378.98804       858.184570    
   14.7070961       1378.95032       857.197632    
   14.7079563       1378.91174       856.191040    
   14.7088051       1378.87390       855.195251    
   14.7096577       1378.83569       854.194641    
   14.7105074       1378.79761       853.195801    
   14.7113562       1378.75964       852.197693    
   14.7122049       1378.72156       851.196838    
   14.7130499       1378.68372       850.200439    
   14.7138977       1378.64563       849.198242    
   14.7147388       1378.60791       848.202942    
   14.7155857       1378.56995       847.199768    
   14.7164240       1378.53235       846.205322    
   14.7172689       1378.49438       845.201416    
   14.7181044       1378.45679       844.207520    
   14.7189474       1378.41895       843.203186    
   14.7197800       1378.38147       842.209656    
   14.7206211       1378.34363       841.205017    
   14.7214518       1378.30627       840.211609    
   14.7222900       1378.26855       839.206909    
   14.7231188       1378.23120       838.213501    
   14.7239552       1378.19360       837.208923    
   14.7247810       1378.15637       836.215210    
   14.7256145       1378.11877       835.210938    
   14.7264395       1378.08154       834.216858    
   14.7272701       1378.04407       833.213074    
   14.7280931       1378.00696       832.218384    
   14.7289209       1377.96948       831.215332    
   14.7297421       1377.93237       830.219727    
   14.7305679       1377.89514       829.217712    
   14.7313881       1377.85803       828.220886    
   14.7322102       1377.82080       827.220276    
   14.7330294       1377.78381       826.221680    
   14.7338476       1377.74670       825.223083    
   14.7346668       1377.70959       824.221924    
   14.7354803       1377.67273       823.226379    
   14.7363024       1377.63550       822.219421    
   14.7371082       1377.59900       821.232239    
   14.7379313       1377.56165       820.221558    
   14.7387342       1377.52527       819.233337    
   14.7395535       1377.48804       818.223755    
   14.7403555       1377.45166       817.234314    
   14.7411718       1377.41455       816.226135    
   14.7419729       1377.37805       815.235107    
   14.7427864       1377.34119       814.228577    
   14.7435875       1377.30469       813.235718    
   14.7443962       1377.26782       812.231262    
   14.7451973       1377.23145       811.235962    
   14.7460022       1377.19470       810.234314    
   14.7468042       1377.15820       809.235352    
   14.7476044       1377.12170       808.238098    
   14.7484093       1377.08508       807.232056    
   14.7492008       1377.04895       806.244385    
   14.7500076       1377.01208       805.234375    
   14.7507963       1376.97607       804.244812    
   14.7515993       1376.93945       803.236877    
   14.7523880       1376.90332       802.245056    
   14.7531872       1376.86682       801.239685    
   14.7539759       1376.83069       800.244751    
   14.7547712       1376.79431       799.242981    
   14.7555628       1376.75818       798.242859    
   14.7563505       1376.72205       797.247742    
   14.7571449       1376.68555       796.241028    
   14.7579260       1376.64978       795.252197    
   14.7587214       1376.61340       794.243530    
   14.7595005       1376.57764       793.252075    
   14.7602911       1376.54126       792.246399    
   14.7610722       1376.50549       791.251282    
   14.7618580       1376.46936       790.249878    
   14.7626438       1376.43323       789.246399    
   14.7634192       1376.39758       788.257324    
   14.7642078       1376.36133       787.247986    
   14.7649794       1376.32568       786.257996    
   14.7657652       1376.28955       785.250732    
   14.7665377       1376.25403       784.257202    
   14.7673187       1376.21802       783.254028    
   14.7680941       1376.18225       782.254395    
   14.7688675       1376.14661       781.259277    
   14.7696476       1376.11060       780.252747    
   14.7704144       1376.07520       779.263000    
   14.7711935       1376.03918       778.255493    
   14.7719603       1376.00378       777.261902    
   14.7727337       1375.96802       776.258911    
   14.7735052       1375.93225       775.257568    
   14.7742701       1375.89685       774.265442    
   14.7750444       1375.86108       773.257690    
   14.7758055       1375.82581       772.267090    
   14.7765770       1375.79004       771.260620    
   14.7773390       1375.75464       770.265259    
   14.7781057       1375.71912       769.264526    
   14.7788725       1375.68347       768.260193    
   14.7796297       1375.64844       767.271484    
   14.7803984       1375.61267       766.262878    
   14.7811537       1375.57751       765.270081    
   14.7819185       1375.54199       764.266174    
   14.7826786       1375.50671       763.265320    
   14.7834339       1375.47156       762.272827    
   14.7841978       1375.43591       761.265381    
   14.7849483       1375.40100       760.274109    
   14.7857094       1375.36548       759.268433    
   14.7864628       1375.33032       758.270996    
   14.7872171       1375.29517       757.273315    
   14.7879753       1375.25977       756.268066    
   14.7887230       1375.22485       755.277588    
   14.7894802       1375.18945       754.270996    
   14.7902288       1375.15454       753.274780    
   14.7909794       1375.11938       752.275391    
   14.7917328       1375.08411       751.270752    
   14.7924767       1375.04932       750.280579    
   14.7932301       1375.01404       749.273682    
   14.7939739       1374.97913       748.277710    
   14.7947216       1374.94409       747.278015    
   14.7954712       1374.90894       746.273560    
   14.7962103       1374.87427       745.283203    
   14.7969599       1374.83899       744.276428    
   14.7977009       1374.80420       743.279907    
   14.7984438       1374.76929       742.281067    
   14.7991896       1374.73425       741.276367    
   14.7999249       1374.69958       740.285461    
   14.8006706       1374.66455       739.279358    
   14.8014088       1374.62976       738.281250    
   14.8021460       1374.59509       737.284729    
   14.8028879       1374.56006       736.279175    
   14.8036203       1374.52551       735.287231    
   14.8043613       1374.49048       734.282410    
   14.8050995       1374.45569       733.279480    
   14.8058281       1374.42126       732.291077    
   14.8065701       1374.38623       731.282043    
   14.8072968       1374.35181       730.289795    
   14.8080292       1374.31714       729.291565    
   14.8087568       1374.28271       728.293762    
   14.8094702       1374.24890       727.312683    
   14.8101921       1374.21472       726.310608    
   14.8109045       1374.18103       725.311340    
   14.8116074       1374.14771       724.328125    
   14.8123188       1374.11401       723.322998    
   14.8130226       1374.08069       722.322937    
   14.8137169       1374.04785       721.338257    
   14.8144207       1374.01453       720.333435    
   14.8151178       1373.98145       719.332825    
   14.8158064       1373.94885       718.345642    
   14.8165026       1373.91589       717.343445    
   14.8171940       1373.88318       716.341980    
   14.8178797       1373.85071       715.349854    
   14.8185663       1373.81812       714.354492    
   14.8192539       1373.78564       713.350830    
   14.8199387       1373.75317       712.350891    
   14.8206139       1373.72119       711.366272    
   14.8212986       1373.68872       710.359924    
   14.8219767       1373.65662       709.359070    
   14.8226509       1373.62463       708.367188    
   14.8233261       1373.59277       707.371033    
   14.8240013       1373.56067       706.367554    
   14.8246746       1373.52881       705.367554    
   14.8253403       1373.49731       704.380005    
   14.8260126       1373.46545       703.377258    
   14.8266811       1373.43384       702.375610    
   14.8273487       1373.40210       701.375854    
   14.8280087       1373.37097       700.389954    
   14.8286762       1373.33936       699.384888    
   14.8293381       1373.30798       698.383667    
   14.8300009       1373.27661       697.384094    
   14.8306541       1373.24561       696.398132    
   14.8313160       1373.21423       695.393005    
   14.8319731       1373.18311       694.391907    
   14.8326302       1373.15198       693.392273    
   14.8332796       1373.12122       692.404541    
   14.8339357       1373.09021       691.401794    
   14.8345871       1373.05933       690.400269    
   14.8352394       1373.02844       689.400452    
   14.8358870       1372.99780       688.407898    
   14.8365335       1372.96716       687.412354    
   14.8371820       1372.93640       686.408936    
   14.8378277       1372.90588       685.408691    
   14.8384743       1372.87524       684.409424    
   14.8391123       1372.84497       683.422546    
   14.8397570       1372.81445       682.418396    
   14.8403978       1372.78418       681.417297    
   14.8410387       1372.75378       680.417480    
   14.8416796       1372.72339       679.418396    
   14.8423100       1372.69348       678.433350    
   14.8429508       1372.66321       677.426636    
   14.8435841       1372.63318       676.426025    
   14.8442202       1372.60315       675.426392    
   14.8448544       1372.57300       674.427429    
   14.8454809       1372.54333       673.441956    
   14.8461151       1372.51331       672.435669    
   14.8467426       1372.48364       671.435120    
   14.8473721       1372.45386       670.435486    
   14.8480015       1372.42395       669.436462    
   14.8486233       1372.39453       668.448059    
   14.8492508       1372.36487       667.445801    
   14.8498745       1372.33533       666.444580    
   14.8504982       1372.30579       665.444763    
   14.8511209       1372.27625       664.445435    
   14.8517447       1372.24683       663.446655    
   14.8523579       1372.21765       662.460999    
   14.8529806       1372.18823       661.454773    
   14.8535967       1372.15906       660.454407    
   14.8542137       1372.12988       659.454834    
   14.8548317       1372.10059       658.455627    
   14.8554478       1372.07141       657.456909    
   14.8560562       1372.04260       656.470581    
   14.8566713       1372.01343       655.465088    
   14.8572817       1371.98462       654.464722    
   14.8578930       1371.95569       653.465210    
   14.8585043       1371.92676       652.466003    
   14.8591146       1371.89783       651.467163    
   14.8597193       1371.86914       650.475769    
   14.8603258       1371.84045       649.477539    
   14.8609314       1371.81177       648.475708    
   14.8615360       1371.78320       647.475952    
   14.8621407       1371.75464       646.476624    
   14.8627443       1371.72595       645.477600    
   14.8633480       1371.69739       644.478760    
   14.8639469       1371.66907       643.485474    
   14.8645458       1371.64075       642.490051    
   14.8651447       1371.61243       641.487549    
   14.8657417       1371.58411       640.487732    
   14.8663397       1371.55579       639.488464    
   14.8669367       1371.52759       638.489380    
   14.8675327       1371.49939       637.490479    
   14.8681288       1371.47119       636.491821    
   14.8687201       1371.44324       635.499695    
   14.8693113       1371.41516       634.502014    
   14.8699026       1371.38721       633.500366    
   14.8704920       1371.35925       632.500732    
   14.8710823       1371.33142       631.501526    
   14.8716717       1371.30347       630.502563    
   14.8722601       1371.27563       629.503662    
   14.8728485       1371.24780       628.504883    
   14.8734360       1371.22009       627.506348    
   14.8740187       1371.19250       626.514343    
   14.8746023       1371.16492       625.515930    
   14.8751850       1371.13733       624.514709    
   14.8757668       1371.10974       623.515137    
   14.8763485       1371.08228       622.516052    
   14.8769293       1371.05481       621.517090    
   14.8775101       1371.02734       620.518250    
   14.8780899       1370.99988       619.519531    
   14.8786688       1370.97253       618.520813    
   14.8792467       1370.94519       617.522156    
   14.8798246       1370.91785       616.523804    
   14.8803949       1370.89087       615.534668    
   14.8809710       1370.86365       614.531311    
   14.8815432       1370.83655       613.531372    
   14.8821154       1370.80957       612.532166    
   14.8826876       1370.78247       611.533203    
   14.8832588       1370.75549       610.534424    
   14.8838291       1370.72852       609.535645    
   14.8843994       1370.70154       608.536926    
   14.8849688       1370.67468       607.538269    
   14.8855371       1370.64771       606.539673    
   14.8861046       1370.62097       605.541077    
   14.8866720       1370.59412       604.542480    
   14.8872375       1370.56738       603.544067    
   14.8877993       1370.54077       602.551636    
   14.8883629       1370.51416       601.552246    
   14.8889246       1370.48767       600.551819    
   14.8894854       1370.46118       599.552551    
   14.8900461       1370.43469       598.553589    
   14.8906059       1370.40820       597.554810    
   14.8911657       1370.38171       596.556030    
   14.8917246       1370.35535       595.557373    
   14.8922825       1370.32898       594.558777    
   14.8928394       1370.30261       593.560120    
   14.8933964       1370.27637       592.561523    
   14.8939524       1370.25012       591.562988    
   14.8945074       1370.22388       590.564392    
   14.8950615       1370.19763       589.565857    
   14.8956146       1370.17151       588.567322    
   14.8961678       1370.14539       587.568787    
   14.8967190       1370.11938       586.570251    
   14.8972702       1370.09338       585.571716    
   14.8978205       1370.06738       584.573242    
   14.8983707       1370.04138       583.574707    
   14.8989191       1370.01550       582.576294    
   14.8994646       1369.98975       581.580933    
   14.9000101       1369.96399       580.583801    
   14.9005556       1369.93823       579.583313    
   14.9011002       1369.91248       578.584167    
   14.9016438       1369.88684       577.585327    
   14.9021873       1369.86121       576.586609    
   14.9027290       1369.83557       575.587891    
   14.9032717       1369.81006       574.589294    
   14.9038124       1369.78455       573.590698    
   14.9043531       1369.75903       572.592102    
   14.9048929       1369.73352       571.593506    
   14.9054317       1369.70813       570.594910    
   14.9059696       1369.68274       569.596375    
   14.9065065       1369.65735       568.597839    
   14.9070435       1369.63208       567.599243    
   14.9075794       1369.60669       566.600708    
   14.9081144       1369.58154       565.602173    
   14.9086494       1369.55627       564.603638    
   14.9091825       1369.53113       563.605103    
   14.9097157       1369.50598       562.606567    
   14.9102478       1369.48083       561.608032    
   14.9107800       1369.45581       560.609436    
   14.9113102       1369.43079       559.610901    
   14.9118404       1369.40576       558.612366    
   14.9123697       1369.38086       557.613831    
   14.9128981       1369.35596       556.615295    
   14.9134254       1369.33105       555.616699    
   14.9139528       1369.30615       554.618164    
   14.9144793       1369.28137       553.619629    
   14.9150047       1369.25659       552.621033    
   14.9155302       1369.23181       551.622437    
   14.9160538       1369.20715       550.623901    
   14.9165773       1369.18250       549.625305    
   14.9171000       1369.15784       548.626648    
   14.9176226       1369.13330       547.628052    
   14.9181433       1369.10864       546.629395    
   14.9186649       1369.08411       545.630737    
   14.9191847       1369.05969       544.632019    
   14.9197044       1369.03516       543.633301    
   14.9202232       1369.01074       542.634399    
   14.9207411       1368.98633       541.635376    
   14.9212599       1368.96191       540.635742    
   14.9217777       1368.93750       539.635559    
   14.9222927       1368.91333       538.642212    
   14.9228077       1368.88904       537.643677    
   14.9233217       1368.86487       536.645142    
   14.9238348       1368.84070       535.646545    
   14.9243469       1368.81653       534.648010    
   14.9248581       1368.79248       533.649414    
   14.9253693       1368.76843       532.650818    
   14.9258795       1368.74438       531.652222    
   14.9263887       1368.72046       530.653625    
   14.9268980       1368.69653       529.654968    
   14.9274063       1368.67261       528.656372    
   14.9279137       1368.64868       527.657715    
   14.9284210       1368.62488       526.658997    
   14.9289274       1368.60107       525.660339    
   14.9294329       1368.57727       524.661621    
   14.9299383       1368.55347       523.662842    
   14.9304428       1368.52979       522.664001    
   14.9309464       1368.50610       521.665100    
   14.9314499       1368.48242       520.666016    
   14.9319534       1368.45874       519.666748    
   14.9324570       1368.43506       518.666687    
   14.9329605       1368.41138       517.664673    
   14.9334593       1368.38794       516.674561    
   14.9339600       1368.36438       515.675903    
   14.9344587       1368.34094       514.677246    
   14.9349556       1368.31750       513.678528    
   14.9354534       1368.29419       512.679810    
   14.9359493       1368.27087       511.681030    
   14.9364452       1368.24756       510.682251    
   14.9369411       1368.22437       509.683411    
   14.9374361       1368.20105       508.684509    
   14.9379301       1368.17786       507.685547    
   14.9384241       1368.15466       506.686401    
   14.9389181       1368.13147       505.687042    
   14.9394112       1368.10828       504.687317    
   14.9399080       1368.08496       503.681000    
   14.9403963       1368.06201       502.694977    
   14.9408884       1368.03894       501.696198    
   14.9413767       1368.01599       500.697418    
   14.9418659       1367.99304       499.698578    
   14.9423532       1367.97021       498.699707    
   14.9428406       1367.94727       497.700745    
   14.9433279       1367.92444       496.701752    
   14.9438143       1367.90161       495.702606    
   14.9443007       1367.87878       494.703278    
   14.9447861       1367.85608       493.703522    
   14.9452724       1367.83325       492.702515    
   14.9457598       1367.81042       491.701019    
   14.9462414       1367.78784       490.712250    
   14.9467249       1367.76514       489.713348    
   14.9472055       1367.74255       488.714417    
   14.9476862       1367.71997       487.715393    
   14.9481668       1367.69751       486.716278    
   14.9486465       1367.67505       485.717041    
   14.9491262       1367.65259       484.717590    
   14.9496059       1367.63013       483.717682    
   14.9500866       1367.60754       482.716248    
   14.9505672       1367.58508       481.715088    
   14.9510422       1367.56274       480.726654    
   14.9515200       1367.54041       479.727631    
   14.9519939       1367.51819       478.728546    
   14.9524689       1367.49597       477.729340    
   14.9529428       1367.47375       476.730011    
   14.9534168       1367.45154       475.730408    
   14.9538908       1367.42944       474.730286    
   14.9543657       1367.40710       473.728119    
   14.9548397       1367.38501       472.728577    
   14.9553099       1367.36292       471.739532    
   14.9557819       1367.34094       470.740387    
   14.9562511       1367.31897       469.741150    
   14.9567194       1367.29700       468.741760    
   14.9571886       1367.27502       467.742096    
   14.9576578       1367.25317       466.741943    
   14.9581270       1367.23120       465.740265    
   14.9585981       1367.20911       464.737549    
   14.9590616       1367.18750       463.751068    
   14.9595289       1367.16565       462.751801    
   14.9599934       1367.14392       461.752441    
   14.9604578       1367.12219       460.752838    
   14.9609213       1367.10046       459.752899    
   14.9613857       1367.07886       458.752289    
   14.9618540       1367.05701       457.744690    
   14.9623137       1367.03552       456.758087    
   14.9627762       1367.01379       455.762115    
   14.9632368       1366.99231       454.762665    
   14.9636974       1366.97083       453.763031    
   14.9641571       1366.94934       452.763031    
   14.9646168       1366.92786       451.762299    
   14.9650793       1366.90637       450.756927    
   14.9655371       1366.88489       449.764648    
   14.9659948       1366.86365       448.772156    
   14.9664516       1366.84229       447.772583    
   14.9669075       1366.82104       446.772736    
   14.9673634       1366.79968       445.772461    
   14.9678192       1366.77844       444.771240    
   14.9682798       1366.75696       443.761963    
   14.9687290       1366.73596       442.781189    
   14.9691849       1366.71472       441.781616    
   14.9696369       1366.69360       440.781799    
   14.9700890       1366.67261       439.781647    
   14.9705410       1366.65149       438.780701    
   14.9709949       1366.63037       437.775696    
   14.9714460       1366.60925       436.781067    
   14.9718952       1366.58838       435.790527    
   14.9723454       1366.56738       434.790649    
   14.9727936       1366.54651       433.790436    
   14.9732418       1366.52563       432.789459    
   14.9736929       1366.50464       431.785187    
   14.9741411       1366.48376       430.787537    
   14.9745865       1366.46301       429.799133    
   14.9750328       1366.44226       428.799133    
   14.9754782       1366.42151       427.798737    
   14.9759235       1366.40076       426.797455    
   14.9763718       1366.37988       425.790192    
   14.9768143       1366.35938       424.800354    
   14.9772577       1366.33875       423.807404    
   14.9777002       1366.31812       422.807190    
   14.9781418       1366.29761       421.806396    
   14.9785843       1366.27698       420.804291    
   14.9790306       1366.25623       419.795227    
   14.9794664       1366.23596       418.815216    
   14.9799089       1366.21545       417.815094    
   14.9803467       1366.19507       416.814514    
   14.9807854       1366.17468       415.812988    
   14.9812279       1366.15417       414.806274    
   14.9816647       1366.13379       413.813965    
   14.9821014       1366.11353       412.822845    
   14.9825382       1366.09326       411.822327    
   14.9829741       1366.07300       410.820984    
   14.9834108       1366.05273       409.817047    
   14.9838486       1366.03235       408.814941    
   14.9842806       1366.01233       407.830322    
   14.9847155       1365.99219       406.829742    
   14.9851484       1365.97205       405.828430    
   14.9855824       1365.95190       404.824921    
   14.9860182       1365.93164       403.820007    
   14.9864464       1365.91187       402.837494    
   14.9868793       1365.89172       401.836823    
   14.9873095       1365.87183       400.835358    
   14.9877405       1365.85181       399.831390    
   14.9881735       1365.83179       398.827515    
   14.9885988       1365.81201       397.844452    
   14.9890289       1365.79211       396.843567    
   14.9894562       1365.77222       395.841766    
   14.9898863       1365.75232       394.836090    
   14.9903145       1365.73254       393.837982    
   14.9907389       1365.71289       392.851135    
   14.9911652       1365.69312       391.849976    
   14.9915905       1365.67346       390.847626    
   14.9920225       1365.65344       389.831757    
   14.9924393       1365.63416       388.857971    
   14.9928665       1365.61438       387.857117    
   14.9932890       1365.59485       386.855438    
   14.9937124       1365.57520       385.851685    
   14.9941387       1365.55554       384.843933    
   14.9945555       1365.53625       383.864075    
   14.9949789       1365.51660       382.862793    
   14.9953985       1365.49719       381.860291    
   14.9958229       1365.47766       380.849060    
   14.9962397       1365.45837       379.864319    
   14.9966593       1365.43896       378.869720    
   14.9970779       1365.41968       377.867706    
   14.9974966       1365.40027       376.862976    
   14.9979172       1365.38086       375.858002    
   14.9983301       1365.36182       374.876404    
   14.9987488       1365.34241       373.874634    
   14.9991646       1365.32324       372.871185    
   14.9995852       1365.30383       371.858063    
   14.9999943       1365.28491       370.882629    
   15.0004110       1365.26575       369.880981    
   15.0008240       1365.24658       368.877960    
   15.0012445       1365.22729       367.859955    
   15.0016499       1365.20850       366.888489    
   15.0020657       1365.18933       365.886871    
   15.0024767       1365.17041       364.884003    
   15.0028915       1365.15137       363.874359    
   15.0033007       1365.13245       362.883759    
   15.0037098       1365.11365       361.892975    
   15.0041208       1365.09473       360.890076    
   15.0045319       1365.07568       359.881775    
   15.0049410       1365.05688       358.886780    
   15.0053473       1365.03821       357.898834    
   15.0057564       1365.01929       356.895844    
   15.0061655       1365.00049       355.887329    
   15.0065718       1364.98181       354.892303    
   15.0069761       1364.96313       353.904449    
   15.0073833       1364.94446       352.901215    
   15.0077915       1364.92566       351.891022    
   15.0081949       1364.90710       350.900269    
   15.0085983       1364.88855       349.909790    
   15.0090027       1364.87000       348.906158    
   15.0094137       1364.85107       347.885803    
   15.0098085       1364.83301       346.916687    
   15.0102139       1364.81433       345.914276    
   15.0106153       1364.79590       344.910065    
   15.0110226       1364.77722       343.893402    
   15.0114155       1364.75916       342.921356    
   15.0118189       1364.74060       341.918549    
   15.0122194       1364.72217       340.913147    
   15.0126228       1364.70374       339.902679    
   15.0130157       1364.68567       338.925934    
   15.0134163       1364.66724       337.922516    
   15.0138159       1364.64893       336.914307    
   15.0142145       1364.63062       335.914917    
   15.0146074       1364.61267       334.930298    
   15.0150061       1364.59436       333.925964    
   15.0154095       1364.57593       332.905762    
   15.0157957       1364.55811       331.936798    
   15.0161943       1364.53992       330.933594    
   15.0165892       1364.52185       329.927460    
   15.0169868       1364.50366       328.917725    
   15.0173740       1364.48584       327.940643    
   15.0177708       1364.46777       326.936401    
   15.0181665       1364.44958       325.922974    
   15.0185547       1364.43176       324.936920    
   15.0189466       1364.41394       323.943939    
   15.0193386       1364.39587       322.937897    
   15.0197334       1364.37793       321.925659    
   15.0201178       1364.36035       320.950562    
   15.0205107       1364.34241       319.946045    
   15.0209036       1364.32434       318.930908    
   15.0212879       1364.30676       317.947937    
   15.0216770       1364.28906       316.953186    
   15.0220661       1364.27124       315.946136    
   15.0224562       1364.25342       314.937164    
   15.0228376       1364.23608       313.959686    
   15.0232267       1364.21826       312.954376    
   15.0236197       1364.20032       311.933502    
   15.0239954       1364.18311       310.965393    
   15.0243845       1364.16541       309.960876    
   15.0247707       1364.14783       308.950165    
   15.0251541       1364.13037       307.953613    
   15.0255346       1364.11292       306.967407    
   15.0259209       1364.09534       305.960175    
   15.0263071       1364.07776       304.949097    
   15.0266829       1364.06067       303.973328    
   15.0270681       1364.04309       302.967346    
   15.0274544       1364.02551       301.947388    
   15.0278273       1364.00854       300.978668    
   15.0282106       1363.99097       299.973267    
   15.0285950       1363.97351       298.955261    
   15.0289688       1363.95654       297.976105    
   15.0293484       1363.93921       296.979156    
   15.0297298       1363.92188       295.968231    
   15.0301075       1363.90466       294.969635    
   15.0304813       1363.88770       293.984894    
   15.0308619       1363.87036       292.976105    
   15.0312405       1363.85315       291.968536    
   15.0316114       1363.83630       290.990234    
   15.0319910       1363.81909       289.982452    
   15.0323696       1363.80188       288.968994    
   15.0327377       1363.78516       287.995209    
   15.0331163       1363.76807       286.987946    
   15.0334949       1363.75085       285.970306    
   15.0338602       1363.73425       284.999817    
   15.0342369       1363.71716       283.992798    
   15.0346146       1363.69995       282.972198    
   15.0349779       1363.68347       282.004120    
   15.0353537       1363.66650       280.997192    
   15.0357304       1363.64941       279.974579    
   15.0360918       1363.63306       279.008179    
   15.0364666       1363.61609       278.001190    
   15.0368423       1363.59900       276.977417    
   15.0372019       1363.58276       276.011993    
   15.0375757       1363.56580       275.004883    
   15.0379496       1363.54883       273.980713    
   15.0383081       1363.53271       273.015625    
   15.0386801       1363.51587       272.008270    
   15.0390530       1363.49902       270.984467    
   15.0394096       1363.48279       270.019073    
   15.0397806       1363.46606       269.011383    
   15.0401516       1363.44934       267.988800    
   15.0405083       1363.43323       267.022400    
   15.0408773       1363.41650       266.014191    
   15.0412464       1363.39978       264.993805    
   15.0416021       1363.38379       264.025604    
   15.0419703       1363.36719       263.016663    
   15.0423365       1363.35059       261.999573    
   15.0426912       1363.33459       261.028687    
   15.0430584       1363.31799       260.018646    
   15.0434227       1363.30164       259.006348    
   15.0437775       1363.28564       258.031647    
   15.0441437       1363.26904       257.019775    
   15.0445051       1363.25281       256.014557    
   15.0448599       1363.23682       255.034424    
   15.0452251       1363.22034       254.018906    
   15.0455818       1363.20435       253.025162    
   15.0459385       1363.18823       252.036728    
   15.0463076       1363.17163       251.005722    
   15.0466537       1363.15601       250.046432    
   15.0470161       1363.13977       249.037674    
   15.0473785       1363.12341       248.012833    
   15.0477247       1363.10791       247.048264    
   15.0480862       1363.09167       246.037979    
   15.0484447       1363.07544       245.021576    
   15.0487919       1363.05981       244.050018    
   15.0491524       1363.04370       243.036621    
   15.0495071       1363.02783       242.032944    
   15.0498562       1363.01208       241.051437    
   15.0502186       1362.99585       240.027328    
   15.0505638       1362.98035       239.052216    
   15.0509186       1362.96436       238.051956    
   15.0512772       1362.94836       237.026947    
   15.0516195       1362.93298       236.062439    
   15.0519762       1362.91699       235.050446    
   15.0523291       1362.90112       234.038239    
   15.0526724       1362.88574       233.063171    
   15.0530300       1362.86975       232.043945    
   15.0533752       1362.85425       231.055435    
   15.0537243       1362.83862       230.063217    
   15.0540810       1362.82275       229.036148    
   15.0544186       1362.80762       228.073288    
   15.0547724       1362.79175       227.060501    
   15.0551214       1362.77612       226.048904    
   15.0554619       1362.76086       225.073151    
   15.0558176       1362.74500       224.048569    
   15.0561571       1362.72986       223.071457    
   15.0565042       1362.71436       222.071838    
   15.0568562       1362.69861       221.048721    
   15.0571909       1362.68359       220.082382    
   15.0575428       1362.66797       219.066055    
   15.0578852       1362.65271       218.065353    
   15.0582256       1362.63745       217.081192    
   15.0585785       1362.62170       216.050873    
   15.0589104       1362.60693       215.090622    
   15.0592585       1362.59143       214.076416    
   15.0596018       1362.57617       213.066025    
   15.0599375       1362.56116       212.088943    
   15.0602913       1362.54541       211.054092    
   15.0606194       1362.53076       210.097733    
   15.0609655       1362.51538       209.084122    
   15.0613070       1362.50012       208.068924    
   15.0616398       1362.48535       207.095459    
   15.0619917       1362.46973       206.058197    
   15.0623178       1362.45520       205.103897    
   15.0626621       1362.43994       204.090118    
   15.0630016       1362.42480       203.073456    
   15.0633316       1362.41016       202.101044    
   15.0636826       1362.39465       201.063324    
   15.0640059       1362.38025       200.109314    
   15.0643482       1362.36499       199.094742    
   15.0646849       1362.35010       198.079712    
   15.0650139       1362.33545       197.105911    
   15.0653610       1362.32007       196.069733    
   15.0656834       1362.30579       195.114227    
   15.0660238       1362.29065       194.097931    
   15.0663576       1362.27588       193.088272    
   15.0666857       1362.26135       192.110153    
   15.0670290       1362.24622       191.077850    
   15.0673504       1362.23193       190.118713    
   15.0676899       1362.21692       189.098724    
   15.0680189       1362.20239       188.100403    
   15.0683479       1362.18787       187.113510    
   15.0686865       1362.17285       186.088196    
   15.0690069       1362.15869       185.122574    
   15.0693493       1362.14355       184.088577    
   15.0696688       1362.12939       183.123260    
   15.0700026       1362.11475       182.114197    
   15.0703325       1362.10010       181.100693    
   15.0706549       1362.08582       180.125198    
   15.0709944       1362.07092       179.091934    
   15.0713100       1362.05701       178.133209    
   15.0716467       1362.04211       177.109039    
   15.0719681       1362.02795       176.119217    
   15.0722942       1362.01355       175.125473    
   15.0726252       1361.99902       174.106262    
   15.0729437       1361.98499       173.135117    
   15.0732813       1361.97009       172.098801    
   15.0735931       1361.95630       171.142548    
   15.0739269       1361.94165       170.118225    
   15.0742464       1361.92761       169.126648    
   15.0745687       1361.91345       168.133682    
   15.0748968       1361.89905       167.115051    
   15.0752125       1361.88513       166.143158    
   15.0755463       1361.87048       165.108139    
   15.0758562       1361.85681       164.150330    
   15.0761890       1361.84229       163.119614    
   15.0765028       1361.82849       162.142151    
   15.0768261       1361.81433       161.138596    
   15.0771484       1361.80017       160.127533    
   15.0774632       1361.78638       159.149124    
   15.0777922       1361.77197       158.120499    
   15.0781012       1361.75842       157.156586    
   15.0784340       1361.74377       156.115067    
   15.0787382       1361.73047       155.162857    
   15.0790663       1361.71606       154.136108    
   15.0793791       1361.70239       153.145996    
   15.0796957       1361.68860       152.150558    
   15.0800161       1361.67456       151.136246    
   15.0803270       1361.66101       150.160004    
   15.0806522       1361.64673       149.130539    
   15.0809584       1361.63342       148.166962    
   15.0812874       1361.61902       147.125916    
   15.0815887       1361.60583       146.172684    
   15.0819149       1361.59155       145.138489    
   15.0822201       1361.57825       144.163956    
   15.0825377       1361.56445       143.156097    
   15.0828514       1361.55078       142.151520    
   15.0831604       1361.53723       141.166550    
   15.0834799       1361.52332       140.145828    
   15.0837841       1361.51001       139.174332    
   15.0841064       1361.49597       138.141754    
   15.0844069       1361.48291       137.180328    
   15.0847321       1361.46875       136.138184    
   15.0850296       1361.45581       135.184952    
   15.0853567       1361.44165       134.134659    
   15.0856504       1361.42883       133.189514    
   15.0859699       1361.41492       132.160919    
   15.0862741       1361.40173       131.168030    
   15.0865822       1361.38831       130.172287    
   15.0868931       1361.37488       129.162308    
   15.0871964       1361.36169       128.180740    
   15.0875111       1361.34802       127.158897    
   15.0878105       1361.33508       126.187477    
   15.0881281       1361.32129       125.156319    
   15.0884237       1361.30847       124.192947    
   15.0887423       1361.29468       123.154030    
   15.0890360       1361.28198       122.197350    
   15.0893564       1361.26807       121.151779    
   15.0896473       1361.25549       120.200836    
   15.0899687       1361.24158       119.149422    
   15.0902567       1361.22913       118.204201    
   15.0905733       1361.21545       117.165840    
   15.0908670       1361.20276       116.192055    
   15.0911751       1361.18933       115.178238    
   15.0914745       1361.17639       114.185623    
   15.0917778       1361.16333       113.187088    
   15.0920811       1361.15027       112.182991    
   15.0923796       1361.13733       111.194328    
   15.0926847       1361.12427       110.181747    
   15.0929813       1361.11145       109.200500    
   15.0932875       1361.09827       108.181190    
   15.0935812       1361.08557       107.205841    
   15.0938883       1361.07239       106.181007    
   15.0941801       1361.05981       105.210503    
   15.0944881       1361.04651       104.181038    
   15.0947771       1361.03406       103.214569    
   15.0950861       1361.02075       102.181190    
   15.0953741       1361.00842       101.218124    
   15.0956831       1360.99512       100.181435    
   15.0959682       1360.98291       99.2212219    
   15.0962782       1360.96960       98.1817474    
   15.0965624       1360.95740       97.2239075    
   15.0968714       1360.94409       96.1821060    
   15.0971546       1360.93201       95.2262344    
   15.0974636       1360.91870       94.1825409    
   15.0977449       1360.90662       93.2282333    
   15.0980539       1360.89343       92.1830521    
   15.0983343       1360.88135       91.2299423    
   15.0986423       1360.86816       90.1836624    
   15.0989227       1360.85620       89.2313995    
   15.0992298       1360.84302       88.1844025    
   15.0995092       1360.83118       87.2326431    
   15.0998163       1360.81799       86.1853104    
   15.1000938       1360.80615       85.2336884    
   15.1004000       1360.79309       84.1864090    
   15.1006775       1360.78113       83.2345810    
   15.1009827       1360.76819       82.1877518    
   15.1012602       1360.75635       81.2353363    
   15.1015644       1360.74341       80.1893692    
   15.1018410       1360.73157       79.2359848    
   15.1021442       1360.71863       78.1913300    
   15.1024199       1360.70691       77.2365265    
   15.1027222       1360.69397       76.1936798    
   15.1029978       1360.68225       75.2369919    
   15.1032982       1360.66943       74.1964798    
   15.1035748       1360.65771       73.2373657    
   15.1038733       1360.64502       72.1997986    
   15.1041498       1360.63330       71.2376328    
   15.1044464       1360.62073       70.2037125    
   15.1047230       1360.60889       69.2377548    
   15.1050177       1360.59644       68.2083206    
   15.1052952       1360.58459       67.2376404    
   15.1055880       1360.57227       66.2137451    
   15.1058664       1360.56042       65.2371216    
   15.1061563       1360.54810       64.2201157    
   15.1064358       1360.53625       63.2358780    
   15.1067228       1360.52405       62.2276764    
   15.1070051       1360.51221       61.2332077    
   15.1072884       1360.50012       60.2367973    
   15.1075735       1360.48804       59.2271538    
   15.1078520       1360.47632       58.2482300    
   15.1081457       1360.46387       57.2054672    
   15.1084127       1360.45264       56.2701454    
   15.1087122       1360.43994       55.2072487    
   15.1089754       1360.42883       54.2672920    
   15.1092730       1360.41626       53.2100525    
   15.1095371       1360.40515       52.2645912    
   15.1098318       1360.39270       51.2140045    
   15.1100979       1360.38147       50.2619247    
   15.1103897       1360.36926       49.2192841    
   15.1106567       1360.35791       48.2590714    
   15.1109457       1360.34583       47.2261162    
   15.1112156       1360.33447       46.2555542    
   15.1114998       1360.32251       45.2348595    
   15.1117725       1360.31104       44.2502556    
   15.1120520       1360.29919       43.2461700    
   15.1123304       1360.28760       42.2392311    
   15.1126022       1360.27612       41.2622986    
   15.1128912       1360.26404       40.2184372    
   15.1131516       1360.25305       39.2829247    
   15.1134443       1360.24084       38.2220726    
   15.1137028       1360.22998       37.2783546    
   15.1139917       1360.21777       36.2275200    
   15.1142530       1360.20691       35.2736435    
   15.1145382       1360.19495       34.2351151    
   15.1148024       1360.18384       33.2680321    
   15.1150827       1360.17212       32.2454147    
   15.1153517       1360.16089       31.2594261    
   15.1156263       1360.14941       30.2593937    
   15.1159058       1360.13770       29.2310219    
   15.1161661       1360.12683       28.2891445    
   15.1164541       1360.11487       27.2289925    
   15.1167088       1360.10425       26.2894325    
   15.1169949       1360.09229       25.2349758    
   15.1172514       1360.08154       24.2830639    
   15.1175327       1360.06982       23.2437458    
   15.1177940       1360.05896       22.2751865    
   15.1180696       1360.04749       21.2561703    
   15.1183367       1360.03638       20.2612095    
   15.1186037       1360.02527       19.2750149    
   15.1188831       1360.01367       18.2343807    
   15.1191368       1360.00305       17.3008461    
   15.1194210       1359.99121       16.2401619    
   15.1196737       1359.98071       15.2931566    
   15.1199532       1359.96912       14.2491808    
   15.1201973       1359.95911       13.2838202    
   15.1204386       1359.94910       12.2624674    
   15.1206570       1359.94006       11.2668266    
   15.1208553       1359.93201       10.2839012    
   15.1210489       1359.92407       9.24182224    
   15.1212063       1359.91772       8.30738449    
   15.1213675       1359.91125       7.24893379    
   15.1214952       1359.90613       6.29800606    
   15.1216173       1359.90137       5.26013947    
   15.1217155       1359.89758       4.28498793    
   15.1217985       1359.89441       3.27702475    
   15.1218653       1359.89197       2.24347544    
   15.1219082       1359.89038       1.31646323    
   15.1219378       1359.88940      0.249660075    
   15.1219435       1359.88916     -0.693799376    
   15.1219606       1359.88867      -1.73985565    
   15.1219997       1359.88745      -2.70692134    
   15.1220617       1359.88538      -3.72359133    
   15.1221447       1359.88257      -4.74512196    
   15.1222410       1359.87927      -5.68538952    
   15.1223698       1359.87488      -6.74664497    
   15.1225023       1359.87024      -7.68802309    
   15.1226692       1359.86426      -8.73565769    
   15.1228428       1359.85803      -9.70284843    
   15.1230431       1359.85083      -10.7181787    
   15.1232653       1359.84265      -11.7499294    
   15.1234818       1359.83472      -12.6742697    
   15.1237497       1359.82471      -13.7426815    
   15.1240044       1359.81519      -14.6871824    
   15.1242962       1359.80420      -15.7298555    
   15.1245661       1359.79395      -16.7060642    
   15.1248436       1359.78333      -17.7080784    
   15.1251278       1359.77258      -18.7441120    
   15.1253853       1359.76270      -19.6736164    
   15.1256742       1359.75159      -20.7345371    
   15.1259308       1359.74170      -21.6891155    
   15.1262093       1359.73096      -22.7180328    
   15.1264791       1359.72046      -23.7236214    
   15.1267405       1359.71033      -24.6824360    
   15.1270218       1359.69946      -25.7352352    
   15.1272736       1359.68970      -26.6761551    
   15.1275520       1359.67896      -27.7215233    
   15.1278095       1359.66895      -28.6989613    
   15.1280766       1359.65857      -29.6965580    
   15.1283493       1359.64795      -30.7343941    
   15.1285982       1359.63818      -31.6659355    
   15.1288767       1359.62744      -32.7225456    
   15.1291275       1359.61755      -33.6861992    
   15.1293945       1359.60718      -34.7012863    
   15.1296635       1359.59668      -35.7338524    
   15.1299095       1359.58716      -36.6589470    
   15.1301861       1359.57629      -37.7231522    
   15.1304321       1359.56677      -38.6787910    
   15.1306992       1359.55627      -39.7035370    
   15.1309643       1359.54590      -40.7336235    
   15.1312075       1359.53650      -41.6546669    
   15.1314831       1359.52576      -42.7234268    
   15.1317253       1359.51624      -43.6750412    
   15.1319914       1359.50586      -44.7041702    
   15.1322536       1359.49561      -45.7333031    
   15.1324949       1359.48621      -46.6524925    
   15.1327677       1359.47559      -47.7229691    
   15.1330080       1359.46619      -48.6740761    
   15.1332712       1359.45593      -49.7029190    
   15.1335316       1359.44568      -50.7322922    
   15.1337700       1359.43640      -51.6518517    
   15.1340408       1359.42590      -52.7211304    
   15.1342802       1359.41650      -53.6754723    
   15.1345396       1359.40637      -54.6989670    
   15.1347980       1359.39624      -55.7298851    
   15.1350355       1359.38696      -56.6522789    
   15.1353025       1359.37659      -57.7170944    
   15.1355419       1359.36731      -58.6794853    
   15.1357965       1359.35730      -59.6909180    
   15.1360540       1359.34729      -60.7253685    
   15.1362906       1359.33813      -61.6535912    
   15.1365538       1359.32776      -62.7099800    
   15.1367950       1359.31836      -63.6885452    
   15.1370440       1359.30872      -64.6759872    
   15.1373014       1359.29871      -65.7183838    
   15.1375360       1359.28955      -66.6564865    
   15.1377945       1359.27954      -67.6994171    
   15.1380463       1359.26965      -68.7261200    
   15.1382780       1359.26062      -69.6394577    
   15.1385422       1359.25037      -70.7143555    
   15.1387739       1359.24133      -71.6682816    
   15.1390257       1359.23157      -72.6885834    
   15.1392775       1359.22180      -73.7209854    
   15.1395092       1359.21277      -74.6463394    
   15.1397676       1359.20276      -75.7044907    
   15.1400061       1359.19348      -76.6895142    
   15.1402473       1359.18420      -77.6640854    
   15.1405010       1359.17432      -78.7116470    
   15.1407318       1359.16528      -79.6559830    
   15.1409836       1359.15564      -80.6878815    
   15.1412315       1359.14600      -81.7175980    
   15.1414595       1359.13708      -82.6378784    
   15.1417160       1359.12720      -83.7015152    
   15.1419497       1359.11816      -84.6815567    
   15.1421890       1359.10889      -85.6613846    
   15.1424398       1359.09912      -86.7072067    
   15.1426687       1359.09033      -87.6513977    
   15.1429167       1359.08069      -88.6818466    
   15.1431618       1359.07117      -89.7122116    
   15.1433868       1359.06250      -90.6341324    
   15.1436405       1359.05273      -91.6943817    
   15.1438761       1359.04358      -92.6925354    
   15.1441069       1359.03467      -93.6425629    
   15.1443577       1359.02502      -94.7007980    
   15.1445847       1359.01624      -95.6555176    
   15.1448269       1359.00696      -96.6693726    
   15.1450701       1358.99756      -97.7044449    
   15.1452942       1358.98889      -98.6361084    
   15.1455421       1358.97937      -99.6817780    
   15.1457825       1358.97009      -100.709061    
   15.1460037       1358.96155      -101.623711    
   15.1462545       1358.95190      -102.691956    
   15.1464844       1358.94312      -103.680359    
   15.1467142       1358.93420      -104.642342    
   15.1469593       1358.92480      -105.695763    
   15.1471834       1358.91626      -106.650909    
   15.1474218       1358.90710      -107.661575    
   15.1476612       1358.89783      -108.697990    
   15.1478834       1358.88928      -109.633339    
   15.1481256       1358.88000      -110.671600    
   15.1483622       1358.87097      -111.700951    
   15.1485815       1358.86255      -112.621475    
   15.1488266       1358.85315      -113.680023    
   15.1490612       1358.84424      -114.705238    
   15.1492777       1358.83594      -115.613785    
   15.1495247       1358.82642      -116.688126    
   15.1497498       1358.81787      -117.677505    
   15.1499748       1358.80920      -118.634003    
   15.1502161       1358.80005      -119.690163    
   15.1504374       1358.79163      -120.652718    
   15.1506681       1358.78271      -121.649094    
   15.1509047       1358.77368      -122.690453    
   15.1511240       1358.76538      -123.636833    
   15.1513577       1358.75647      -124.656181    
   15.1515923       1358.74756      -125.690834    
   15.1518087       1358.73926      -126.625290    
   15.1520443       1358.73022      -127.661171    
   15.1522770       1358.72144      -128.691757    
   15.1524916       1358.71326      -129.616867    
   15.1527290       1358.70422      -130.665527    
   15.1529589       1358.69543      -131.693390    
   15.1531715       1358.68738      -132.610947    
   15.1534100       1358.67834      -133.669785    
   15.1536388       1358.66968      -134.695724    
   15.1538496       1358.66162      -135.607162    
   15.1540890       1358.65259      -136.674179    
   15.1543159       1358.64404      -137.698730    
   15.1545258       1358.63599      -138.605194    
   15.1547651       1358.62695      -139.678741    
   15.1549911       1358.61841      -140.702286    
   15.1551991       1358.61060      -141.604828    
   15.1554384       1358.60144      -142.683456    
   15.1556625       1358.59302      -143.706268    
   15.1558704       1358.58521      -144.605804    
   15.1561089       1358.57617      -145.688187    
   15.1563320       1358.56775      -146.710541    
   15.1565380       1358.55994      -147.607971    
   15.1567764       1358.55090      -148.692841    
   15.1569996       1358.54260      -149.714905    
   15.1572046       1358.53479      -150.611115    
   15.1574421       1358.52588      -151.697205    
   15.1576633       1358.51758      -152.719208    
   15.1578674       1358.50989      -153.615067    
   15.1581039       1358.50098      -154.701111    
   15.1583252       1358.49268      -155.723236    
   15.1585283       1358.48499      -156.619659    
   15.1587639       1358.47620      -157.704300    
   15.1589832       1358.46790      -158.726761    
   15.1591864       1358.46033      -159.624741    
   15.1594210       1358.45154      -160.706528    
   15.1596394       1358.44336      -161.729553    
   15.1598415       1358.43579      -162.630203    
   15.1600742       1358.42712      -163.707489    
   15.1602926       1358.41895      -164.731354    
   15.1604948       1358.41138      -165.635971    
   15.1607256       1358.40271      -166.706848    
   15.1609430       1358.39453      -167.731934    
   15.1611452       1358.38696      -168.642044    
   15.1613741       1358.37854      -169.704208    
   15.1615915       1358.37036      -170.731003    
   15.1617937       1358.36279      -171.648590    
   15.1620188       1358.35449      -172.699066    
   15.1622362       1358.34631      -173.728348    
   15.1624393       1358.33875      -174.656067    
   15.1626616       1358.33057      -175.690781    
   15.1628790       1358.32251      -176.723740    
   15.1630831       1358.31482      -177.665710    
   15.1633005       1358.30676      -178.678268    
   15.1635189       1358.29871      -179.717239    
   15.1637259       1358.29102      -180.681381    
   15.1639366       1358.28320      -181.659195    
   15.1641569       1358.27502      -182.709930    
   15.1643744       1358.26697      -183.730652    
   15.1645689       1358.25977      -184.619873    
   15.1647968       1358.25122      -185.709641    
   15.1650085       1358.24341      -186.732437    
   15.1652050       1358.23621      -187.633102    
   15.1654291       1358.22791      -188.705185    
   15.1656399       1358.22009      -189.730988    
   15.1658382       1358.21277      -190.646912    
   15.1660576       1358.20471      -191.695480    
   15.1662693       1358.19690      -192.726044    
   15.1664696       1358.18945      -193.663925    
   15.1666832       1358.18164      -194.678528    
   15.1668968       1358.17383      -195.717789    
   15.1671028       1358.16614      -196.696213    
   15.1673050       1358.15869      -197.647018    
   15.1675224       1358.15076      -198.708694    
   15.1677332       1358.14294      -199.730560    
   15.1679258       1358.13586      -200.626907    
   15.1681471       1358.12781      -201.702621    
   15.1683550       1358.12012      -202.728378    
   15.1685495       1358.11304      -203.646255    
   15.1687641       1358.10510      -204.688736    
   15.1689730       1358.09753      -205.721313    
   15.1691732       1358.09021      -206.673981    
   15.1693783       1358.08264      -207.662262    
   15.1695910       1358.07495      -208.710464    
   15.1698008       1358.06726      -209.731140    
   15.1699896       1358.06030      -210.620819    
   15.1702089       1358.05225      -211.704468    
   15.1704140       1358.04480      -212.729324    
   15.1706057       1358.03784      -213.644348    
   15.1708183       1358.03003      -214.688705    
   15.1710243       1358.02258      -215.721390    
   15.1712227       1358.01538      -216.680725    
   15.1714239       1358.00806      -217.655716    
   15.1716347       1358.00037      -218.708862    
   15.1718407       1357.99280      -219.730240    
   15.1720285       1357.98596      -220.625092    
   15.1722431       1357.97827      -221.698593    
   15.1724463       1357.97083      -222.725662    
   15.1726379       1357.96387      -223.655960    
   15.1728439       1357.95642      -224.674271    
   15.1730490       1357.94897      -225.714325    
   15.1732559       1357.94153      -226.733856    
   15.1734400       1357.93481      -227.616455    
   15.1736565       1357.92700      -228.707184    
   15.1738558       1357.91980      -229.731674    
   15.1740446       1357.91296      -230.648178    
   15.1742516       1357.90552      -231.685974    
   15.1744537       1357.89819      -232.721436    
   15.1746578       1357.89087      -233.731293    
   15.1748419       1357.88416      -234.621368    
   15.1750546       1357.87646      -235.712769    
   15.1752529       1357.86938      -236.736298    
   15.1754398       1357.86267      -237.648132    
   15.1756458       1357.85522      -238.691345    
   15.1758451       1357.84802      -239.725998    
   15.1760502       1357.84070      -240.744461    
   15.1762295       1357.83423      -241.619324    
   15.1764431       1357.82654      -242.718933    
   15.1766386       1357.81958      -243.742706    
   15.1768236       1357.81287      -244.657898    
   15.1770267       1357.80566      -245.694061    
   15.1772261       1357.79846      -246.730637    
   15.1774282       1357.79126      -247.749588    
   15.1776066       1357.78491      -248.628799    
   15.1778173       1357.77734      -249.720047    
   15.1780119       1357.77039      -250.745438    
   15.1781979       1357.76379      -251.674942    
   15.1783953       1357.75671      -252.686783    
   15.1785936       1357.74963      -253.729874    
   15.1787930       1357.74255      -254.750198    
   15.1789722       1357.73608      -255.641205    
   15.1791782       1357.72876      -256.712311    
   15.1793718       1357.72192      -257.741699    
   15.1795635       1357.71509      -258.711182    
   15.1797495       1357.70850      -259.657654    
   15.1799517       1357.70129      -260.723328    
   15.1801462       1357.69434      -261.746399    
   15.1803274       1357.68787      -262.661407    
   15.1805258       1357.68091      -263.693024    
   15.1807203       1357.67395      -264.731506    
   15.1809177       1357.66699      -265.751007    
   15.1810942       1357.66077      -266.636566    
   15.1812973       1357.65356      -267.713562    
   15.1814880       1357.64685      -268.742493    
   15.1816788       1357.64001      -269.720001    
   15.1818609       1357.63367      -270.650360    
   15.1820612       1357.62659      -271.723236    
   15.1822519       1357.61975      -272.746979    
   15.1824331       1357.61340      -273.671783    
   15.1826258       1357.60657      -274.684814    
   15.1828184       1357.59985      -275.728607    
   15.1830130       1357.59302      -276.749268    
   15.1831884       1357.58679      -277.646973    
   15.1833858       1357.57983      -278.701904    
   15.1835756       1357.57324      -279.735931    
   15.1837702       1357.56641      -280.754456    
   15.1839418       1357.56030      -281.632812    
   15.1841431       1357.55322      -282.717499    
   15.1843300       1357.54675      -283.746033    
   15.1845217       1357.54004      -284.745239    
   15.1846943       1357.53394      -285.636932    
   15.1848946       1357.52698      -286.728607    
   15.1850805       1357.52039      -287.753387    
   15.1852617       1357.51404      -288.697174    
   15.1854458       1357.50757      -289.675507    
   15.1856375       1357.50098      -290.730621    
   15.1858263       1357.49438      -291.753143    
   15.1860027       1357.48816      -292.674255    
   15.1861916       1357.48157      -293.687683    
   15.1863804       1357.47510      -294.732300    
   15.1865692       1357.46851      -295.753296    
   15.1867428       1357.46240      -296.659515    
   15.1869335       1357.45581      -297.695648    
   15.1871195       1357.44934      -298.734711    
   15.1873093       1357.44275      -299.754608    
   15.1874800       1357.43677      -300.650330    
   15.1876717       1357.43018      -301.702209    
   15.1878557       1357.42371      -302.737976    
   15.1880445       1357.41724      -303.757111    
   15.1882143       1357.41125      -304.645508    
   15.1884060       1357.40466      -305.708099    
   15.1885891       1357.39832      -306.741882    
   15.1887779       1357.39185      -307.760498    
   15.1889448       1357.38599      -308.644165    
   15.1891375       1357.37939      -309.713348    
   15.1893187       1357.37317      -310.746063    
   15.1895065       1357.36658      -311.764404    
   15.1896734       1357.36084      -312.645691    
   15.1898651       1357.35425      -313.717651    
   15.1900454       1357.34802      -314.750031    
   15.1902323       1357.34167      -315.768311    
   15.1903982       1357.33594      -316.649597    
   15.1905890       1357.32935      -317.720459    
   15.1907682       1357.32324      -318.753265    
   15.1909542       1357.31677      -319.771667    
   15.1911201       1357.31116      -320.655487    
   15.1913090       1357.30469      -321.721161    
   15.1914873       1357.29846      -322.755096    
   15.1916723       1357.29224      -323.773895    
   15.1918383       1357.28650      -324.663239    
   15.1920252       1357.28015      -325.718781    
   15.1922035       1357.27405      -326.754974    
   15.1923876       1357.26770      -327.774384    
   15.1925535       1357.26208      -328.673126    
   15.1927376       1357.25574      -329.712219    
   15.1929159       1357.24963      -330.752197    
   15.1930981       1357.24341      -331.772614    
   15.1932659       1357.23779      -332.686462    
   15.1934462       1357.23157      -333.699799    
   15.1936255       1357.22546      -334.746429    
   15.1938057       1357.21936      -335.768341    
   15.1939774       1357.21350      -336.708038    
   15.1941500       1357.20764      -337.678253    
   15.1943321       1357.20154      -338.738373    
   15.1945095       1357.19543      -339.762848    
   15.1946936       1357.18921      -340.778503    
   15.1948500       1357.18396      -341.629883    
   15.1950397       1357.17749      -342.743439    
   15.1952124       1357.17163      -343.770508    
   15.1953945       1357.16553      -344.787170    
   15.1955528       1357.16016      -345.653259    
   15.1957388       1357.15381      -346.741241    
   15.1959114       1357.14807      -347.772400    
   15.1960917       1357.14197      -348.790527    
   15.1962519       1357.13647      -349.678192    
   15.1964331       1357.13037      -350.729340    
   15.1966066       1357.12463      -351.767700    
   15.1967850       1357.11853      -352.787964    
   15.1969500       1357.11304      -353.711609    
   15.1971226       1357.10718      -354.702576    
   15.1972990       1357.10132      -355.756744    
   15.1974745       1357.09534      -356.780701    
   15.1976547       1357.08936      -357.796143    
   15.1978083       1357.08423      -358.647034    
   15.1979942       1357.07800      -359.757019    
   15.1981630       1357.07227      -360.785339    
   15.1983414       1357.06628      -361.802582    
   15.1984978       1357.06104      -362.680847    
   15.1986780       1357.05505      -363.743805    
   15.1988478       1357.04932      -364.780396    
   15.1990232       1357.04346      -365.800323    
   15.1991873       1357.03809      -366.727203    
   15.1993570       1357.03235      -367.708832    
   15.1995306       1357.02661      -368.766632    
   15.1997032       1357.02087      -369.791168    
   15.1998806       1357.01489      -370.806915    
   15.2000332       1357.00989      -371.664551    
   15.2002144       1357.00378      -372.759583    
   15.2003813       1356.99829      -373.790833    
   15.2005558       1356.99243      -374.809174    
   15.2007141       1356.98718      -375.711395    
   15.2008867       1356.98145      -376.730743    
   15.2010565       1356.97583      -377.778015    
   15.2012281       1356.97021      -378.801056    
   15.2014036       1356.96436      -379.816193    
   15.2015533       1356.95935      -380.665283    
   15.2017345       1356.95337      -381.772339    
   15.2018986       1356.94800      -382.802155    
   15.2020721       1356.94226      -383.820038    
   15.2022285       1356.93701      -384.718689    
   15.2023993       1356.93140      -385.741180    
   15.2025671       1356.92590      -386.788116    
   15.2027369       1356.92029      -387.811157    
   15.2029114       1356.91455      -388.826324    
   15.2030602       1356.90967      -389.677643    
   15.2032385       1356.90381      -390.778412    
   15.2034016       1356.89844      -391.809601    
   15.2035732       1356.89282      -392.828094    
   15.2037306       1356.88757      -393.744720    
   15.2038956       1356.88220      -394.734650    
   15.2040644       1356.87671      -395.791229    
   15.2042313       1356.87122      -396.815887    
   15.2044029       1356.86560      -397.831818    
   15.2045527       1356.86072      -398.699036    
   15.2047262       1356.85498      -399.770111    
   15.2048883       1356.84973      -400.806946    
   15.2050571       1356.84424      -401.827850    
   15.2052298       1356.83850      -402.842072    
   15.2053738       1356.83386      -403.678558    
   15.2055521       1356.82800      -404.801025    
   15.2057104       1356.82288      -405.829681    
   15.2058802       1356.81738      -406.847321    
   15.2060347       1356.81226      -407.754547    
   15.2061977       1356.80701      -408.755615    
   15.2063627       1356.80164      -409.809601    
   15.2065277       1356.79626      -410.834015    
   15.2066975       1356.79077      -411.849915    
   15.2068453       1356.78601      -412.721252    
   15.2070141       1356.78052      -413.781128    
   15.2071753       1356.77527      -414.820923    
   15.2073402       1356.76990      -415.842651    
   15.2075100       1356.76440      -416.857300    
   15.2076540       1356.75977      -417.705017    
   15.2078266       1356.75415      -418.804016    
   15.2079840       1356.74915      -419.836884    
   15.2081499       1356.74377      -420.856750    
   15.2083197       1356.73828      -421.870483    
   15.2084599       1356.73376      -422.700928    
   15.2086344       1356.72815      -423.828766    
   15.2087898       1356.72314      -424.857574    
   15.2089558       1356.71777      -425.875519    
   15.2091103       1356.71277      -426.806458    
   15.2092657       1356.70776      -427.762360    
   15.2094297       1356.70251      -428.832001    
   15.2095890       1356.69739      -429.858551    
   15.2097549       1356.69214      -430.875549    
   15.2099056       1356.68726      -431.782990    
   15.2100639       1356.68213      -432.776031    
   15.2102242       1356.67700      -433.833710    
   15.2103844       1356.67188      -434.858887    
   15.2105494       1356.66663      -435.875275    
   15.2106972       1356.66187      -436.770294    
   15.2108574       1356.65674      -437.782562    
   15.2110157       1356.65173      -438.834991    
   15.2111750       1356.64661      -439.859436    
   15.2113400       1356.64136      -440.875488    
   15.2114859       1356.63672      -441.765106    
   15.2116461       1356.63159      -442.784912    
   15.2118034       1356.62659      -443.835632    
   15.2119617       1356.62158      -444.859802    
   15.2121258       1356.61633      -445.875763    
   15.2122707       1356.61169      -446.766144    
   15.2124300       1356.60669      -447.783081    
   15.2125864       1356.60168      -448.834839    
   15.2127447       1356.59668      -449.859222    
   15.2129068       1356.59155      -450.875366    
   15.2130527       1356.58691      -451.773376    
   15.2132092       1356.58191      -452.775787    
   15.2133656       1356.57703      -453.831818    
   15.2135220       1356.57202      -454.856934    
   15.2136841       1356.56702      -455.873505    
   15.2138319       1356.56226      -456.789246    
   15.2139835       1356.55750      -457.760437    
   15.2141418       1356.55249      -458.826385    
   15.2142963       1356.54761      -459.852905    
   15.2144566       1356.54260      -460.870300    
   15.2146101       1356.53772      -461.827179    
   15.2147532       1356.53320      -462.730408    
   15.2149143       1356.52820      -463.822906    
   15.2150660       1356.52344      -464.851654    
   15.2152252       1356.51843      -465.870331    
   15.2153864       1356.51331      -466.883514    
   15.2155209       1356.50916      -467.711212    
   15.2156858       1356.50391      -468.831055    
   15.2158337       1356.49927      -469.863159    
   15.2159910       1356.49438      -470.882965    
   15.2161512       1356.48938      -471.896790    
   15.2162876       1356.48511      -472.742920    
   15.2164488       1356.48010      -473.828339    
   15.2165976       1356.47546      -474.866364    
   15.2167530       1356.47058      -475.887939    
   15.2169113       1356.46570      -476.902771    
   15.2170515       1356.46130      -477.779510    
   15.2172060       1356.45642      -478.809845    
   15.2173567       1356.45178      -479.859924    
   15.2175093       1356.44702      -480.884216    
   15.2176666       1356.44214      -481.900726    
   15.2178154       1356.43750      -482.844788    
   15.2179575       1356.43311      -483.761566    
   15.2181139       1356.42822      -484.849213    
   15.2182627       1356.42358      -485.878052    
   15.2184181       1356.41882      -486.896790    
   15.2185764       1356.41394      -487.910065    
   15.2187080       1356.40979      -488.746948    
   15.2188673       1356.40491      -489.843964    
   15.2190132       1356.40039      -490.880798    
   15.2191668       1356.39563      -491.902100    
   15.2193232       1356.39087      -492.916901    
   15.2194614       1356.38660      -493.803345    
   15.2196112       1356.38196      -494.811859    
   15.2197609       1356.37732      -495.868530    
   15.2199106       1356.37268      -496.894135    
   15.2200651       1356.36792      -497.911682    
   15.2202215       1356.36316      -498.924286    
   15.2203503       1356.35913      -499.745575    
   15.2205105       1356.35425      -500.867523    
   15.2206535       1356.34985      -501.900909    
   15.2208052       1356.34521      -502.921234    
   15.2209597       1356.34045      -503.935516    
   15.2210960       1356.33630      -504.811981    
   15.2212458       1356.33167      -505.834076    
   15.2213926       1356.32727      -506.887756    
   15.2215405       1356.32263      -507.912964    
   15.2216930       1356.31799      -508.930359    
   15.2218485       1356.31323      -509.942902    
   15.2219763       1356.30933      -510.765808    
   15.2221336       1356.30457      -511.881439    
   15.2222748       1356.30029      -512.916382    
   15.2224245       1356.29565      -513.937195    
   15.2225780       1356.29102      -514.951904    
   15.2227163       1356.28687      -515.853760    
   15.2228594       1356.28247      -516.828918    
   15.2230072       1356.27795      -517.896790    
   15.2231522       1356.27356      -518.924255    
   15.2233019       1356.26904      -519.942566    
   15.2234554       1356.26440      -520.955688    
   15.2235851       1356.26038      -521.802429    
   15.2237368       1356.25586      -522.871460    
   15.2238779       1356.25159      -523.915283    
   15.2240248       1356.24707      -524.938599    
   15.2241755       1356.24255      -525.955200    
   15.2243290       1356.23792      -526.967285    
   15.2244530       1356.23413      -527.781860    
   15.2246084       1356.22949      -528.907715    
   15.2247467       1356.22522      -529.941895    
   15.2248945       1356.22083      -530.962585    
   15.2250452       1356.21631      -531.977417    
   15.2251854       1356.21204      -532.905090    
   15.2253208       1356.20801      -533.832153    
   15.2254686       1356.20349      -534.918213    
   15.2256098       1356.19934      -535.947693    
   15.2257566       1356.19482      -536.966797    
   15.2259073       1356.19043      -537.980530    
   15.2260399       1356.18640      -538.862488    
   15.2261820       1356.18213      -539.864014    
   15.2263250       1356.17786      -540.925232    
   15.2264671       1356.17358      -541.952026    
   15.2266140       1356.16919      -542.970093    
   15.2267637       1356.16467      -543.983215    
   15.2268925       1356.16089      -544.842346    
   15.2270374       1356.15649      -545.881775    
   15.2271776       1356.15234      -546.933472    
   15.2273197       1356.14807      -547.958618    
   15.2274666       1356.14368      -548.976013    
   15.2276154       1356.13928      -549.988770    
   15.2277422       1356.13550      -550.835510    
   15.2278881       1356.13110      -551.895142    
   15.2280264       1356.12708      -552.942627    
   15.2281685       1356.12280      -553.966919    
   15.2283144       1356.11853      -554.983948    
   15.2284622       1356.11414      -555.996460    
   15.2285872       1356.11035      -556.838379    
   15.2287331       1356.10608      -557.904846    
   15.2288704       1356.10205      -558.951172    
   15.2290115       1356.09778      -559.975281    
   15.2291565       1356.09351      -560.992249    
   15.2293043       1356.08911      -562.004761    
   15.2294292       1356.08545      -562.848938    
   15.2295732       1356.08118      -563.909302    
   15.2297096       1356.07715      -564.957275    
   15.2298498       1356.07300      -565.981750    
   15.2299938       1356.06885      -566.998901    
   15.2301407       1356.06445      -568.011597    
   15.2302666       1356.06079      -568.866699    
   15.2304077       1356.05664      -569.905457    
   15.2305441       1356.05261      -570.958679    
   15.2306833       1356.04846      -571.984314    
   15.2308264       1356.04431      -573.001953    
   15.2309723       1356.04004      -574.015015    
   15.2311001       1356.03625      -574.894531    
   15.2312365       1356.03223      -575.888428    
   15.2313747       1356.02820      -576.953979    
   15.2315111       1356.02417      -577.981750    
   15.2316532       1356.02002      -579.000305    
   15.2317972       1356.01587      -580.014160    
   15.2319336       1356.01184      -580.953491    
   15.2320595       1356.00818      -581.846741    
   15.2322016       1356.00403      -582.949341    
   15.2323351       1356.00012      -583.980713    
   15.2324753       1355.99609      -585.000610    
   15.2326183       1355.99194      -586.015686    
   15.2327633       1355.98767      -587.026855    
   15.2328796       1355.98425      -587.832031    
   15.2330265       1355.97998      -588.957092    
   15.2331562       1355.97620      -589.994507    
   15.2332945       1355.97217      -591.016357    
   15.2334366       1355.96814      -592.032410    
   15.2335796       1355.96399      -593.044312    
   15.2337008       1355.96045      -593.884338    
   15.2338409       1355.95642      -594.942200    
   15.2339725       1355.95251      -595.992493    
   15.2341089       1355.94861      -597.017700    
   15.2342482       1355.94458      -598.035217    
   15.2343903       1355.94043      -599.048462    
   15.2345219       1355.93665      -599.969360    
   15.2346478       1355.93298      -600.885864    
   15.2347860       1355.92908      -601.979736    
   15.2349176       1355.92529      -603.010864    
   15.2350550       1355.92126      -604.030701    
   15.2351961       1355.91724      -605.045715    
   15.2353382       1355.91309      -606.057007    
   15.2354546       1355.90979      -606.873474    
   15.2355957       1355.90576      -607.970886    
   15.2357244       1355.90198      -609.013977    
   15.2358599       1355.89819      -610.037537    
   15.2359982       1355.89417      -611.054382    
   15.2361393       1355.89014      -612.067139    
   15.2362661       1355.88647      -612.971680    
   15.2363930       1355.88281      -613.910706    
   15.2365284       1355.87903      -614.996643    
   15.2366590       1355.87524      -616.027283    
   15.2367954       1355.87134      -617.046997    
   15.2369337       1355.86743      -618.061951    
   15.2370749       1355.86340      -619.073242    
   15.2371902       1355.86011      -619.897339    
   15.2373285       1355.85608      -620.976135    
   15.2374563       1355.85254      -622.023560    
   15.2375889       1355.84875      -623.048279    
   15.2377262       1355.84485      -624.065613    
   15.2378645       1355.84082      -625.079285    
   15.2380056       1355.83691      -626.089600    
   15.2381153       1355.83374      -626.872986    
   15.2382584       1355.82971      -628.028320    
   15.2383823       1355.82617      -629.063232    
   15.2385159       1355.82239      -630.084473    
   15.2386532       1355.81848      -631.100220    
   15.2387915       1355.81458      -632.112244    
   15.2389135       1355.81116      -632.988464    
   15.2390413       1355.80750      -633.968872    
   15.2391720       1355.80383      -635.041931    
   15.2393007       1355.80017      -636.071411    
   15.2394342       1355.79639      -637.090698    
   15.2395706       1355.79260      -638.105469    
   15.2397089       1355.78870      -639.116699    
   15.2398243       1355.78540      -639.951233    
   15.2399578       1355.78162      -641.004089    
   15.2400846       1355.77808      -642.058167    
   15.2402143       1355.77441      -643.084534    
   15.2403479       1355.77063      -644.102600    
   15.2404842       1355.76685      -645.116699    
   15.2406216       1355.76294      -646.127380    
   15.2407331       1355.75989      -646.938965    
   15.2408695       1355.75598      -648.032715    
   15.2409935       1355.75256      -649.078735    
   15.2411232       1355.74890      -650.103271    
   15.2412558       1355.74524      -651.120605    
   15.2413921       1355.74146      -652.134277    
   15.2415285       1355.73755      -653.144653    
   15.2416382       1355.73450      -653.943542    
   15.2417746       1355.73071      -655.059570    
   15.2418976       1355.72729      -656.101990    
   15.2420263       1355.72375      -657.125610    
   15.2421589       1355.71997      -658.142456    
   15.2422943       1355.71619      -659.155945    
   15.2424307       1355.71240      -660.166138    
   15.2425385       1355.70947      -660.960266    
   15.2426748       1355.70569      -662.083374    
   15.2427959       1355.70227      -663.125000    
   15.2429247       1355.69873      -664.148376    
   15.2430563       1355.69507      -665.165161    
   15.2431908       1355.69128      -666.178589    
   15.2433262       1355.68762      -667.188782    
   15.2434340       1355.68457      -667.986084    
   15.2435694       1355.68079      -669.100708    
   15.2436895       1355.67749      -670.144104    
   15.2438173       1355.67395      -671.168091    
   15.2439480       1355.67041      -672.185120    
   15.2440815       1355.66675      -673.198669    
   15.2442160       1355.66296      -674.209045    
   15.2443247       1355.65991      -675.019226    
   15.2444572       1355.65637      -676.106445    
   15.2445774       1355.65295      -677.155334    
   15.2447042       1355.64954      -678.180725    
   15.2448339       1355.64600      -679.198425    
   15.2449656       1355.64233      -680.212341    
   15.2450991       1355.63867      -681.223083    
   15.2452116       1355.63562      -682.061951    
   15.2453384       1355.63208      -683.092834    
   15.2454605       1355.62878      -684.154785    
   15.2455845       1355.62537      -685.182922    
   15.2457132       1355.62183      -686.201843    
   15.2458439       1355.61829      -687.216431    
   15.2459764       1355.61462      -688.227905    
   15.2460966       1355.61133      -689.138000    
   15.2462120       1355.60815      -690.043762    
   15.2463398       1355.60474      -691.146851    
   15.2464600       1355.60144      -692.180115    
   15.2465868       1355.59790      -693.200989    
   15.2467155       1355.59448      -694.216553    
   15.2468472       1355.59082      -695.229248    
   15.2469797       1355.58728      -696.239014    
   15.2470837       1355.58435      -697.024536    
   15.2472162       1355.58081      -698.153015    
   15.2473326       1355.57764      -699.195679    
   15.2474575       1355.57422      -700.219543    
   15.2475853       1355.57080      -701.236633    
   15.2477150       1355.56726      -702.250183    
   15.2478466       1355.56372      -703.260742    
   15.2479572       1355.56067      -704.106567    
   15.2480803       1355.55737      -705.117432    
   15.2482004       1355.55408      -706.185974    
   15.2483215       1355.55078      -707.215454    
   15.2484474       1355.54749      -708.234924    
   15.2485752       1355.54395      -709.249817    
   15.2487049       1355.54053      -710.262085    
   15.2488365       1355.53687      -711.271545    
   15.2489386       1355.53418      -712.046326    
   15.2490702       1355.53064      -713.191711    
   15.2491846       1355.52759      -714.232483    
   15.2493076       1355.52429      -715.255859    
   15.2494335       1355.52087      -716.272705    
   15.2495613       1355.51746      -717.286133    
   15.2496920       1355.51392      -718.296692    
   15.2498035       1355.51086      -719.159973    
   15.2499218       1355.50769      -720.134766    
   15.2500429       1355.50452      -721.214844    
   15.2501612       1355.50134      -722.246216    
   15.2502842       1355.49805      -723.266418    
   15.2504110       1355.49463      -724.281738    
   15.2505388       1355.49121      -725.294250    
   15.2506685       1355.48779      -726.303955    
   15.2507725       1355.48499      -727.106323    
   15.2508984       1355.48157      -728.191589    
   15.2510128       1355.47852      -729.243835    
   15.2511330       1355.47534      -730.270386    
   15.2512569       1355.47205      -731.288635    
   15.2513828       1355.46863      -732.302856    
   15.2515106       1355.46533      -733.314758    
   15.2516403       1355.46179      -734.323853    
   15.2517395       1355.45923      -735.093628    
   15.2518682       1355.45581      -736.241943    
   15.2519798       1355.45276      -737.283508    
   15.2521009       1355.44958      -738.307190    
   15.2522249       1355.44629      -739.324219    
   15.2523499       1355.44299      -740.337769    
   15.2524776       1355.43958      -741.348999    
   15.2526026       1355.43628      -742.330566    
   15.2527018       1355.43359      -743.116455    
   15.2528305       1355.43030      -744.280457    
   15.2529411       1355.42737      -745.317200    
   15.2530622       1355.42419      -746.339355    
   15.2531853       1355.42090      -747.355652    
   15.2533102       1355.41760      -748.368774    
   15.2534370       1355.41431      -749.379456    
   15.2535524       1355.41125      -750.292603    
   15.2536602       1355.40833      -751.174622    
   15.2537823       1355.40515      -752.291138    
   15.2538948       1355.40222      -753.326355    
   15.2540150       1355.39905      -754.348083    
   15.2541380       1355.39587      -755.364136    
   15.2542620       1355.39258      -756.377136    
   15.2543879       1355.38928      -757.387695    
   15.2545042       1355.38623      -758.308533    
   15.2546101       1355.38342      -759.176270    
   15.2547312       1355.38025      -760.299561    
   15.2548428       1355.37732      -761.335327    
   15.2549620       1355.37415      -762.357239    
   15.2550840       1355.37097      -763.373413    
   15.2552071       1355.36780      -764.386475    
   15.2553329       1355.36450      -765.397522    
   15.2554588       1355.36121      -766.406067    
   15.2555532       1355.35876      -767.152771    
   15.2556810       1355.35547      -768.339539    
   15.2557888       1355.35266      -769.377258    
   15.2559061       1355.34961      -770.399841    
   15.2560272       1355.34644      -771.416321    
   15.2561502       1355.34326      -772.429626    
   15.2562742       1355.33997      -773.440796    
   15.2563992       1355.33679      -774.449524    
   15.2564945       1355.33423      -775.210815    
   15.2566195       1355.33105      -776.363708    
   15.2567272       1355.32825      -777.406677    
   15.2568445       1355.32520      -778.430969    
   15.2569637       1355.32214      -779.448303    
   15.2570848       1355.31897      -780.462036    
   15.2572079       1355.31580      -781.473572    
   15.2573328       1355.31262      -782.482605    
   15.2574310       1355.31006      -783.275635    
   15.2575512       1355.30688      -784.360779    
   15.2576609       1355.30408      -785.416321    
   15.2577744       1355.30115      -786.443970    
   15.2578926       1355.29810      -787.462830    
   15.2580128       1355.29504      -788.477356    
   15.2581348       1355.29187      -789.489441    
   15.2582579       1355.28870      -790.499207    
   15.2583656       1355.28589      -791.369995    
   15.2584734       1355.28320      -792.308533    
   15.2585888       1355.28015      -793.405212    
   15.2586994       1355.27734      -794.439453    
   15.2588148       1355.27441      -795.460938    
   15.2589340       1355.27136      -796.476929    
   15.2590542       1355.26831      -797.489868    
   15.2591763       1355.26514      -798.500854    
   15.2592993       1355.26196      -799.509399    
   15.2593937       1355.25952      -800.277649    
   15.2595148       1355.25647      -801.407837    
   15.2596207       1355.25378      -802.455872    
   15.2597342       1355.25085      -803.481689    
   15.2598515       1355.24792      -804.499756    
   15.2599697       1355.24487      -805.513916    
   15.2600908       1355.24182      -806.525696    
   15.2602119       1355.23865      -807.535339    
   15.2603188       1355.23596      -808.412537    
   15.2604246       1355.23328      -809.334961    
   15.2605391       1355.23035      -810.438599    
   15.2606468       1355.22766      -811.473755    
   15.2607613       1355.22473      -812.495605    
   15.2608786       1355.22180      -813.511780    
   15.2609978       1355.21875      -814.524841    
   15.2611179       1355.21570      -815.535889    
   15.2612391       1355.21265      -816.544678    
   15.2613354       1355.21021      -817.341003    
   15.2614508       1355.20728      -818.408325    
   15.2615576       1355.20447      -819.469727    
   15.2616682       1355.20178      -820.498901    
   15.2617836       1355.19885      -821.518433    
   15.2618999       1355.19592      -822.533386    
   15.2620182       1355.19287      -823.545715    
   15.2621384       1355.18982      -824.556274    
   15.2622595       1355.18677      -825.564575    
   15.2623510       1355.18445      -826.324219    
   15.2624702       1355.18152      -827.463989    
   15.2625742       1355.17896      -828.511780    
   15.2626848       1355.17615      -829.537720    
   15.2627993       1355.17322      -830.555847    
   15.2629156       1355.17029      -831.570068    
   15.2630339       1355.16736      -832.581909    
   15.2631531       1355.16431      -833.592102    
   15.2632732       1355.16138      -834.600098    
   15.2633619       1355.15906      -835.339600    
   15.2634830       1355.15613      -836.520142    
   15.2635851       1355.15356      -837.562073    
   15.2636957       1355.15076      -838.586304    
   15.2638102       1355.14795      -839.603699    
   15.2639256       1355.14502      -840.617432    
   15.2640429       1355.14209      -841.628967    
   15.2641621       1355.13916      -842.639038    
   15.2642813       1355.13611      -843.646790    
   15.2643690       1355.13391      -844.377319    
   15.2644892       1355.13098      -845.575012    
   15.2645903       1355.12842      -846.615051    
   15.2647009       1355.12573      -847.638733    
   15.2648144       1355.12292      -848.655823    
   15.2649288       1355.12000      -849.669373    
   15.2650461       1355.11707      -850.680847    
   15.2651644       1355.11414      -851.690796    
   15.2652826       1355.11121      -852.698547    
   15.2653694       1355.10901      -853.430237    
   15.2654896       1355.10608      -854.622314    
   15.2655888       1355.10364      -855.663574    
   15.2656984       1355.10095      -856.687683    
   15.2658110       1355.09814      -857.704956    
   15.2659254       1355.09534      -858.718689    
   15.2660418       1355.09241      -859.730225    
   15.2661591       1355.08960      -860.740234    
   15.2662773       1355.08667      -861.748047    
   15.2663651       1355.08447      -862.493286    
   15.2664814       1355.08154      -863.652344    
   15.2665815       1355.07910      -864.698975    
   15.2666903       1355.07642      -865.724731    
   15.2668018       1355.07373      -866.742859    
   15.2669144       1355.07092      -867.757019    
   15.2670298       1355.06812      -868.768860    
   15.2671461       1355.06519      -869.779053    
   15.2672625       1355.06238      -870.787170    
   15.2673540       1355.06006      -871.566162    
   15.2674656       1355.05737      -872.650696    
   15.2675676       1355.05493      -873.711548    
   15.2676735       1355.05225      -874.740967    
   15.2677841       1355.04956      -875.760742    
   15.2678957       1355.04688      -876.775818    
   15.2680092       1355.04407      -877.788208    
   15.2681246       1355.04126      -878.798889    
   15.2682409       1355.03845      -879.807678    
   15.2683420       1355.03589      -880.679932    
   15.2684412       1355.03357      -881.588562    
   15.2685490       1355.03088      -882.701782    
   15.2686510       1355.02844      -883.738892    
   15.2687588       1355.02576      -884.761658    
   15.2688694       1355.02307      -885.778381    
   15.2689819       1355.02039      -886.791687    
   15.2690954       1355.01758      -887.802979    
   15.2692099       1355.01477      -888.812866    
   15.2693262       1355.01196      -889.820618    
   15.2694139       1355.00989      -890.579346    
   15.2695255       1355.00708      -891.700012    
   15.2696247       1355.00476      -892.754761    
   15.2697306       1355.00220      -893.782898    
   15.2698393       1354.99951      -894.802063    
   15.2699499       1354.99683      -895.816895    
   15.2700615       1354.99414      -896.829102    
   15.2701750       1354.99146      -897.839600    
   15.2702904       1354.98865      -898.848572    
   15.2703962       1354.98608      -899.778320    
   15.2704868       1354.98389      -900.593201    
   15.2705984       1354.98120      -901.749146    
   15.2706966       1354.97876      -902.789246    
   15.2708025       1354.97632      -903.813049    
   15.2709112       1354.97363      -904.830322    
   15.2710218       1354.97095      -905.843994    
   15.2711334       1354.96826      -906.855469    
   15.2712469       1354.96558      -907.865479    
   15.2713614       1354.96277      -908.873596    
   15.2714539       1354.96057      -909.688477    
   15.2715569       1354.95813      -910.689880    
   15.2716589       1354.95569      -911.773682    
   15.2717609       1354.95325      -912.807739    
   15.2718668       1354.95068      -913.829468    
   15.2719755       1354.94812      -914.845581    
   15.2720852       1354.94543      -915.858643    
   15.2721968       1354.94275      -916.869690    
   15.2723093       1354.94006      -917.879395    
   15.2724228       1354.93738      -918.887146    
   15.2725115       1354.93518      -919.668396    
   15.2726183       1354.93274      -920.732605    
   15.2727175       1354.93030      -921.800842    
   15.2728186       1354.92798      -922.832214    
   15.2729244       1354.92542      -923.852844    
   15.2730331       1354.92285      -924.868408    
   15.2731419       1354.92017      -925.881104    
   15.2732534       1354.91760      -926.891968    
   15.2733650       1354.91492      -927.901489    
   15.2734785       1354.91223      -928.909119    
   15.2735653       1354.91016      -929.681396    
   15.2736721       1354.90759      -930.760742    
   15.2737694       1354.90527      -931.826111    
   15.2738705       1354.90295      -932.856995    
   15.2739763       1354.90039      -933.877441    
   15.2740831       1354.89783      -934.892944    
   15.2741919       1354.89526      -935.905579    
   15.2743025       1354.89270      -936.916382    
   15.2744131       1354.89001      -937.925842    
   15.2745256       1354.88745      -938.933533    
   15.2746134       1354.88538      -939.718689    
   15.2747173       1354.88281      -940.768433    
   15.2748156       1354.88049      -941.841309    
   15.2749157       1354.87817      -942.873779    
   15.2750196       1354.87573      -943.894897    
   15.2751265       1354.87329      -944.910706    
   15.2752342       1354.87073      -945.923584    
   15.2753439       1354.86816      -946.934570    
   15.2754536       1354.86548      -947.944153    
   15.2755651       1354.86292      -948.952087    
   15.2756586       1354.86072      -949.788147    
   15.2757549       1354.85840      -950.738098    
   15.2758560       1354.85608      -951.840515    
   15.2759533       1354.85376      -952.877563    
   15.2760563       1354.85144      -953.900513    
   15.2761612       1354.84888      -954.917297    
   15.2762680       1354.84644      -955.930725    
   15.2763767       1354.84387      -956.942078    
   15.2764864       1354.84131      -957.951965    
   15.2765961       1354.83875      -958.960754    
   15.2767076       1354.83618      -959.967651    
   15.2767868       1354.83423      -960.681396    
   15.2768974       1354.83167      -961.880188    
   15.2769890       1354.82959      -962.925903    
   15.2770901       1354.82727      -963.951782    
   15.2771940       1354.82483      -964.970032    
   15.2772999       1354.82239      -965.984375    
   15.2774067       1354.81982      -966.996277    
   15.2775145       1354.81738      -968.006531    
   15.2776241       1354.81482      -969.015625    
   15.2777348       1354.81226      -970.022949    
   15.2778196       1354.81030      -970.796143    
   15.2779217       1354.80786      -971.860413    
   15.2780170       1354.80566      -972.931641    
   15.2781153       1354.80334      -973.964050    
   15.2782173       1354.80103      -974.985168    
   15.2783213       1354.79858      -976.001099    
   15.2784271       1354.79614      -977.013977    
   15.2785339       1354.79370      -978.024963    
   15.2786417       1354.79126      -979.034546    
   15.2787514       1354.78870      -980.043152    
   15.2788610       1354.78613      -981.049866    
   15.2789383       1354.78430      -981.759766    
   15.2790480       1354.78186      -982.960876    
   15.2791376       1354.77979      -984.007324    
   15.2792377       1354.77747      -985.033508    
   15.2793398       1354.77515      -986.051941    
   15.2794437       1354.77271      -987.066345    
   15.2795496       1354.77026      -988.078308    
   15.2796564       1354.76782      -989.088623    
   15.2797642       1354.76538      -990.097778    
   15.2798719       1354.76282      -991.105347    
   15.2799635       1354.76074      -991.943909    
   15.2800570       1354.75867      -992.876831    
   15.2801552       1354.75635      -993.987793    
   15.2802496       1354.75427      -995.026367    
   15.2803488       1354.75195      -996.049927    
   15.2804508       1354.74963      -997.067139    
   15.2805548       1354.74719      -998.080811    
   15.2806597       1354.74487      -999.092285    
   15.2807665       1354.74243      -1000.10223    
   15.2808733       1354.73999      -1001.11115    
   15.2809811       1354.73743      -1002.11841    
   15.2810669       1354.73547      -1002.91339    
   15.2811642       1354.73328      -1003.92365    
   15.2812595       1354.73108      -1005.01068    
   15.2813540       1354.72900      -1006.04620    
   15.2814531       1354.72668      -1007.06873    
   15.2815552       1354.72437      -1008.08533    
   15.2816582       1354.72205      -1009.09863    
   15.2817631       1354.71973      -1010.10992    
   15.2818680       1354.71729      -1011.11975    
   15.2819748       1354.71484      -1012.12848    
   15.2820826       1354.71240      -1013.13562    
   15.2821674       1354.71045      -1013.92688    
   15.2822638       1354.70825      -1014.94104    
   15.2823582       1354.70618      -1016.02765    
   15.2824516       1354.70398      -1017.06329    
   15.2825508       1354.70178      -1018.08582    
   15.2826519       1354.69958      -1019.10242    
   15.2827539       1354.69727      -1020.11578    
   15.2828579       1354.69482      -1021.12708    
   15.2829628       1354.69250      -1022.13690    
   15.2830687       1354.69006      -1023.14563    
   15.2831745       1354.68774      -1024.15295    
   15.2832632       1354.68567      -1024.98059    
   15.2833548       1354.68359      -1025.92297    
   15.2834511       1354.68152      -1027.03259    
   15.2835426       1354.67944      -1028.07153    
   15.2836399       1354.67725      -1029.09534    
   15.2837400       1354.67493      -1030.11267    
   15.2838421       1354.67273      -1031.12634    
   15.2839441       1354.67041      -1032.13794    
   15.2840481       1354.66809      -1033.14795    
   15.2841530       1354.66565      -1034.15686    
   15.2842588       1354.66333      -1035.16492    
   15.2843657       1354.66089      -1036.17114    
   15.2844391       1354.65930      -1036.86267    
   15.2845449       1354.65686      -1038.09058    
   15.2846317       1354.65491      -1039.13599    
   15.2847271       1354.65283      -1040.16211    
   15.2848263       1354.65063      -1041.18054    
   15.2849264       1354.64832      -1042.19495    
   15.2850285       1354.64612      -1043.20691    
   15.2851315       1354.64380      -1044.21729    
   15.2852354       1354.64148      -1045.22644    
   15.2853403       1354.63916      -1046.23462    
   15.2854452       1354.63672      -1047.24121    
   15.2855234       1354.63501      -1047.97876    
   15.2856236       1354.63281      -1049.09473    
   15.2857122       1354.63086      -1050.15918    
   15.2858057       1354.62878      -1051.19067    
   15.2859030       1354.62659      -1052.21167    
   15.2860022       1354.62439      -1053.22742    
   15.2861023       1354.62219      -1054.24036    
   15.2862043       1354.61987      -1055.25122    
   15.2863073       1354.61768      -1056.26074    
   15.2864103       1354.61536      -1057.26941    
   15.2865152       1354.61304      -1058.27686    
   15.2866106       1354.61084      -1059.18994    
   15.2866907       1354.60913      -1059.98755    
   15.2867908       1354.60693      -1061.16052    
   15.2868776       1354.60498      -1062.20459    
   15.2869720       1354.60291      -1063.23035    
   15.2870693       1354.60071      -1064.24866    
   15.2871685       1354.59863      -1065.26294    
   15.2872686       1354.59631      -1066.27490    
   15.2873707       1354.59412      -1067.28516    
   15.2874727       1354.59180      -1068.29419    
   15.2875767       1354.58960      -1069.30249    
   15.2876806       1354.58728      -1070.30920    
   15.2877617       1354.58545      -1071.08984    
   15.2878551       1354.58337      -1072.10730    
   15.2879457       1354.58142      -1073.19641    
   15.2880354       1354.57947      -1074.23303    
   15.2881308       1354.57739      -1075.25610    
   15.2882280       1354.57520      -1076.27307    
   15.2883263       1354.57312      -1077.28662    
   15.2884264       1354.57092      -1078.29797    
   15.2885275       1354.56873      -1079.30798    
   15.2886295       1354.56641      -1080.31677    
   15.2887325       1354.56421      -1081.32471    
   15.2888365       1354.56189      -1082.33118    
   15.2889137       1354.56018      -1083.07776    
   15.2890091       1354.55811      -1084.16260    
   15.2890968       1354.55615      -1085.23572    
   15.2891874       1354.55420      -1086.26941    
   15.2892828       1354.55212      -1087.29126    
   15.2893791       1354.55005      -1088.30762    
   15.2894773       1354.54797      -1089.32092    
   15.2895765       1354.54578      -1090.33203    
   15.2896776       1354.54358      -1091.34180    
   15.2897787       1354.54138      -1092.35046    
   15.2898808       1354.53906      -1093.35828    
   15.2899837       1354.53687      -1094.36462    
   15.2900600       1354.53516      -1095.10815    
   15.2901554       1354.53308      -1096.19604    
   15.2902422       1354.53125      -1097.26917    
   15.2903328       1354.52930      -1098.30286    
   15.2904263       1354.52722      -1099.32483    
   15.2905226       1354.52515      -1100.34131    
   15.2906199       1354.52307      -1101.35449    
   15.2907190       1354.52100      -1102.36572    
   15.2908182       1354.51880      -1103.37537    
   15.2909193       1354.51660      -1104.38416    
   15.2910204       1354.51440      -1105.39197    
   15.2911224       1354.51221      -1106.39844    
   15.2912016       1354.51050      -1107.17285    
   15.2912931       1354.50854      -1108.19202    
   15.2913809       1354.50659      -1109.28284    
   15.2914696       1354.50476      -1110.32007    
   15.2915621       1354.50269      -1111.34351    
   15.2916574       1354.50061      -1112.36060    
   15.2917538       1354.49854      -1113.37427    
   15.2918520       1354.49646      -1114.38574    
   15.2919502       1354.49438      -1115.39575    
   15.2920504       1354.49219      -1116.40454    
   15.2921505       1354.48999      -1117.41260    
   15.2922525       1354.48792      -1118.41968    
   15.2923450       1354.48584      -1119.33606    
   15.2924213       1354.48425      -1120.11475    
   15.2925177       1354.48218      -1121.30078    
   15.2926006       1354.48035      -1122.34656    
   15.2926922       1354.47839      -1123.37305    
   15.2927856       1354.47644      -1124.39172    
   15.2928810       1354.47437      -1125.40637    
   15.2929773       1354.47229      -1126.41846    
   15.2930756       1354.47021      -1127.42883    
   15.2931738       1354.46814      -1128.43799    
   15.2932739       1354.46594      -1129.44629    
   15.2933741       1354.46387      -1130.45386    
   15.2934752       1354.46167      -1131.45984    
   15.2935486       1354.46008      -1132.18481    
   15.2936430       1354.45813      -1133.30261    
   15.2937269       1354.45630      -1134.37146    
   15.2938156       1354.45447      -1135.40454    
   15.2939072       1354.45251      -1136.42627    
   15.2940016       1354.45044      -1137.44263    
   15.2940969       1354.44849      -1138.45581    
   15.2941933       1354.44641      -1139.46692    
   15.2942905       1354.44434      -1140.47656    
   15.2943897       1354.44226      -1141.48523    
   15.2944889       1354.44006      -1142.49304    
   15.2945890       1354.43799      -1143.50024    
   15.2946892       1354.43591      -1144.50134    


==> figures/test_secondary_image/logn_r_invers_two_images_16may20.dat <==
   9.46583462       1677.00830       1677.00000    
   9.49460697       1676.00854       1676.00000    
   9.52159023       1675.00879       1675.00000    
   9.54945564       1674.00891       1674.00000    
   9.57794380       1673.00916       1673.00000    
   9.60251236       1672.00940       1672.00000    
   9.62781811       1671.00964       1671.00000    
   9.65366459       1670.00989       1670.00000    
   9.67805862       1669.01013       1669.00000    
   9.70115566       1668.01038       1668.00000    
   9.72472763       1667.01062       1667.00000    
   9.74708652       1666.01086       1666.00000    
   9.76834965       1665.01111       1665.00000    
   9.79003239       1664.01135       1664.00000    
   9.81068420       1663.01160       1663.00000    
   9.83168125       1662.01196       1662.00000    
   9.85293198       1661.01221       1661.00000    
   9.87319088       1660.01245       1660.00000    
   9.89254665       1659.01282       1659.00000    
   9.91214180       1658.01318       1658.00000    
   9.93089199       1657.01343       1657.00000    
   9.94984150       1656.01379       1656.00000    
   9.96893501       1655.01416       1655.00000    
   9.98722363       1654.01440       1654.00000    
   10.0056324       1653.01477       1653.00000    
   10.0232925       1652.01514       1652.00000    
   10.0410547       1651.01550       1651.00000    
   10.0588779       1650.01599       1650.00000    
   10.0759993       1649.01636       1649.00000    
   10.0938740       1648.01672       1648.00000    
   10.1103678       1647.01721       1647.00000    
   10.1275568       1646.01758       1646.00000    
   10.1440916       1645.01807       1645.00000    
   10.1606207       1644.01855       1644.00000    
   10.1771221       1643.01892       1643.00000    
   10.1935768       1642.01941       1642.00000    
   10.2099667       1641.02002       1641.00000    
   10.2257614       1640.02051       1640.00000    
   10.2419987       1639.02100       1639.00000    
   10.2576504       1638.02148       1638.00000    
   10.2736845       1637.02209       1637.00000    
   10.2891483       1636.02271       1636.00000    
   10.3049421       1635.02332       1635.00000    
   10.3201828       1634.02393       1634.00000    
   10.3357096       1633.02454       1633.00000    
   10.3507004       1632.02515       1632.00000    
   10.3659401       1631.02576       1631.00000    
   10.3813868       1630.02649       1630.00000    
   10.3963022       1629.02722       1629.00000    
   10.4113979       1628.02795       1628.00000    
   10.4263124       1627.02869       1627.00000    
   10.4410458       1626.02942       1626.00000    
   10.4559059       1625.03027       1625.00000    
   10.4705687       1624.03101       1624.00000    
   10.4853210       1623.03186       1623.00000    
   10.5001392       1622.03284       1622.00000    
   10.5147343       1621.03369       1621.00000    
   10.5291119       1620.03455       1620.00000    
   10.5437746       1619.03552       1619.00000    
   10.5581999       1618.03650       1618.00000    
   10.5726261       1617.03760       1617.00000    
   10.5870390       1616.03857       1616.00000    
   10.6012068       1615.03967       1615.00000    
   10.6155596       1614.04077       1614.00000    
   10.6298618       1613.04187       1613.00000    
   10.6441021       1612.04309       1612.00000    
   10.6582727       1611.04431       1611.00000    
   10.6725502       1610.04553       1610.00000    
   10.6867304       1609.04688       1609.00000    
   10.7008095       1608.04822       1608.00000    
   10.7149496       1607.04956       1607.00000    
   10.7291307       1606.05103       1606.00000    
   10.7431774       1605.05249       1605.00000    
   10.7572403       1604.05396       1604.00000    
   10.7713041       1603.05554       1603.00000    
   10.7853546       1602.05713       1602.00000    
   10.7993784       1601.05884       1601.00000    
   10.8133650       1600.06055       1600.00000    
   10.8273039       1599.06238       1599.00000    
   10.8413105       1598.06421       1598.00000    
   10.8552437       1597.06604       1597.00000    
   10.8692141       1596.06799       1596.00000    
   10.8832045       1595.07007       1595.00000    
   10.8971987       1594.07214       1594.00000    
   10.9111834       1593.07422       1593.00000    
   10.9251442       1592.07654       1592.00000    
   10.9390717       1591.07874       1591.00000    
   10.9529533       1590.08118       1590.00000    
   10.9669695       1589.08362       1589.00000    
   10.9809103       1588.08618       1588.00000    
   10.9948568       1587.08875       1587.00000    
   11.0087967       1586.09143       1586.00000    
   11.0227156       1585.09424       1585.00000    
   11.0366812       1584.09717       1584.00000    
   11.0506773       1583.10010       1583.00000    
   11.0646105       1582.10327       1582.00000    
   11.0786190       1581.10645       1581.00000    
   11.0925407       1580.10974       1580.00000    
   11.1065750       1579.11316       1579.00000    
   11.1205654       1578.11670       1578.00000    
   11.1345654       1577.12036       1577.00000    
   11.1485605       1576.12415       1576.00000    
   11.1625977       1575.12805       1575.00000    
   11.1766586       1574.13208       1574.00000    
   11.1906719       1573.13623       1573.00000    
   11.2047348       1572.14062       1572.00000    
   11.2188301       1571.14514       1571.00000    
   11.2328892       1570.14966       1570.00000    
   11.2469997       1569.15454       1569.00000    
   11.2610960       1568.15942       1568.00000    
   11.2752562       1567.16467       1567.00000    
   11.2893715       1566.16992       1566.00000    
   11.3035612       1565.17542       1565.00000    
   11.3177214       1564.18115       1564.00000    
   11.3319197       1563.18701       1563.00000    
   11.3461390       1562.19312       1562.00000    
   11.3603630       1561.19946       1561.00000    
   11.3746138       1560.20605       1560.00000    
   11.3888731       1559.21277       1559.00000    
   11.4031601       1558.21985       1558.00000    
   11.4174585       1557.22705       1557.00000    
   11.4317837       1556.23462       1556.00000    
   11.4461184       1555.24243       1555.00000    
   11.4605074       1554.25049       1554.00000    
   11.4748726       1553.25891       1553.00000    
   11.4892845       1552.26758       1552.00000    
   11.5037251       1551.27661       1551.00000    
   11.5181751       1550.28589       1550.00000    
   11.5326452       1549.29565       1549.00000    
   11.5471430       1548.30566       1548.00000    
   11.5616484       1547.31604       1547.00000    
   11.5761938       1546.32678       1546.00000    
   11.5907583       1545.33789       1545.00000    
   11.6053476       1544.34949       1544.00000    
   11.6199417       1543.36157       1543.00000    
   11.6345863       1542.37390       1542.00000    
   11.6492414       1541.38684       1541.00000    
   11.6639080       1540.40027       1540.00000    
   11.6786060       1539.41406       1539.00000    
   11.6933346       1538.42847       1538.00000    
   11.7080898       1537.44336       1537.00000    
   11.7228556       1536.45886       1536.00000    
   11.7376604       1535.47498       1535.00000    
   11.7524700       1534.49158       1534.00000    
   11.7673254       1533.50891       1533.00000    
   11.7821932       1532.52686       1532.00000    
   11.7970819       1531.54541       1531.00000    
   11.8119869       1530.56470       1530.00000    
   11.8269281       1529.58472       1529.00000    
   11.8418865       1528.60547       1528.00000    
   11.8568668       1527.62708       1527.00000    
   11.8718729       1526.64941       1526.00000    
   11.8869085       1525.67261       1525.00000    
   11.9019537       1524.69678       1524.00000    
   11.9170322       1523.72180       1523.00000    
   11.9321232       1522.74768       1522.00000    
   11.9472380       1521.77466       1521.00000    
   11.9623756       1520.80261       1520.00000    
   11.9775352       1519.83167       1519.00000    
   11.9927053       1518.86182       1518.00000    
   12.0079012       1517.89307       1517.00000    
   12.0231199       1516.92554       1516.00000    
   12.0383482       1515.95923       1515.00000    
   12.0535994       1514.99414       1514.00000    
   12.0688677       1514.03052       1513.00000    
   12.0841551       1513.06812       1512.00000    
   12.0994558       1512.10730       1511.00000    
   12.1147757       1511.14795       1510.00000    
   12.1301031       1510.19006       1509.00000    
   12.1454430       1509.23376       1508.00000    
   12.1608000       1508.27917       1507.00000    
   12.1761665       1507.32629       1506.00000    
   12.1915455       1506.37524       1505.00000    
   12.2069378       1505.42603       1504.00000    
   12.2223301       1504.47864       1503.00000    
   12.2377338       1503.53333       1502.00000    
   12.2531452       1502.58997       1501.00000    
   12.2685614       1501.64893       1500.00000    
   12.2839794       1500.70996       1499.00000    
   12.2994013       1499.77332       1498.00000    
   12.3148251       1498.83899       1497.00000    
   12.3302488       1497.90710       1496.00000    
   12.3456688       1496.97778       1495.00000    
   12.3610830       1496.05115       1494.00000    
   12.3764954       1495.12708       1493.00000    
   12.3919020       1494.20593       1492.00000    
   12.4072990       1493.28760       1491.00000    
   12.4226875       1492.37231       1490.00000    
   12.4380598       1491.46008       1489.00000    
   12.4534216       1490.55103       1488.00000    
   12.4687672       1489.64514       1487.00000    
   12.4840965       1488.74280       1486.00000    
   12.4994049       1487.84387       1485.00000    
   12.5146914       1486.94849       1484.00000    
   12.5299540       1486.05688       1483.00000    
   12.5451918       1485.16907       1482.00000    
   12.5603991       1484.28516       1481.00000    
   12.5755777       1483.40527       1480.00000    
   12.5907230       1482.52954       1479.00000    
   12.6058350       1481.65796       1478.00000    
   12.6209087       1480.79089       1477.00000    
   12.6359415       1479.92822       1476.00000    
   12.6509323       1479.07007       1475.00000    
   12.6658812       1478.21667       1474.00000    
   12.6807804       1477.36816       1473.00000    
   12.6956310       1476.52441       1472.00000    
   12.7104292       1475.68591       1471.00000    
   12.7251730       1474.85242       1470.00000    
   12.7398596       1474.02417       1469.00000    
   12.7544880       1473.20129       1468.00000    
   12.7690535       1472.38403       1467.00000    
   12.7835550       1471.57227       1466.00000    
   12.7979898       1470.76611       1465.00000    
   12.8123541       1469.96582       1464.00000    
   12.8266478       1469.17139       1463.00000    
   12.8408670       1468.38293       1462.00000    
   12.8550110       1467.60059       1461.00000    
   12.8690739       1466.82446       1460.00000    
   12.8830576       1466.05457       1459.00000    
   12.8969574       1465.29102       1458.00000    
   12.9107723       1464.53381       1457.00000    
   12.9244995       1463.78308       1456.00000    
   12.9381380       1463.03906       1455.00000    
   12.9516850       1462.30164       1454.00000    
   12.9651375       1461.57092       1453.00000    
   12.9784966       1460.84680       1452.00000    
   12.9917574       1460.12964       1451.00000    
   13.0049200       1459.41943       1450.00000    
   13.0179834       1458.71606       1449.00000    
   13.0309458       1458.01953       1448.00000    
   13.0438051       1457.33008       1447.00000    
   13.0565596       1456.64758       1446.00000    
   13.0692081       1455.97229       1445.00000    
   13.0817499       1455.30396       1444.00000    
   13.0941858       1454.64270       1443.00000    
   13.1065130       1453.98853       1442.00000    
   13.1187296       1453.34143       1441.00000    
   13.1308374       1452.70142       1440.00000    
   13.1428347       1452.06848       1439.00000    
   13.1547203       1451.44275       1438.00000    
   13.1664944       1450.82397       1437.00000    
   13.1781549       1450.21240       1436.00000    
   13.1897049       1449.60767       1435.00000    
   13.2011423       1449.01001       1434.00000    
   13.2124672       1448.41943       1433.00000    
   13.2236786       1447.83569       1432.00000    
   13.2347765       1447.25891       1431.00000    
   13.2457628       1446.68896       1430.00000    
   13.2566376       1446.12598       1429.00000    
   13.2673998       1445.56958       1428.00000    
   13.2780504       1445.02002       1427.00000    
   13.2885895       1444.47705       1426.00000    
   13.2990179       1443.94080       1425.00000    
   13.3093357       1443.41101       1424.00000    
   13.3195429       1442.88782       1423.00000    
   13.3296423       1442.37109       1422.00000    
   13.3396320       1441.86072       1421.00000    
   13.3495150       1441.35669       1420.00000    
   13.3592911       1440.85876       1419.00000    
   13.3689613       1440.36719       1418.00000    
   13.3785248       1439.88159       1417.00000    
   13.3879852       1439.40210       1416.00000    
   13.3973417       1438.92859       1415.00000    
   13.4065962       1438.46094       1414.00000    
   13.4157486       1437.99915       1413.00000    
   13.4248009       1437.54309       1412.00000    
   13.4337540       1437.09265       1411.00000    
   13.4426069       1436.64783       1410.00000    
   13.4513636       1436.20862       1409.00000    
   13.4600229       1435.77478       1408.00000    
   13.4685888       1435.34631       1407.00000    
   13.4770603       1434.92310       1406.00000    
   13.4854383       1434.50513       1405.00000    
   13.4937239       1434.09229       1404.00000    
   13.5019178       1433.68469       1403.00000    
   13.5100241       1433.28186       1402.00000    
   13.5180407       1432.88403       1401.00000    
   13.5259705       1432.49109       1400.00000    
   13.5338144       1432.10278       1399.00000    
   13.5415716       1431.71936       1398.00000    
   13.5492468       1431.34045       1397.00000    
   13.5568390       1430.96606       1396.00000    
   13.5643473       1430.59631       1395.00000    
   13.5717764       1430.23083       1394.00000    
   13.5791273       1429.86963       1393.00000    
   13.5863991       1429.51282       1392.00000    
   13.5935926       1429.16028       1391.00000    
   13.6007099       1428.81177       1390.00000    
   13.6077538       1428.46741       1389.00000    
   13.6147223       1428.12695       1388.00000    
   13.6216173       1427.79053       1387.00000    
   13.6284418       1427.45801       1386.00000    
   13.6351948       1427.12915       1385.00000    
   13.6418781       1426.80420       1384.00000    
   13.6484938       1426.48279       1383.00000    
   13.6550407       1426.16516       1382.00000    
   13.6615210       1425.85095       1381.00000    
   13.6679363       1425.54028       1380.00000    
   13.6742849       1425.23328       1379.00000    
   13.6805687       1424.92957       1378.00000    
   13.6867924       1424.62915       1377.00000    
   13.6929522       1424.33203       1376.00000    
   13.6990509       1424.03821       1375.00000    
   13.7050905       1423.74756       1374.00000    
   13.7110720       1423.45996       1373.00000    
   13.7169924       1423.17554       1372.00000    
   13.7228546       1422.89417       1371.00000    
   13.7286615       1422.61572       1370.00000    
   13.7344141       1422.34021       1369.00000    
   13.7401114       1422.06763       1368.00000    
   13.7457533       1421.79785       1367.00000    
   13.7513409       1421.53088       1366.00000    
   13.7568769       1421.26672       1365.00000    
   13.7623625       1421.00513       1364.00000    
   13.7677956       1420.74634       1363.00000    
   13.7731771       1420.49023       1362.00000    
   13.7785101       1420.23657       1361.00000    
   13.7837944       1419.98547       1360.00000    
   13.7890320       1419.73682       1359.00000    
   13.7942209       1419.49060       1358.00000    
   13.7993612       1419.24707       1357.00000    
   13.8044577       1419.00562       1356.00000    
   13.8095074       1418.76672       1355.00000    
   13.8145132       1418.53003       1354.00000    
   13.8194761       1418.29565       1353.00000    
   13.8243933       1418.06348       1352.00000    
   13.8292665       1417.83362       1351.00000    
   13.8340998       1417.60596       1350.00000    
   13.8388910       1417.38025       1349.00000    
   13.8436432       1417.15662       1348.00000    
   13.8483524       1416.93518       1347.00000    
   13.8530216       1416.71582       1346.00000    
   13.8576517       1416.49854       1345.00000    
   13.8622437       1416.28308       1344.00000    
   13.8667974       1416.06958       1343.00000    
   13.8713131       1415.85803       1342.00000    
   13.8757925       1415.64844       1341.00000    
   13.8802347       1415.44055       1340.00000    
   13.8846388       1415.23474       1339.00000    
   13.8890085       1415.03064       1338.00000    
   13.8933430       1414.82837       1337.00000    
   13.8976431       1414.62781       1336.00000    
   13.9019108       1414.42883       1335.00000    
   13.9061441       1414.23169       1334.00000    
   13.9103413       1414.03625       1333.00000    
   13.9145069       1413.84253       1332.00000    
   13.9186411       1413.65039       1331.00000    
   13.9227428       1413.45984       1330.00000    
   13.9268122       1413.27100       1329.00000    
   13.9308510       1413.08350       1328.00000    
   13.9348593       1412.89771       1327.00000    
   13.9388361       1412.71350       1326.00000    
   13.9427843       1412.53064       1325.00000    
   13.9467039       1412.34937       1324.00000    
   13.9505939       1412.16943       1323.00000    
   13.9544544       1411.99097       1322.00000    
   13.9582863       1411.81396       1321.00000    
   13.9620895       1411.63843       1320.00000    
   13.9658651       1411.46436       1319.00000    
   13.9696131       1411.29150       1318.00000    
   13.9733334       1411.12012       1317.00000    
   13.9770298       1410.94995       1316.00000    
   13.9807005       1410.78101       1315.00000    
   13.9843416       1410.61353       1314.00000    
   13.9879580       1410.44727       1313.00000    
   13.9915504       1410.28235       1312.00000    
   13.9951172       1410.11853       1311.00000    
   13.9986591       1409.95605       1310.00000    
   14.0021763       1409.79480       1309.00000    
   14.0056705       1409.63464       1308.00000    
   14.0091410       1409.47571       1307.00000    
   14.0125856       1409.31799       1306.00000    
   14.0160084       1409.16138       1305.00000    
   14.0194092       1409.00586       1304.00000    
   14.0227871       1408.85144       1303.00000    
   14.0261431       1408.69812       1302.00000    
   14.0294752       1408.54602       1301.00000    
   14.0327864       1408.39490       1300.00000    
   14.0360746       1408.24500       1299.00000    
   14.0393410       1408.09607       1298.00000    
   14.0425863       1407.94824       1297.00000    
   14.0458117       1407.80139       1296.00000    
   14.0490170       1407.65552       1295.00000    
   14.0522032       1407.51050       1294.00000    
   14.0553665       1407.36670       1293.00000    
   14.0585098       1407.22388       1292.00000    
   14.0616350       1407.08191       1291.00000    
   14.0647402       1406.94104       1290.00000    
   14.0678263       1406.80090       1289.00000    
   14.0708933       1406.66187       1288.00000    
   14.0739403       1406.52368       1287.00000    
   14.0769691       1406.38647       1286.00000    
   14.0799799       1406.25024       1285.00000    
   14.0829744       1406.11462       1284.00000    
   14.0859480       1405.98010       1283.00000    
   14.0889025       1405.84644       1282.00000    
   14.0918436       1405.71362       1281.00000    
   14.0947647       1405.58154       1280.00000    
   14.0976667       1405.45056       1279.00000    
   14.1005535       1405.32031       1278.00000    
   14.1034241       1405.19080       1277.00000    
   14.1062784       1405.06201       1276.00000    
   14.1091166       1404.93408       1275.00000    
   14.1119375       1404.80701       1274.00000    
   14.1147423       1404.68079       1273.00000    
   14.1175299       1404.55530       1272.00000    
   14.1203022       1404.43054       1271.00000    
   14.1230583       1404.30664       1270.00000    
   14.1257982       1404.18347       1269.00000    
   14.1285238       1404.06091       1268.00000    
   14.1312342       1403.93921       1267.00000    
   14.1339321       1403.81812       1266.00000    
   14.1366138       1403.69775       1265.00000    
   14.1392775       1403.57825       1264.00000    
   14.1419277       1403.45947       1263.00000    
   14.1445665       1403.34119       1262.00000    
   14.1471891       1403.22375       1261.00000    
   14.1497955       1403.10706       1260.00000    
   14.1523905       1402.99084       1259.00000    
   14.1549711       1402.87537       1258.00000    
   14.1575384       1402.76050       1257.00000    
   14.1600914       1402.64636       1256.00000    
   14.1626310       1402.53296       1255.00000    
   14.1651573       1402.42004       1254.00000    
   14.1676693       1402.30798       1253.00000    
   14.1701632       1402.19666       1252.00000    
   14.1726389       1402.08618       1251.00000    
   14.1751022       1401.97644       1250.00000    
   14.1775455       1401.86768       1249.00000    
   14.1799755       1401.75952       1248.00000    
   14.1823940       1401.65198       1247.00000    
   14.1847982       1401.54517       1246.00000    
   14.1871862       1401.43909       1245.00000    
   14.1895638       1401.33362       1244.00000    
   14.1919298       1401.22864       1243.00000    
   14.1942844       1401.12427       1242.00000    
   14.1966267       1401.02051       1241.00000    
   14.1989555       1400.91736       1240.00000    
   14.2012711       1400.81494       1239.00000    
   14.2035742       1400.71313       1238.00000    
   14.2058668       1400.61182       1237.00000    
   14.2081490       1400.51111       1236.00000    
   14.2104206       1400.41089       1235.00000    
   14.2126808       1400.31116       1234.00000    
   14.2149324       1400.21191       1233.00000    
   14.2171707       1400.11328       1232.00000    
   14.2193966       1400.01526       1231.00000    
   14.2216120       1399.91772       1230.00000    
   14.2238169       1399.82080       1229.00000    
   14.2260122       1399.72437       1228.00000    
   14.2281981       1399.62830       1227.00000    
   14.2303762       1399.53259       1226.00000    
   14.2325420       1399.43762       1225.00000    
   14.2346954       1399.34314       1224.00000    
   14.2368402       1399.24902       1223.00000    
   14.2389784       1399.15540       1222.00000    
   14.2411051       1399.06226       1221.00000    
   14.2432203       1398.96960       1220.00000    
   14.2453289       1398.87732       1219.00000    
   14.2474270       1398.78564       1218.00000    
   14.2495146       1398.69434       1217.00000    
   14.2515955       1398.60339       1216.00000    
   14.2536659       1398.51294       1215.00000    
   14.2557268       1398.42297       1214.00000    
   14.2577791       1398.33350       1213.00000    
   14.2598228       1398.24426       1212.00000    
   14.2618580       1398.15552       1211.00000    
   14.2638845       1398.06726       1210.00000    
   14.2659025       1397.97937       1209.00000    
   14.2679119       1397.89185       1208.00000    
   14.2699127       1397.80481       1207.00000    
   14.2719059       1397.71814       1206.00000    
   14.2738905       1397.63171       1205.00000    
   14.2758675       1397.54578       1204.00000    
   14.2778349       1397.46033       1203.00000    
   14.2797937       1397.37524       1202.00000    
   14.2817459       1397.29053       1201.00000    
   14.2836895       1397.20605       1200.00000    
   14.2856264       1397.12207       1199.00000    
   14.2875547       1397.03845       1198.00000    
   14.2894745       1396.95520       1197.00000    
   14.2913885       1396.87219       1196.00000    
   14.2932940       1396.78967       1195.00000    
   14.2951908       1396.70752       1194.00000    
   14.2970810       1396.62573       1193.00000    
   14.2989655       1396.54407       1192.00000    
   14.3008404       1396.46301       1191.00000    
   14.3027077       1396.38232       1190.00000    
   14.3045683       1396.30176       1189.00000    
   14.3064241       1396.22156       1188.00000    
   14.3082724       1396.14172       1187.00000    
   14.3101130       1396.06226       1186.00000    
   14.3119431       1395.98315       1185.00000    
   14.3137665       1395.90442       1184.00000    
   14.3155861       1395.82593       1183.00000    
   14.3173990       1395.74768       1182.00000    
   14.3192053       1395.66980       1181.00000    
   14.3210049       1395.59216       1180.00000    
   14.3227978       1395.51489       1179.00000    
   14.3245840       1395.43787       1178.00000    
   14.3263626       1395.36121       1177.00000    
   14.3281355       1395.28491       1176.00000    
   14.3299017       1395.20886       1175.00000    
   14.3316612       1395.13306       1174.00000    
   14.3334131       1395.05762       1173.00000    
   14.3351603       1394.98242       1172.00000    
   14.3369007       1394.90759       1171.00000    
   14.3386345       1394.83301       1170.00000    
   14.3403616       1394.75879       1169.00000    
   14.3420830       1394.68481       1168.00000    
   14.3437977       1394.61108       1167.00000    
   14.3455067       1394.53760       1166.00000    
   14.3472099       1394.46448       1165.00000    
   14.3489065       1394.39160       1164.00000    
   14.3505983       1394.31897       1163.00000    
   14.3522835       1394.24658       1162.00000    
   14.3539648       1394.17444       1161.00000    
   14.3556414       1394.10254       1160.00000    
   14.3573112       1394.03088       1159.00000    
   14.3589735       1393.95959       1158.00000    
   14.3606291       1393.88855       1157.00000    
   14.3622799       1393.81775       1156.00000    
   14.3639269       1393.74719       1155.00000    
   14.3655691       1393.67676       1154.00000    
   14.3672047       1393.60669       1153.00000    
   14.3688326       1393.53687       1152.00000    
   14.3704557       1393.46729       1151.00000    
   14.3720760       1393.39795       1150.00000    
   14.3736906       1393.32874       1149.00000    
   14.3752975       1393.26001       1148.00000    
   14.3768997       1393.19141       1147.00000    
   14.3784981       1393.12292       1146.00000    
   14.3800917       1393.05469       1145.00000    
   14.3817129       1392.98523       1144.00000    
   14.3833399       1392.91541       1143.00000    
   14.3849611       1392.84583       1142.00000    
   14.3865728       1392.77661       1141.00000    
   14.3881807       1392.70752       1140.00000    
   14.3897829       1392.63867       1139.00000    
   14.3913765       1392.57019       1138.00000    
   14.3929653       1392.50183       1137.00000    
   14.3945484       1392.43372       1136.00000    
   14.3961239       1392.36597       1135.00000    
   14.3976946       1392.29846       1134.00000    
   14.3992567       1392.23120       1133.00000    
   14.4008131       1392.16418       1132.00000    
   14.4023695       1392.09729       1131.00000    
   14.4039240       1392.03027       1130.00000    
   14.4054737       1391.96350       1129.00000    
   14.4070177       1391.89697       1128.00000    
   14.4085569       1391.83069       1127.00000    
   14.4100914       1391.76465       1126.00000    
   14.4116201       1391.69873       1125.00000    
   14.4131432       1391.63306       1124.00000    
   14.4146605       1391.56763       1123.00000    
   14.4161730       1391.50244       1122.00000    
   14.4176769       1391.43762       1121.00000    
   14.4191751       1391.37305       1120.00000    
   14.4206696       1391.30859       1119.00000    
   14.4221668       1391.24402       1118.00000    
   14.4236603       1391.17957       1117.00000    
   14.4251490       1391.11536       1116.00000    
   14.4266329       1391.05127       1115.00000    
   14.4281111       1390.98743       1114.00000    
   14.4295845       1390.92383       1113.00000    
   14.4310532       1390.86047       1112.00000    
   14.4325161       1390.79724       1111.00000    
   14.4339752       1390.73425       1110.00000    
   14.4354277       1390.67151       1109.00000    
   14.4368744       1390.60901       1108.00000    
   14.4383154       1390.54675       1107.00000    
   14.4397564       1390.48462       1106.00000    
   14.4411993       1390.42224       1105.00000    
   14.4426365       1390.36011       1104.00000    
   14.4440699       1390.29810       1103.00000    
   14.4454985       1390.23633       1102.00000    
   14.4469204       1390.17493       1101.00000    
   14.4483414       1390.11340       1100.00000    
   14.4497557       1390.05225       1099.00000    
   14.4511633       1389.99133       1098.00000    
   14.4525690       1389.93054       1097.00000    
   14.4539671       1389.87012       1096.00000    
   14.4553576       1389.80994       1095.00000    
   14.4567518       1389.74963       1094.00000    
   14.4581461       1389.68921       1093.00000    
   14.4595346       1389.62915       1092.00000    
   14.4609222       1389.56909       1091.00000    
   14.4623032       1389.50916       1090.00000    
   14.4636784       1389.44958       1089.00000    
   14.4650526       1389.39014       1088.00000    
   14.4664221       1389.33081       1087.00000    
   14.4677849       1389.27173       1086.00000    
   14.4691429       1389.21289       1085.00000    
   14.4704971       1389.15417       1084.00000    
   14.4718447       1389.09570       1083.00000    
   14.4731913       1389.03735       1082.00000    
   14.4745407       1388.97876       1081.00000    
   14.4758892       1388.92029       1080.00000    
   14.4772320       1388.86206       1079.00000    
   14.4785681       1388.80408       1078.00000    
   14.4799013       1388.74622       1077.00000    
   14.4812326       1388.68835       1076.00000    
   14.4825611       1388.63074       1075.00000    
   14.4838820       1388.57336       1074.00000    
   14.4851961       1388.51636       1073.00000    
   14.4865065       1388.45935       1072.00000    
   14.4878139       1388.40259       1071.00000    
   14.4891233       1388.34570       1070.00000    
   14.4904327       1388.28882       1069.00000    
   14.4917355       1388.23218       1068.00000    
   14.4930363       1388.17566       1067.00000    
   14.4943342       1388.11914       1066.00000    
   14.4956293       1388.06287       1065.00000    
   14.4969215       1388.00659       1064.00000    
   14.4982080       1387.95056       1063.00000    
   14.4994879       1387.89490       1062.00000    
   14.5007620       1387.83948       1061.00000    
   14.5020323       1387.78418       1060.00000    
   14.5033007       1387.72900       1059.00000    
   14.5045748       1387.67346       1058.00000    
   14.5058460       1387.61804       1057.00000    
   14.5071154       1387.56274       1056.00000    
   14.5083799       1387.50757       1055.00000    
   14.5096388       1387.45276       1054.00000    
   14.5108919       1387.39807       1053.00000    
   14.5121431       1387.34351       1052.00000    
   14.5133924       1387.28906       1051.00000    
   14.5146370       1387.23474       1050.00000    
   14.5158758       1387.18066       1049.00000    
   14.5171108       1387.12683       1048.00000    
   14.5183449       1387.07300       1047.00000    
   14.5195837       1387.01892       1046.00000    
   14.5208197       1386.96484       1045.00000    
   14.5220518       1386.91101       1044.00000    
   14.5232801       1386.85730       1043.00000    
   14.5245056       1386.80383       1042.00000    
   14.5257273       1386.75037       1041.00000    
   14.5269442       1386.69714       1040.00000    
   14.5281563       1386.64417       1039.00000    
   14.5293627       1386.59131       1038.00000    
   14.5305634       1386.53882       1037.00000    
   14.5317640       1386.48633       1036.00000    
   14.5329714       1386.43347       1035.00000    
   14.5341759       1386.38074       1034.00000    
   14.5353765       1386.32812       1033.00000    
   14.5365744       1386.27563       1032.00000    
   14.5377693       1386.22327       1031.00000    
   14.5389605       1386.17114       1030.00000    
   14.5401478       1386.11902       1029.00000    
   14.5413322       1386.06702       1028.00000    
   14.5425129       1386.01526       1027.00000    
   14.5436878       1385.96375       1026.00000    
   14.5448599       1385.91235       1025.00000    
   14.5460348       1385.86072       1024.00000    
   14.5472116       1385.80908       1023.00000    
   14.5483828       1385.75769       1022.00000    
   14.5495520       1385.70630       1021.00000    
   14.5507174       1385.65503       1020.00000    
   14.5518799       1385.60400       1019.00000    
   14.5530386       1385.55298       1018.00000    
   14.5541935       1385.50220       1017.00000    
   14.5553455       1385.45154       1016.00000    
   14.5564928       1385.40112       1015.00000    
   14.5576353       1385.35083       1014.00000    
   14.5587797       1385.30042       1013.00000    
   14.5599279       1385.24988       1012.00000    
   14.5610733       1385.19946       1011.00000    
   14.5622158       1385.14905       1010.00000    
   14.5633574       1385.09875       1009.00000    
   14.5644951       1385.04858       1008.00000    
   14.5656281       1384.99866       1007.00000    
   14.5667562       1384.94885       1006.00000    
   14.5678806       1384.89929       1005.00000    
   14.5690012       1384.84985       1004.00000    
   14.5701170       1384.80054       1003.00000    
   14.5712357       1384.75122       1002.00000    
   14.5723581       1384.70166       1001.00000    
   14.5734797       1384.65210       1000.00000    
   14.5745983       1384.60266       999.000000    
   14.5757113       1384.55334       998.000000    
   14.5768204       1384.50427       997.000000    
   14.5779266       1384.45532       996.000000    
   14.5790310       1384.40649       995.000000    
   14.5801315       1384.35779       994.000000    
   14.5812273       1384.30933       993.000000    
   14.5823221       1384.26086       992.000000    
   14.5834179       1384.21228       991.000000    
   14.5845137       1384.16370       990.000000    
   14.5856075       1384.11523       989.000000    
   14.5866995       1384.06677       988.000000    
   14.5877895       1384.01843       987.000000    
   14.5888786       1383.97009       986.000000    
   14.5899630       1383.92200       985.000000    
   14.5910406       1383.87415       984.000000    
   14.5921154       1383.82642       983.000000    
   14.5931845       1383.77893       982.000000    
   14.5942554       1383.73132       981.000000    
   14.5953341       1383.68335       980.000000    
   14.5964079       1383.63562       979.000000    
   14.5974779       1383.58801       978.000000    
   14.5985460       1383.54053       977.000000    
   14.5996132       1383.49292       976.000000    
   14.6006784       1383.44556       975.000000    
   14.6017380       1383.39832       974.000000    
   14.6027937       1383.35132       973.000000    
   14.6038456       1383.30444       972.000000    
   14.6048965       1383.25757       971.000000    
   14.6059475       1383.21069       970.000000    
   14.6069994       1383.16382       969.000000    
   14.6080503       1383.11682       968.000000    
   14.6091003       1383.06995       967.000000    
   14.6101484       1383.02319       966.000000    
   14.6111927       1382.97644       965.000000    
   14.6122322       1382.93005       964.000000    
   14.6132698       1382.88367       963.000000    
   14.6143064       1382.83728       962.000000    
   14.6153355       1382.79126       961.000000    
   14.6163607       1382.74536       960.000000    
   14.6173954       1382.69910       959.000000    
   14.6184301       1382.65271       958.000000    
   14.6194611       1382.60645       957.000000    
   14.6204872       1382.56055       956.000000    
   14.6215134       1382.51453       955.000000    
   14.6225376       1382.46851       954.000000    
   14.6235571       1382.42285       953.000000    
   14.6245728       1382.37720       952.000000    
   14.6255865       1382.33167       951.000000    
   14.6265965       1382.28638       950.000000    
   14.6276054       1382.24109       949.000000    
   14.6286201       1382.19543       948.000000    
   14.6296349       1382.14978       947.000000    
   14.6306448       1382.10437       946.000000    
   14.6316509       1382.05908       945.000000    
   14.6326580       1382.01379       944.000000    
   14.6336613       1381.96863       943.000000    
   14.6346588       1381.92371       942.000000    
   14.6356535       1381.87878       941.000000    
   14.6366463       1381.83411       940.000000    
   14.6376381       1381.78943       939.000000    
   14.6386337       1381.74451       938.000000    
   14.6396313       1381.69946       937.000000    
   14.6406240       1381.65454       936.000000    
   14.6416130       1381.60986       935.000000    
   14.6426039       1381.56519       934.000000    
   14.6435890       1381.52063       933.000000    
   14.6445704       1381.47632       932.000000    
   14.6455507       1381.43188       931.000000    
   14.6465254       1381.38782       930.000000    
   14.6474981       1381.34375       929.000000    
   14.6484804       1381.29932       928.000000    
   14.6494598       1381.25500       927.000000    
   14.6504335       1381.21082       926.000000    
   14.6514101       1381.16650       925.000000    
   14.6523819       1381.12244       924.000000    
   14.6533489       1381.07849       923.000000    
   14.6543169       1381.03455       922.000000    
   14.6552801       1380.99084       921.000000    
   14.6562366       1380.94739       920.000000    
   14.6571960       1380.90381       919.000000    
   14.6581602       1380.85999       918.000000    
   14.6591225       1380.81616       917.000000    
   14.6600838       1380.77246       916.000000    
   14.6610422       1380.72876       915.000000    
   14.6619978       1380.68530       914.000000    
   14.6629524       1380.64185       913.000000    
   14.6639023       1380.59851       912.000000    
   14.6648502       1380.55530       911.000000    
   14.6657934       1380.51221       910.000000    
   14.6667356       1380.46924       909.000000    
   14.6676865       1380.42590       908.000000    
   14.6686335       1380.38257       907.000000    
   14.6695786       1380.33948       906.000000    
   14.6705227       1380.29626       905.000000    
   14.6714630       1380.25330       904.000000    
   14.6724024       1380.21033       903.000000    
   14.6733370       1380.16748       902.000000    
   14.6742659       1380.12500       901.000000    
   14.6751947       1380.08240       900.000000    
   14.6761274       1380.03967       899.000000    
   14.6770630       1379.99683       898.000000    
   14.6779966       1379.95398       897.000000    
   14.6789255       1379.91138       896.000000    
   14.6798544       1379.86865       895.000000    
   14.6807804       1379.82617       894.000000    
   14.6817045       1379.78369       893.000000    
   14.6826248       1379.74133       892.000000    
   14.6835394       1379.69934       891.000000    
   14.6844540       1379.65723       890.000000    
   14.6853752       1379.61487       889.000000    
   14.6862965       1379.57251       888.000000    
   14.6872149       1379.53015       887.000000    
   14.6881323       1379.48779       886.000000    
   14.6890459       1379.44568       885.000000    
   14.6899567       1379.40369       884.000000    
   14.6908655       1379.36169       883.000000    
   14.6917706       1379.31995       882.000000    
   14.6926727       1379.27832       881.000000    
   14.6935778       1379.23645       880.000000    
   14.6944866       1379.19446       879.000000    
   14.6953936       1379.15247       878.000000    
   14.6962967       1379.11072       877.000000    
   14.6971998       1379.06897       876.000000    
   14.6981001       1379.02722       875.000000    
   14.6989985       1378.98560       874.000000    
   14.6998930       1378.94409       873.000000    
   14.7007837       1378.90283       872.000000    
   14.7016735       1378.86157       871.000000    
   14.7025690       1378.81995       870.000000    
   14.7034645       1378.77832       869.000000    
   14.7043562       1378.73694       868.000000    
   14.7052479       1378.69543       867.000000    
   14.7061367       1378.65405       866.000000    
   14.7070246       1378.61279       865.000000    
   14.7079077       1378.57166       864.000000    
   14.7087870       1378.53076       863.000000    
   14.7096643       1378.48987       862.000000    
   14.7105484       1378.44861       861.000000    
   14.7114325       1378.40735       860.000000    
   14.7123156       1378.36621       859.000000    
   14.7131958       1378.32507       858.000000    
   14.7140751       1378.28394       857.000000    
   14.7149506       1378.24304       856.000000    
   14.7158222       1378.20227       855.000000    
   14.7166910       1378.16174       854.000000    
   14.7175560       1378.12122       853.000000    
   14.7184277       1378.08044       852.000000    
   14.7193012       1378.03943       851.000000    
   14.7201729       1377.99866       850.000000    
   14.7210436       1377.95776       849.000000    
   14.7219114       1377.91711       848.000000    
   14.7227764       1377.87646       847.000000    
   14.7236395       1377.83594       846.000000    
   14.7244968       1377.79565       845.000000    
   14.7253523       1377.75549       844.000000    
   14.7262125       1377.71497       843.000000    
   14.7270756       1377.67432       842.000000    
   14.7279377       1377.63379       841.000000    
   14.7287970       1377.59326       840.000000    
   14.7296543       1377.55286       839.000000    
   14.7305098       1377.51257       838.000000    
   14.7313623       1377.47229       837.000000    
   14.7322102       1377.43237       836.000000    
   14.7330551       1377.39246       835.000000    
   14.7339048       1377.35229       834.000000    
   14.7347584       1377.31201       833.000000    
   14.7356100       1377.27173       832.000000    
   14.7364588       1377.23145       831.000000    
   14.7373066       1377.19141       830.000000    
   14.7381516       1377.15137       829.000000    
   14.7389946       1377.11145       828.000000    
   14.7398329       1377.07166       827.000000    
   14.7406683       1377.03198       826.000000    
   14.7415085       1376.99219       825.000000    
   14.7423525       1376.95215       824.000000    
   14.7431946       1376.91211       823.000000    
   14.7440338       1376.87219       822.000000    
   14.7448730       1376.83228       821.000000    
   14.7457085       1376.79248       820.000000    
   14.7465401       1376.75281       819.000000    
   14.7473688       1376.71338       818.000000    
   14.7481956       1376.67395       817.000000    
   14.7490273       1376.63440       816.000000    
   14.7498608       1376.59460       815.000000    
   14.7506933       1376.55481       814.000000    
   14.7515230       1376.51514       813.000000    
   14.7523508       1376.47559       812.000000    
   14.7531767       1376.43616       811.000000    
   14.7539988       1376.39685       810.000000    
   14.7548180       1376.35767       809.000000    
   14.7556381       1376.31836       808.000000    
   14.7564621       1376.27881       807.000000    
   14.7572880       1376.23926       806.000000    
   14.7581110       1376.19983       805.000000    
   14.7589312       1376.16040       804.000000    
   14.7597494       1376.12109       803.000000    
   14.7605648       1376.08191       802.000000    
   14.7613773       1376.04285       801.000000    
   14.7621861       1376.00391       800.000000    
   14.7629995       1375.96484       799.000000    
   14.7638168       1375.92542       798.000000    
   14.7646332       1375.88611       797.000000    
   14.7654467       1375.84692       796.000000    
   14.7662592       1375.80774       795.000000    
   14.7670679       1375.76868       794.000000    
   14.7678738       1375.72974       793.000000    
   14.7686758       1375.69092       792.000000    
   14.7694788       1375.65222       791.000000    
   14.7702866       1375.61304       790.000000    
   14.7710953       1375.57397       789.000000    
   14.7719030       1375.53479       788.000000    
   14.7727079       1375.49585       787.000000    
   14.7735100       1375.45691       786.000000    
   14.7743101       1375.41821       785.000000    
   14.7751055       1375.37952       784.000000    
   14.7758999       1375.34094       783.000000    
   14.7766972       1375.30225       782.000000    
   14.7775002       1375.26318       781.000000    
   14.7782993       1375.22424       780.000000    
   14.7790976       1375.18542       779.000000    
   14.7798929       1375.14673       778.000000    
   14.7806864       1375.10803       777.000000    
   14.7814751       1375.06958       776.000000    
   14.7822618       1375.03125       775.000000    
   14.7830524       1374.99268       774.000000    
   14.7838469       1374.95386       773.000000    
   14.7846394       1374.91504       772.000000    
   14.7854309       1374.87634       771.000000    
   14.7862196       1374.83777       770.000000    
   14.7870064       1374.79919       769.000000    
   14.7877893       1374.76086       768.000000    
   14.7885695       1374.72266       767.000000    
   14.7893505       1374.68433       766.000000    
   14.7901373       1374.64575       765.000000    
   14.7909241       1374.60718       764.000000    
   14.7917080       1374.56860       763.000000    
   14.7924919       1374.53003       762.000000    
   14.7932720       1374.49170       761.000000    
   14.7940493       1374.45337       760.000000    
   14.7948217       1374.41528       759.000000    
   14.7955961       1374.37720       758.000000    
   14.7963762       1374.33875       757.000000    
   14.7971563       1374.30029       756.000000    
   14.7979345       1374.26184       755.000000    
   14.7987108       1374.22351       754.000000    
   14.7994843       1374.18518       753.000000    
   14.8002548       1374.14709       752.000000    
   14.8010225       1374.10913       751.000000    
   14.8017912       1374.07104       750.000000    
   14.8025637       1374.03284       749.000000    
   14.8033361       1373.99451       748.000000    
   14.8041086       1373.95618       747.000000    
   14.8048782       1373.91797       746.000000    
   14.8056469       1373.87976       745.000000    
   14.8064108       1373.84180       744.000000    
   14.8071699       1373.80408       743.000000    
   14.8079319       1373.76611       742.000000    
   14.8086996       1373.72791       741.000000    
   14.8094683       1373.68958       740.000000    
   14.8102331       1373.65149       739.000000    
   14.8109961       1373.61340       738.000000    
   14.8117580       1373.57532       737.000000    
   14.8125162       1373.53748       736.000000    
   14.8132696       1373.49976       735.000000    
   14.8140259       1373.46204       734.000000    
   14.8147888       1373.42383       733.000000    
   14.8155518       1373.38562       732.000000    
   14.8163099       1373.34753       731.000000    
   14.8170671       1373.30969       730.000000    
   14.8178205       1373.27185       729.000000    
   14.8185692       1373.23425       728.000000    
   14.8193111       1373.19702       727.000000    
   14.8200502       1373.15979       726.000000    
   14.8207922       1373.12256       725.000000    
   14.8215303       1373.08545       724.000000    
   14.8222628       1373.04871       723.000000    
   14.8229923       1373.01196       722.000000    
   14.8237181       1372.97546       721.000000    
   14.8244371       1372.93933       720.000000    
   14.8251534       1372.90332       719.000000    
   14.8258753       1372.86707       718.000000    
   14.8265963       1372.83069       717.000000    
   14.8273144       1372.79456       716.000000    
   14.8280306       1372.75854       715.000000    
   14.8287430       1372.72266       714.000000    
   14.8294506       1372.68701       713.000000    
   14.8301535       1372.65161       712.000000    
   14.8308592       1372.61609       711.000000    
   14.8315678       1372.58044       710.000000    
   14.8322744       1372.54480       709.000000    
   14.8329811       1372.50928       708.000000    
   14.8336830       1372.47388       707.000000    
   14.8343801       1372.43860       706.000000    
   14.8350754       1372.40356       705.000000    
   14.8357687       1372.36865       704.000000    
   14.8364630       1372.33374       703.000000    
   14.8371601       1372.29846       702.000000    
   14.8378563       1372.26331       701.000000    
   14.8385506       1372.22827       700.000000    
   14.8392391       1372.19360       699.000000    
   14.8399248       1372.15894       698.000000    
   14.8406076       1372.12451       697.000000    
   14.8412914       1372.08997       696.000000    
   14.8419790       1372.05530       695.000000    
   14.8426647       1372.02063       694.000000    
   14.8433504       1371.98596       693.000000    
   14.8440332       1371.95142       692.000000    
   14.8447104       1371.91724       691.000000    
   14.8453836       1371.88318       690.000000    
   14.8460569       1371.84912       689.000000    
   14.8467369       1371.81482       688.000000    
   14.8474150       1371.78052       687.000000    
   14.8480902       1371.74634       686.000000    
   14.8487644       1371.71228       685.000000    
   14.8494368       1371.67822       684.000000    
   14.8501053       1371.64441       683.000000    
   14.8507681       1371.61084       682.000000    
   14.8514338       1371.57715       681.000000    
   14.8521051       1371.54309       680.000000    
   14.8527765       1371.50916       679.000000    
   14.8534441       1371.47534       678.000000    
   14.8541059       1371.44177       677.000000    
   14.8547649       1371.40845       676.000000    
   14.8554211       1371.37524       675.000000    
   14.8560810       1371.34180       674.000000    
   14.8567457       1371.30811       673.000000    
   14.8574057       1371.27466       672.000000    
   14.8580637       1371.24121       671.000000    
   14.8587208       1371.20789       670.000000    
   14.8593760       1371.17468       669.000000    
   14.8600245       1371.14172       668.000000    
   14.8606730       1371.10889       667.000000    
   14.8613281       1371.07568       666.000000    
   14.8619833       1371.04236       665.000000    
   14.8626366       1371.00916       664.000000    
   14.8632879       1370.97607       663.000000    
   14.8639345       1370.94324       662.000000    
   14.8645744       1370.91077       661.000000    
   14.8652153       1370.87830       660.000000    
   14.8658657       1370.84521       659.000000    
   14.8665142       1370.81226       658.000000    
   14.8671618       1370.77930       657.000000    
   14.8678045       1370.74658       656.000000    
   14.8684425       1370.71423       655.000000    
   14.8690748       1370.68201       654.000000    
   14.8697119       1370.64966       653.000000    
   14.8703556       1370.61694       652.000000    
   14.8709984       1370.58423       651.000000    
   14.8716373       1370.55176       650.000000    
   14.8722734       1370.51941       649.000000    
   14.8729038       1370.48730       648.000000    
   14.8735313       1370.45532       647.000000    
   14.8741617       1370.42322       646.000000    
   14.8747997       1370.39075       645.000000    
   14.8754358       1370.35840       644.000000    
   14.8760691       1370.32617       643.000000    
   14.8766975       1370.29407       642.000000    
   14.8773212       1370.26221       641.000000    
   14.8779430       1370.23059       640.000000    
   14.8785677       1370.19873       639.000000    
   14.8791981       1370.16663       638.000000    
   14.8798275       1370.13452       637.000000    
   14.8804550       1370.10254       636.000000    
   14.8810787       1370.07068       635.000000    
   14.8816957       1370.03918       634.000000    
   14.8823109       1370.00793       633.000000    
   14.8829298       1369.97632       632.000000    
   14.8835545       1369.94446       631.000000    
   14.8841763       1369.91260       630.000000    
   14.8847961       1369.88098       629.000000    
   14.8854141       1369.84949       628.000000    
   14.8860245       1369.81824       627.000000    
   14.8866358       1369.78711       626.000000    
   14.8872538       1369.75549       625.000000    
   14.8878698       1369.72400       624.000000    
   14.8884840       1369.69263       623.000000    
   14.8890972       1369.66125       622.000000    
   14.8897066       1369.63013       621.000000    
   14.8903122       1369.59912       620.000000    
   14.8909197       1369.56812       619.000000    
   14.8915339       1369.53662       618.000000    
   14.8921461       1369.50537       617.000000    
   14.8927565       1369.47412       616.000000    
   14.8933620       1369.44312       615.000000    
   14.8939619       1369.41235       614.000000    
   14.8945608       1369.38184       613.000000    
   14.8951645       1369.35083       612.000000    
   14.8957720       1369.31982       611.000000    
   14.8963776       1369.28882       610.000000    
   14.8969803       1369.25793       609.000000    
   14.8975801       1369.22717       608.000000    
   14.8981752       1369.19666       607.000000    
   14.8987713       1369.16614       606.000000    
   14.8993750       1369.13513       605.000000    
   14.8999777       1369.10425       604.000000    
   14.9005766       1369.07349       603.000000    
   14.9011726       1369.04297       602.000000    
   14.9017630       1369.01270       601.000000    
   14.9023514       1368.98254       600.000000    
   14.9029455       1368.95203       599.000000    
   14.9035425       1368.92151       598.000000    
   14.9041367       1368.89087       597.000000    
   14.9047289       1368.86047       596.000000    
   14.9053183       1368.83032       595.000000    
   14.9059029       1368.80029       594.000000    
   14.9064903       1368.77014       593.000000    
   14.9070835       1368.73962       592.000000    
   14.9076748       1368.70923       591.000000    
   14.9082642       1368.67896       590.000000    
   14.9088507       1368.64880       589.000000    
   14.9094305       1368.61902       588.000000    
   14.9100113       1368.58911       587.000000    
   14.9106007       1368.55884       586.000000    
   14.9111881       1368.52869       585.000000    
   14.9117737       1368.49854       584.000000    
   14.9123564       1368.46851       583.000000    
   14.9129333       1368.43884       582.000000    
   14.9135094       1368.40930       581.000000    
   14.9140902       1368.37939       580.000000    
   14.9146719       1368.34937       579.000000    
   14.9152517       1368.31958       578.000000    
   14.9158297       1368.28979       577.000000    
   14.9164028       1368.26025       576.000000    
   14.9169741       1368.23083       575.000000    
   14.9175491       1368.20129       574.000000    
   14.9181280       1368.17139       573.000000    
   14.9187050       1368.14172       572.000000    
   14.9192791       1368.11206       571.000000    
   14.9198494       1368.08264       570.000000    
   14.9204168       1368.05347       569.000000    
   14.9209862       1368.02405       568.000000    
   14.9215612       1367.99438       567.000000    
   14.9221344       1367.96484       566.000000    
   14.9227047       1367.93542       565.000000    
   14.9232721       1367.90613       564.000000    
   14.9238348       1367.87720       563.000000    
   14.9243994       1367.84802       562.000000    
   14.9249706       1367.81848       561.000000    
   14.9255400       1367.78918       560.000000    
   14.9261065       1367.75989       559.000000    
   14.9266691       1367.73083       558.000000    
   14.9272280       1367.70190       557.000000    
   14.9277887       1367.67297       556.000000    
   14.9283562       1367.64368       555.000000    
   14.9289207       1367.61450       554.000000    
   14.9294834       1367.58533       553.000000    
   14.9300432       1367.55652       552.000000    
   14.9305973       1367.52783       551.000000    
   14.9311543       1367.49902       550.000000    
   14.9317179       1367.46985       549.000000    
   14.9322786       1367.44080       548.000000    
   14.9328375       1367.41199       547.000000    
   14.9333925       1367.38318       546.000000    
   14.9339437       1367.35474       545.000000    
   14.9344978       1367.32605       544.000000    
   14.9350567       1367.29712       543.000000    
   14.9356146       1367.26819       542.000000    
   14.9361696       1367.23950       541.000000    
   14.9367208       1367.21094       540.000000    
   14.9372692       1367.18250       539.000000    
   14.9378214       1367.15393       538.000000    
   14.9383764       1367.12512       537.000000    
   14.9389286       1367.09644       536.000000    
   14.9394779       1367.06799       535.000000    
   14.9400234       1367.03967       534.000000    
   14.9405670       1367.01147       533.000000    
   14.9411154       1366.98303       532.000000    
   14.9416656       1366.95447       531.000000    
   14.9422140       1366.92603       530.000000    
   14.9427605       1366.89771       529.000000    
   14.9432993       1366.86975       528.000000    
   14.9438400       1366.84167       527.000000    
   14.9443884       1366.81323       526.000000    
   14.9449348       1366.78491       525.000000    
   14.9454794       1366.75659       524.000000    
   14.9460211       1366.72852       523.000000    
   14.9465570       1366.70056       522.000000    
   14.9470959       1366.67261       521.000000    
   14.9476404       1366.64429       520.000000    
   14.9481840       1366.61609       519.000000    
   14.9487257       1366.58789       518.000000    
   14.9492636       1366.55994       517.000000    
   14.9497986       1366.53210       516.000000    
   14.9503355       1366.50415       515.000000    
   14.9508753       1366.47607       514.000000    
   14.9514132       1366.44812       513.000000    
   14.9519482       1366.42029       512.000000    
   14.9524775       1366.39270       511.000000    
   14.9530077       1366.36511       510.000000    
   14.9535456       1366.33716       509.000000    
   14.9540825       1366.30920       508.000000    
   14.9546165       1366.28137       507.000000    
   14.9551468       1366.25378       506.000000    
   14.9556742       1366.22632       505.000000    
   14.9562044       1366.19861       504.000000    
   14.9567413       1366.17065       503.000000    
   14.9572754       1366.14282       502.000000    
   14.9578047       1366.11523       501.000000    
   14.9583273       1366.08801       500.000000    
   14.9588509       1366.06079       499.000000    
   14.9593821       1366.03308       498.000000    
   14.9599113       1366.00537       497.000000    
   14.9604397       1365.97791       496.000000    
   14.9609632       1365.95056       495.000000    
   14.9614840       1365.92334       494.000000    
   14.9620085       1365.89600       493.000000    
   14.9625368       1365.86841       492.000000    
   14.9630651       1365.84082       491.000000    
   14.9635897       1365.81335       490.000000    
   14.9641066       1365.78638       489.000000    
   14.9646244       1365.75940       488.000000    
   14.9651489       1365.73193       487.000000    
   14.9656725       1365.70459       486.000000    
   14.9661932       1365.67737       485.000000    
   14.9667101       1365.65039       484.000000    
   14.9672251       1365.62341       483.000000    
   14.9677458       1365.59619       482.000000    
   14.9682703       1365.56885       481.000000    
   14.9687910       1365.54150       480.000000    
   14.9693060       1365.51453       479.000000    
   14.9698172       1365.48779       478.000000    
   14.9703302       1365.46094       477.000000    
   14.9708490       1365.43384       476.000000    
   14.9713669       1365.40674       475.000000    
   14.9718809       1365.37976       474.000000    
   14.9723911       1365.35303       473.000000    
   14.9729033       1365.32629       472.000000    
   14.9734211       1365.29919       471.000000    
   14.9739361       1365.27222       470.000000    
   14.9744473       1365.24536       469.000000    
   14.9749527       1365.21887       468.000000    
   14.9754591       1365.19238       467.000000    
   14.9759731       1365.16541       466.000000    
   14.9764872       1365.13843       465.000000    
   14.9770002       1365.11157       464.000000    
   14.9775066       1365.08496       463.000000    
   14.9780102       1365.05859       462.000000    
   14.9785175       1365.03198       461.000000    
   14.9790277       1365.00513       460.000000    
   14.9795351       1364.97852       459.000000    
   14.9800396       1364.95203       458.000000    
   14.9805431       1364.92554       457.000000    
   14.9810505       1364.89893       456.000000    
   14.9815578       1364.87231       455.000000    
   14.9820623       1364.84583       454.000000    
   14.9825640       1364.81946       453.000000    
   14.9830627       1364.79321       452.000000    
   14.9835644       1364.76685       451.000000    
   14.9840708       1364.74023       450.000000    
   14.9845772       1364.71362       449.000000    
   14.9850769       1364.68738       448.000000    
   14.9855728       1364.66125       447.000000    
   14.9860697       1364.63513       446.000000    
   14.9865723       1364.60864       445.000000    
   14.9870739       1364.58228       444.000000    
   14.9875746       1364.55591       443.000000    
   14.9880705       1364.52979       442.000000    
   14.9885654       1364.50378       441.000000    
   14.9890642       1364.47754       440.000000    
   14.9895630       1364.45129       439.000000    
   14.9900579       1364.42517       438.000000    
   14.9905510       1364.39917       437.000000    
   14.9910469       1364.37305       436.000000    
   14.9915447       1364.34680       435.000000    
   14.9920406       1364.32068       434.000000    
   14.9925318       1364.29480       433.000000    
   14.9930210       1364.26904       432.000000    
   14.9935141       1364.24304       431.000000    
   14.9940119       1364.21680       430.000000    
   14.9945059       1364.19067       429.000000    
   14.9949942       1364.16492       428.000000    
   14.9954796       1364.13928       427.000000    
   14.9959707       1364.11340       426.000000    
   14.9964657       1364.08728       425.000000    
   14.9969587       1364.06116       424.000000    
   14.9974422       1364.03564       423.000000    
   14.9979258       1364.01013       422.000000    
   14.9984169       1363.98425       421.000000    
   14.9989080       1363.95825       420.000000    
   14.9993982       1363.93225       419.000000    
   14.9998827       1363.90674       418.000000    
   15.0003643       1363.88123       417.000000    
   15.0008516       1363.85547       416.000000    
   15.0013399       1363.82971       415.000000    
   15.0018263       1363.80396       414.000000    
   15.0023088       1363.77844       413.000000    
   15.0027905       1363.75293       412.000000    
   15.0032759       1363.72729       411.000000    
   15.0037603       1363.70154       410.000000    
   15.0042429       1363.67603       409.000000    
   15.0047235       1363.65063       408.000000    
   15.0052052       1363.62512       407.000000    
   15.0056887       1363.59949       406.000000    
   15.0061703       1363.57397       405.000000    
   15.0066462       1363.54871       404.000000    
   15.0071239       1363.52344       403.000000    
   15.0076084       1363.49780       402.000000    
   15.0080900       1363.47229       401.000000    
   15.0085678       1363.44690       400.000000    
   15.0090427       1363.42175       399.000000    
   15.0095196       1363.39636       398.000000    
   15.0100012       1363.37085       397.000000    
   15.0104790       1363.34546       396.000000    
   15.0109539       1363.32031       395.000000    
   15.0114269       1363.29517       394.000000    
   15.0119038       1363.26990       393.000000    
   15.0123825       1363.24451       392.000000    
   15.0128574       1363.21924       391.000000    
   15.0133266       1363.19434       390.000000    
   15.0137997       1363.16919       389.000000    
   15.0142784       1363.14380       388.000000    
   15.0147533       1363.11853       387.000000    
   15.0152235       1363.09351       386.000000    
   15.0156927       1363.06860       385.000000    
   15.0161648       1363.04346       384.000000    
   15.0166407       1363.01819       383.000000    
   15.0171118       1362.99316       382.000000    
   15.0175772       1362.96838       381.000000    
   15.0180454       1362.94348       380.000000    
   15.0185204       1362.91821       379.000000    
   15.0189915       1362.89307       378.000000    
   15.0194588       1362.86816       377.000000    
   15.0199242       1362.84351       376.000000    
   15.0203924       1362.81848       375.000000    
   15.0208635       1362.79333       374.000000    
   15.0213308       1362.76843       373.000000    
   15.0217934       1362.74390       372.000000    
   15.0222588       1362.71899       371.000000    
   15.0227299       1362.69397       370.000000    
   15.0231962       1362.66907       369.000000    
   15.0236597       1362.64441       368.000000    
   15.0241232       1362.61963       367.000000    
   15.0245886       1362.59485       366.000000    
   15.0250540       1362.56995       365.000000    
   15.0255175       1362.54529       364.000000    
   15.0259781       1362.52063       363.000000    
   15.0264397       1362.49597       362.000000    
   15.0269051       1362.47119       361.000000    
   15.0273676       1362.44653       360.000000    
   15.0278263       1362.42200       359.000000    
   15.0282850       1362.39746       358.000000    
   15.0287485       1362.37268       357.000000    
   15.0292110       1362.34802       356.000000    
   15.0296717       1362.32336       355.000000    
   15.0301294       1362.29883       354.000000    
   15.0305882       1362.27441       353.000000    
   15.0310478       1362.24976       352.000000    
   15.0315084       1362.22510       351.000000    
   15.0319653       1362.20068       350.000000    
   15.0324192       1362.17639       349.000000    
   15.0328789       1362.15186       348.000000    
   15.0333395       1362.12708       347.000000    
   15.0337944       1362.10278       346.000000    
   15.0342455       1362.07861       345.000000    
   15.0347023       1362.05420       344.000000    
   15.0351629       1362.02942       343.000000    
   15.0356159       1362.00525       342.000000    
   15.0360651       1361.98120       341.000000    
   15.0365210       1361.95667       340.000000    
   15.0369806       1361.93213       339.000000    
   15.0374346       1361.90771       338.000000    
   15.0378819       1361.88379       337.000000    
   15.0383348       1361.85950       336.000000    
   15.0387917       1361.83496       335.000000    
   15.0392437       1361.81067       334.000000    
   15.0396910       1361.78662       333.000000    
   15.0401440       1361.76233       332.000000    
   15.0405989       1361.73792       331.000000    
   15.0410480       1361.71387       330.000000    
   15.0414944       1361.68982       329.000000    
   15.0419436       1361.66565       328.000000    
   15.0423965       1361.64136       327.000000    
   15.0428457       1361.61719       326.000000    
   15.0432920       1361.59326       325.000000    
   15.0437393       1361.56921       324.000000    
   15.0441895       1361.54504       323.000000    
   15.0446377       1361.52087       322.000000    
   15.0450840       1361.49683       321.000000    
   15.0455294       1361.47290       320.000000    
   15.0459766       1361.44885       319.000000    
   15.0464258       1361.42468       318.000000    
   15.0468702       1361.40076       317.000000    
   15.0473118       1361.37695       316.000000    
   15.0477591       1361.35291       315.000000    
   15.0482073       1361.32874       314.000000    
   15.0486498       1361.30493       313.000000    
   15.0490894       1361.28125       312.000000    
   15.0495377       1361.25708       311.000000    
   15.0499849       1361.23291       310.000000    
   15.0504217       1361.20935       309.000000    
   15.0508623       1361.18567       308.000000    
   15.0513086       1361.16150       307.000000    
   15.0517521       1361.13757       306.000000    
   15.0521898       1361.11401       305.000000    
   15.0526314       1361.09021       304.000000    
   15.0530748       1361.06616       303.000000    
   15.0535154       1361.04248       302.000000    
   15.0539551       1361.01868       301.000000    
   15.0543938       1360.99500       300.000000    
   15.0548334       1360.97119       299.000000    
   15.0552759       1360.94739       298.000000    
   15.0557137       1360.92371       297.000000    
   15.0561485       1360.90015       296.000000    
   15.0565891       1360.87634       295.000000    
   15.0570297       1360.85254       294.000000    
   15.0574636       1360.82898       293.000000    
   15.0578985       1360.80554       292.000000    
   15.0583401       1360.78162       291.000000    
   15.0587769       1360.75793       290.000000    
   15.0592089       1360.73462       289.000000    
   15.0596466       1360.71094       288.000000    
   15.0600853       1360.68713       287.000000    
   15.0605164       1360.66382       286.000000    
   15.0609503       1360.64026       285.000000    
   15.0613871       1360.61658       284.000000    
   15.0618219       1360.59302       283.000000    
   15.0622559       1360.56958       282.000000    
   15.0626869       1360.54614       281.000000    
   15.0631208       1360.52258       280.000000    
   15.0635586       1360.49890       279.000000    
   15.0639896       1360.47546       278.000000    
   15.0644169       1360.45227       277.000000    
   15.0648537       1360.42859       276.000000    
   15.0652876       1360.40503       275.000000    
   15.0657139       1360.38196       274.000000    
   15.0661459       1360.35840       273.000000    
   15.0665798       1360.33484       272.000000    
   15.0670061       1360.31165       271.000000    
   15.0674362       1360.28833       270.000000    
   15.0678673       1360.26489       269.000000    
   15.0682974       1360.24158       268.000000    
   15.0687256       1360.21814       267.000000    
   15.0691528       1360.19495       266.000000    
   15.0695820       1360.17163       265.000000    
   15.0700140       1360.14819       264.000000    
   15.0704403       1360.12500       263.000000    
   15.0708637       1360.10193       262.000000    
   15.0712957       1360.07837       261.000000    
   15.0717220       1360.05518       260.000000    
   15.0721445       1360.03210       259.000000    
   15.0725737       1360.00879       258.000000    
   15.0730019       1359.98535       257.000000    
   15.0734243       1359.96240       256.000000    
   15.0738487       1359.93921       255.000000    
   15.0742760       1359.91589       254.000000    
   15.0747023       1359.89270       253.000000    
   15.0751257       1359.86963       252.000000    
   15.0755482       1359.84656       251.000000    
   15.0759773       1359.82312       250.000000    
   15.0763988       1359.80005       249.000000    
   15.0768166       1359.77734       248.000000    
   15.0772448       1359.75391       247.000000    
   15.0776701       1359.73071       246.000000    
   15.0780878       1359.70789       245.000000    
   15.0785103       1359.68481       244.000000    
   15.0789347       1359.66162       243.000000    
   15.0793533       1359.63867       242.000000    
   15.0797729       1359.61584       241.000000    
   15.0801964       1359.59265       240.000000    
   15.0806208       1359.56946       239.000000    
   15.0810394       1359.54651       238.000000    
   15.0814562       1359.52368       237.000000    
   15.0818806       1359.50049       236.000000    
   15.0822992       1359.47754       235.000000    
   15.0827131       1359.45483       234.000000    
   15.0831366       1359.43164       233.000000    
   15.0835571       1359.40857       232.000000    
   15.0839739       1359.38586       231.000000    
   15.0843906       1359.36292       230.000000    
   15.0848103       1359.33997       229.000000    
   15.0852280       1359.31702       228.000000    
   15.0856428       1359.29431       227.000000    
   15.0860605       1359.27136       226.000000    
   15.0864801       1359.24829       225.000000    
   15.0868950       1359.22559       224.000000    
   15.0873108       1359.20276       223.000000    
   15.0877295       1359.17981       222.000000    
   15.0881414       1359.15710       221.000000    
   15.0885563       1359.13428       220.000000    
   15.0889740       1359.11133       219.000000    
   15.0893888       1359.08862       218.000000    
   15.0898018       1359.06592       217.000000    
   15.0902166       1359.04309       216.000000    
   15.0906334       1359.02014       215.000000    
   15.0910463       1358.99744       214.000000    
   15.0914555       1358.97485       213.000000    
   15.0918722       1358.95203       212.000000    
   15.0922842       1358.92932       211.000000    
   15.0926952       1358.90662       210.000000    
   15.0931110       1358.88379       209.000000    
   15.0935221       1358.86108       208.000000    
   15.0939331       1358.83850       207.000000    
   15.0943451       1358.81580       206.000000    
   15.0947599       1358.79297       205.000000    
   15.0951700       1358.77026       204.000000    
   15.0955763       1358.74792       203.000000    
   15.0959902       1358.72510       202.000000    
   15.0963993       1358.70251       201.000000    
   15.0968084       1358.67993       200.000000    
   15.0972214       1358.65710       199.000000    
   15.0976286       1358.63464       198.000000    
   15.0980368       1358.61206       197.000000    
   15.0984468       1358.58948       196.000000    
   15.0988588       1358.56665       195.000000    
   15.0992661       1358.54419       194.000000    
   15.0996714       1358.52173       193.000000    
   15.1000814       1358.49902       192.000000    
   15.1004877       1358.47656       191.000000    
   15.1008949       1358.45410       190.000000    
   15.1013050       1358.43140       189.000000    
   15.1017094       1358.40906       188.000000    
   15.1021147       1358.38660       187.000000    
   15.1025229       1358.36401       186.000000    
   15.1029291       1358.34143       185.000000    
   15.1033325       1358.31909       184.000000    
   15.1037416       1358.29639       183.000000    
   15.1041489       1358.27393       182.000000    
   15.1045504       1358.25159       181.000000    
   15.1049566       1358.22913       180.000000    
   15.1053629       1358.20654       179.000000    
   15.1057673       1358.18408       178.000000    
   15.1061716       1358.16174       177.000000    
   15.1065760       1358.13928       176.000000    
   15.1069784       1358.11694       175.000000    
   15.1073799       1358.09460       174.000000    
   15.1077862       1358.07202       173.000000    
   15.1081886       1358.04968       172.000000    
   15.1085911       1358.02734       171.000000    
   15.1089954       1358.00476       170.000000    
   15.1093960       1357.98254       169.000000    
   15.1097965       1357.96033       168.000000    
   15.1101999       1357.93787       167.000000    
   15.1106014       1357.91553       166.000000    
   15.1110010       1357.89319       165.000000    
   15.1114063       1357.87073       164.000000    
   15.1118059       1357.84839       163.000000    
   15.1122046       1357.82629       162.000000    
   15.1126080       1357.80383       161.000000    
   15.1130056       1357.78162       160.000000    
   15.1134043       1357.75940       159.000000    
   15.1138067       1357.73694       158.000000    
   15.1142063       1357.71460       157.000000    
   15.1146040       1357.69250       156.000000    
   15.1150064       1357.67004       155.000000    
   15.1154051       1357.64783       154.000000    
   15.1157999       1357.62573       153.000000    
   15.1162014       1357.60327       152.000000    
   15.1165981       1357.58118       151.000000    
   15.1169949       1357.55896       150.000000    
   15.1173954       1357.53662       149.000000    
   15.1177931       1357.51440       148.000000    
   15.1181879       1357.49231       147.000000    
   15.1185884       1357.46985       146.000000    
   15.1189852       1357.44763       145.000000    
   15.1193790       1357.42566       144.000000    
   15.1197786       1357.40332       143.000000    
   15.1201735       1357.38123       142.000000    
   15.1205673       1357.35913       141.000000    
   15.1209660       1357.33679       140.000000    
   15.1213608       1357.31458       139.000000    
   15.1217546       1357.29260       138.000000    
   15.1221533       1357.27026       137.000000    
   15.1225481       1357.24817       136.000000    
   15.1229410       1357.22607       135.000000    
   15.1233387       1357.20374       134.000000    
   15.1237335       1357.18164       133.000000    
   15.1241255       1357.15955       132.000000    
   15.1245193       1357.13745       131.000000    
   15.1249132       1357.11536       130.000000    
   15.1253052       1357.09338       129.000000    
   15.1257000       1357.07117       128.000000    
   15.1260929       1357.04907       127.000000    
   15.1264849       1357.02698       126.000000    
   15.1268787       1357.00488       125.000000    
   15.1272717       1356.98279       124.000000    
   15.1276627       1356.96069       123.000000    
   15.1280565       1356.93860       122.000000    
   15.1284475       1356.91650       121.000000    
   15.1288395       1356.89441       120.000000    
   15.1292315       1356.87244       119.000000    
   15.1296225       1356.85034       118.000000    
   15.1300144       1356.82825       117.000000    
   15.1304026       1356.80640       116.000000    
   15.1307917       1356.78442       115.000000    
   15.1311846       1356.76233       114.000000    
   15.1315746       1356.74023       113.000000    
   15.1319628       1356.71838       112.000000    
   15.1323547       1356.69617       111.000000    
   15.1327438       1356.67419       110.000000    
   15.1331329       1356.65222       109.000000    
   15.1335230       1356.63025       108.000000    
   15.1339121       1356.60828       107.000000    
   15.1343002       1356.58630       106.000000    
   15.1346893       1356.56421       105.000000    
   15.1350775       1356.54236       104.000000    
   15.1354666       1356.52026       103.000000    
   15.1358538       1356.49841       102.000000    
   15.1362410       1356.47644       101.000000    
   15.1366310       1356.45435       100.000000    
   15.1370182       1356.43237       99.0000000    
   15.1374044       1356.41052       98.0000000    
   15.1377935       1356.38843       97.0000000    
   15.1381807       1356.36658       96.0000000    
   15.1385670       1356.34460       95.0000000    
   15.1389532       1356.32275       94.0000000    
   15.1393394       1356.30078       93.0000000    
   15.1397266       1356.27881       92.0000000    
   15.1401119       1356.25696       91.0000000    
   15.1404972       1356.23511       90.0000000    
   15.1408854       1356.21301       89.0000000    
   15.1412706       1356.19116       88.0000000    
   15.1416550       1356.16919       87.0000000    
   15.1420412       1356.14734       86.0000000    
   15.1424255       1356.12549       85.0000000    
   15.1428108       1356.10352       84.0000000    
   15.1431942       1356.08167       83.0000000    
   15.1435776       1356.05981       82.0000000    
   15.1439638       1356.03784       81.0000000    
   15.1443481       1356.01599       80.0000000    
   15.1447315       1355.99414       79.0000000    
   15.1451159       1355.97217       78.0000000    
   15.1454983       1355.95032       77.0000000    
   15.1458826       1355.92847       76.0000000    
   15.1462650       1355.90662       75.0000000    
   15.1466475       1355.88489       74.0000000    
   15.1470318       1355.86292       73.0000000    
   15.1474142       1355.84106       72.0000000    
   15.1477966       1355.81921       71.0000000    
   15.1481781       1355.79749       70.0000000    
   15.1485586       1355.77563       69.0000000    
   15.1489429       1355.75366       68.0000000    
   15.1493254       1355.73181       67.0000000    
   15.1497059       1355.70996       66.0000000    
   15.1500883       1355.68811       65.0000000    
   15.1504698       1355.66638       64.0000000    
   15.1508512       1355.64441       63.0000000    
   15.1512318       1355.62268       62.0000000    
   15.1516113       1355.60095       61.0000000    
   15.1519947       1355.57898       60.0000000    
   15.1523752       1355.55713       59.0000000    
   15.1527557       1355.53528       58.0000000    
   15.1531353       1355.51355       57.0000000    
   15.1535158       1355.49170       56.0000000    
   15.1538982       1355.46973       55.0000000    
   15.1542778       1355.44800       54.0000000    
   15.1546564       1355.42615       53.0000000    
   15.1550350       1355.40442       52.0000000    
   15.1554127       1355.38269       51.0000000    
   15.1557941       1355.36084       50.0000000    
   15.1561728       1355.33899       49.0000000    
   15.1565514       1355.31726       48.0000000    
   15.1569290       1355.29553       47.0000000    
   15.1573057       1355.27380       46.0000000    
   15.1576872       1355.25183       45.0000000    
   15.1580648       1355.23010       44.0000000    
   15.1584435       1355.20825       43.0000000    
   15.1588202       1355.18652       42.0000000    
   15.1591978       1355.16479       41.0000000    
   15.1595783       1355.14282       40.0000000    
   15.1599569       1355.12097       39.0000000    
   15.1603336       1355.09924       38.0000000    
   15.1607094       1355.07751       37.0000000    
   15.1610851       1355.05591       36.0000000    
   15.1614637       1355.03394       35.0000000    
   15.1618404       1355.01221       34.0000000    
   15.1622171       1354.99048       33.0000000    
   15.1625919       1354.96875       32.0000000    
   15.1629677       1354.94702       31.0000000    
   15.1633463       1354.92517       30.0000000    
   15.1637220       1354.90332       29.0000000    
   15.1640921       1354.88196       28.0000000    
   15.1644497       1354.86121       27.0000000    
   15.1647940       1354.84131       26.0000000    
   15.1651268       1354.82214       25.0000000    
   15.1654472       1354.80371       24.0000000    
   15.1657553       1354.78601       23.0000000    
   15.1660519       1354.76904       22.0000000    
   15.1663361       1354.75281       21.0000000    
   15.1666088       1354.73730       20.0000000    
   15.1668682       1354.72253       19.0000000    
   15.1671171       1354.70850       18.0000000    
   15.1673527       1354.69519       17.0000000    
   15.1675768       1354.68262       16.0000000    
   15.1677895       1354.67078       15.0000000    
   15.1679888       1354.65979       14.0000000    
   15.1681767       1354.64941       13.0000000    
   15.1683521       1354.63977       12.0000000    
   15.1685162       1354.63098       11.0000000    
   15.1686668       1354.62280       10.0000000    
   15.1688051       1354.61548       9.00000000    
   15.1689310       1354.60876       8.00000000    
   15.1690445       1354.60291       7.00000000    
   15.1691446       1354.59778       6.00000000    
   15.1692324       1354.59326       5.00000000    
   15.1693058       1354.58960       4.00000000    
   15.1693668       1354.58667       3.00000000    
   15.1694136       1354.58447       2.00000000    
   15.1694460       1354.58301       1.00000000    
   15.1694622       1354.58228       0.00000000    
   15.1694622       1354.58228      -0.00000000    
   15.1694632       1354.58228      -1.00000000    
   15.1694832       1354.58154      -2.00000000    
   15.1695194       1354.58008      -3.00000000    
   15.1695728       1354.57776      -4.00000000    
   15.1696424       1354.57483      -5.00000000    
   15.1697273       1354.57117      -6.00000000    
   15.1698275       1354.56677      -7.00000000    
   15.1699429       1354.56152      -8.00000000    
   15.1700735       1354.55566      -9.00000000    
   15.1702194       1354.54907      -10.0000000    
   15.1703787       1354.54163      -11.0000000    
   15.1705532       1354.53357      -12.0000000    
   15.1707411       1354.52466      -13.0000000    
   15.1709433       1354.51501      -14.0000000    
   15.1711597       1354.50476      -15.0000000    
   15.1713896       1354.49365      -16.0000000    
   15.1716328       1354.48181      -17.0000000    
   15.1718903       1354.46924      -18.0000000    
   15.1721601       1354.45593      -19.0000000    
   15.1724434       1354.44202      -20.0000000    
   15.1727400       1354.42725      -21.0000000    
   15.1730499       1354.41174      -22.0000000    
   15.1733723       1354.39551      -23.0000000    
   15.1737070       1354.37842      -24.0000000    
   15.1740541       1354.36072      -25.0000000    
   15.1744146       1354.34229      -26.0000000    
   15.1747866       1354.32312      -27.0000000    
   15.1751709       1354.30310      -28.0000000    
   15.1755676       1354.28247      -29.0000000    
   15.1759768       1354.26111      -30.0000000    
   15.1763906       1354.23926      -31.0000000    
   15.1768045       1354.21741      -32.0000000    
   15.1772137       1354.19568      -33.0000000    
   15.1776209       1354.17395      -34.0000000    
   15.1780281       1354.15210      -35.0000000    
   15.1784353       1354.13037      -36.0000000    
   15.1788416       1354.10840      -37.0000000    
   15.1792450       1354.08679      -38.0000000    
   15.1796465       1354.06506      -39.0000000    
   15.1800489       1354.04321      -40.0000000    
   15.1804523       1354.02136      -41.0000000    
   15.1808558       1353.99939      -42.0000000    
   15.1812563       1353.97766      -43.0000000    
   15.1816540       1353.95593      -44.0000000    
   15.1820526       1353.93408      -45.0000000    
   15.1824512       1353.91223      -46.0000000    
   15.1828508       1353.89026      -47.0000000    
   15.1832466       1353.86853      -48.0000000    
   15.1836414       1353.84680      -49.0000000    
   15.1840372       1353.82507      -50.0000000    
   15.1844320       1353.80322      -51.0000000    
   15.1848288       1353.78125      -52.0000000    
   15.1852217       1353.75952      -53.0000000    
   15.1856136       1353.73779      -54.0000000    
   15.1860065       1353.71594      -55.0000000    
   15.1863995       1353.69409      -56.0000000    
   15.1867943       1353.67224      -57.0000000    
   15.1871862       1353.65027      -58.0000000    
   15.1875772       1353.62854      -59.0000000    
   15.1879692       1353.60657      -60.0000000    
   15.1883602       1353.58472      -61.0000000    
   15.1887522       1353.56274      -62.0000000    
   15.1891413       1353.54102      -63.0000000    
   15.1895304       1353.51917      -64.0000000    
   15.1899204       1353.49731      -65.0000000    
   15.1903086       1353.47546      -66.0000000    
   15.1906986       1353.45349      -67.0000000    
   15.1910858       1353.43164      -68.0000000    
   15.1914740       1353.40979      -69.0000000    
   15.1918650       1353.38770      -70.0000000    
   15.1922503       1353.36597      -71.0000000    
   15.1926355       1353.34412      -72.0000000    
   15.1930227       1353.32227      -73.0000000    
   15.1934090       1353.30042      -74.0000000    
   15.1937971       1353.27832      -75.0000000    
   15.1941814       1353.25659      -76.0000000    
   15.1945667       1353.23462      -77.0000000    
   15.1949530       1353.21277      -78.0000000    
   15.1953373       1353.19080      -79.0000000    
   15.1957226       1353.16895      -80.0000000    
   15.1961060       1353.14697      -81.0000000    
   15.1964903       1353.12512      -82.0000000    
   15.1968765       1353.10303      -83.0000000    
   15.1972589       1353.08118      -84.0000000    
   15.1976423       1353.05920      -85.0000000    
   15.1980257       1353.03723      -86.0000000    
   15.1984081       1353.01538      -87.0000000    
   15.1987925       1352.99341      -88.0000000    
   15.1991739       1352.97144      -89.0000000    
   15.1995564       1352.94946      -90.0000000    
   15.1999407       1352.92737      -91.0000000    
   15.2003212       1352.90552      -92.0000000    
   15.2007027       1352.88354      -93.0000000    
   15.2010860       1352.86145      -94.0000000    
   15.2014666       1352.83948      -95.0000000    
   15.2018471       1352.81750      -96.0000000    
   15.2022285       1352.79553      -97.0000000    
   15.2026091       1352.77356      -98.0000000    
   15.2029905       1352.75146      -99.0000000    
   15.2033701       1352.72949      -100.000000    
   15.2037506       1352.70752      -101.000000    
   15.2041330       1352.68530      -102.000000    
   15.2045116       1352.66333      -103.000000    
   15.2048903       1352.64136      -104.000000    
   15.2052708       1352.61926      -105.000000    
   15.2056494       1352.59729      -106.000000    
   15.2060289       1352.57520      -107.000000    
   15.2064075       1352.55322      -108.000000    
   15.2067862       1352.53113      -109.000000    
   15.2071657       1352.50903      -110.000000    
   15.2075434       1352.48694      -111.000000    
   15.2079210       1352.46497      -112.000000    
   15.2083015       1352.44275      -113.000000    
   15.2086773       1352.42078      -114.000000    
   15.2090549       1352.39868      -115.000000    
   15.2094345       1352.37646      -116.000000    
   15.2098103       1352.35449      -117.000000    
   15.2101860       1352.33252      -118.000000    
   15.2105637       1352.31030      -119.000000    
   15.2109404       1352.28821      -120.000000    
   15.2113171       1352.26611      -121.000000    
   15.2116938       1352.24390      -122.000000    
   15.2120705       1352.22180      -123.000000    
   15.2124481       1352.19958      -124.000000    
   15.2128239       1352.17749      -125.000000    
   15.2131996       1352.15527      -126.000000    
   15.2135773       1352.13306      -127.000000    
   15.2139521       1352.11096      -128.000000    
   15.2143269       1352.08875      -129.000000    
   15.2147045       1352.06641      -130.000000    
   15.2150784       1352.04431      -131.000000    
   15.2154531       1352.02222      -132.000000    
   15.2158289       1352.00000      -133.000000    
   15.2162018       1351.97791      -134.000000    
   15.2165775       1351.95569      -135.000000    
   15.2169542       1351.93323      -136.000000    
   15.2173281       1351.91113      -137.000000    
   15.2177019       1351.88892      -138.000000    
   15.2180796       1351.86646      -139.000000    
   15.2184515       1351.84436      -140.000000    
   15.2188263       1351.82202      -141.000000    
   15.2192020       1351.79968      -142.000000    
   15.2195740       1351.77747      -143.000000    
   15.2199469       1351.75525      -144.000000    
   15.2203226       1351.73279      -145.000000    
   15.2206936       1351.71069      -146.000000    
   15.2210665       1351.68848      -147.000000    
   15.2214432       1351.66589      -148.000000    
   15.2218142       1351.64368      -149.000000    
   15.2221880       1351.62146      -150.000000    
   15.2225628       1351.59888      -151.000000    
   15.2229347       1351.57666      -152.000000    
   15.2233057       1351.55444      -153.000000    
   15.2236814       1351.53186      -154.000000    
   15.2240505       1351.50977      -155.000000    
   15.2244215       1351.48743      -156.000000    
   15.2247972       1351.46484      -157.000000    
   15.2251682       1351.44250      -158.000000    
   15.2255402       1351.42017      -159.000000    
   15.2259140       1351.39758      -160.000000    
   15.2262850       1351.37524      -161.000000    
   15.2266550       1351.35303      -162.000000    
   15.2270288       1351.33044      -163.000000    
   15.2273979       1351.30811      -164.000000    
   15.2277689       1351.28577      -165.000000    
   15.2281437       1351.26306      -166.000000    
   15.2285128       1351.24072      -167.000000    
   15.2288837       1351.21826      -168.000000    
   15.2292566       1351.19580      -169.000000    
   15.2296267       1351.17334      -170.000000    
   15.2299948       1351.15100      -171.000000    
   15.2303677       1351.12842      -172.000000    
   15.2307377       1351.10583      -173.000000    
   15.2311077       1351.08350      -174.000000    
   15.2314806       1351.06079      -175.000000    
   15.2318497       1351.03833      -176.000000    
   15.2322197       1351.01587      -177.000000    
   15.2325897       1350.99329      -178.000000    
   15.2329597       1350.97070      -179.000000    
   15.2333298       1350.94824      -180.000000    
   15.2337008       1350.92554      -181.000000    
   15.2340717       1350.90283      -182.000000    
   15.2344389       1350.88049      -183.000000    
   15.2348099       1350.85779      -184.000000    
   15.2351828       1350.83496      -185.000000    
   15.2355499       1350.81250      -186.000000    
   15.2359190       1350.78992      -187.000000    
   15.2362909       1350.76721      -188.000000    
   15.2366590       1350.74463      -189.000000    
   15.2370253       1350.72205      -190.000000    
   15.2373962       1350.69934      -191.000000    
   15.2377653       1350.67664      -192.000000    
   15.2381334       1350.65405      -193.000000    
   15.2385044       1350.63123      -194.000000    
   15.2388706       1350.60864      -195.000000    
   15.2392387       1350.58606      -196.000000    
   15.2396097       1350.56311      -197.000000    
   15.2399797       1350.54041      -198.000000    
   15.2403479       1350.51770      -199.000000    
   15.2407141       1350.49500      -200.000000    
   15.2410851       1350.47217      -201.000000    
   15.2414522       1350.44946      -202.000000    
   15.2418194       1350.42676      -203.000000    
   15.2421913       1350.40369      -204.000000    
   15.2425556       1350.38110      -205.000000    
   15.2429228       1350.35840      -206.000000    
   15.2432938       1350.33545      -207.000000    
   15.2436619       1350.31262      -208.000000    
   15.2440290       1350.28979      -209.000000    
   15.2443962       1350.26697      -210.000000    
   15.2447662       1350.24402      -211.000000    
   15.2451334       1350.22119      -212.000000    
   15.2454996       1350.19836      -213.000000    
   15.2458706       1350.17529      -214.000000    
   15.2462349       1350.15259      -215.000000    
   15.2466011       1350.12976      -216.000000    
   15.2469711       1350.10669      -217.000000    
   15.2473383       1350.08374      -218.000000    
   15.2477055       1350.06079      -219.000000    
   15.2480717       1350.03796      -220.000000    
   15.2484417       1350.01477      -221.000000    
   15.2488079       1349.99182      -222.000000    
   15.2491722       1349.96912      -223.000000    
   15.2495413       1349.94592      -224.000000    
   15.2499075       1349.92297      -225.000000    
   15.2502737       1349.90002      -226.000000    
   15.2506428       1349.87683      -227.000000    
   15.2510109       1349.85376      -228.000000    
   15.2513752       1349.83081      -229.000000    
   15.2517414       1349.80774      -230.000000    
   15.2521095       1349.78467      -231.000000    
   15.2524757       1349.76160      -232.000000    
   15.2528400       1349.73865      -233.000000    
   15.2532091       1349.71533      -234.000000    
   15.2535782       1349.69202      -235.000000    
   15.2539406       1349.66919      -236.000000    
   15.2543058       1349.64612      -237.000000    
   15.2546759       1349.62268      -238.000000    
   15.2550392       1349.59973      -239.000000    
   15.2554045       1349.57666      -240.000000    
   15.2557735       1349.55322      -241.000000    
   15.2561417       1349.52991      -242.000000    
   15.2565060       1349.50684      -243.000000    
   15.2568693       1349.48376      -244.000000    
   15.2572374       1349.46033      -245.000000    
   15.2576036       1349.43713      -246.000000    
   15.2579660       1349.41406      -247.000000    
   15.2583342       1349.39075      -248.000000    
   15.2587042       1349.36719      -249.000000    
   15.2590647       1349.34424      -250.000000    
   15.2594290       1349.32092      -251.000000    
   15.2597990       1349.29736      -252.000000    
   15.2601633       1349.27417      -253.000000    
   15.2605276       1349.25085      -254.000000    
   15.2608938       1349.22742      -255.000000    
   15.2612619       1349.20398      -256.000000    
   15.2616262       1349.18066      -257.000000    
   15.2619886       1349.15747      -258.000000    
   15.2623568       1349.13391      -259.000000    
   15.2627239       1349.11035      -260.000000    
   15.2630854       1349.08716      -261.000000    
   15.2634506       1349.06372      -262.000000    
   15.2638197       1349.04004      -263.000000    
   15.2641821       1349.01672      -264.000000    
   15.2645454       1348.99341      -265.000000    
   15.2649136       1348.96960      -266.000000    
   15.2652798       1348.94617      -267.000000    
   15.2656431       1348.92273      -268.000000    
   15.2660074       1348.89917      -269.000000    
   15.2663727       1348.87561      -270.000000    
   15.2667389       1348.85205      -271.000000    
   15.2671041       1348.82849      -272.000000    
   15.2674656       1348.80505      -273.000000    
   15.2678337       1348.78125      -274.000000    
   15.2681990       1348.75757      -275.000000    
   15.2685595       1348.73425      -276.000000    
   15.2689266       1348.71057      -277.000000    
   15.2692947       1348.68665      -278.000000    
   15.2696552       1348.66321      -279.000000    
   15.2700195       1348.63965      -280.000000    
   15.2703876       1348.61572      -281.000000    
   15.2707529       1348.59192      -282.000000    
   15.2711153       1348.56836      -283.000000    
   15.2714796       1348.54468      -284.000000    
   15.2718449       1348.52087      -285.000000    
   15.2722120       1348.49695      -286.000000    
   15.2725754       1348.47327      -287.000000    
   15.2729368       1348.44971      -288.000000    
   15.2733040       1348.42566      -289.000000    
   15.2736692       1348.40186      -290.000000    
   15.2740307       1348.37817      -291.000000    
   15.2743950       1348.35437      -292.000000    
   15.2747631       1348.33020      -293.000000    
   15.2751255       1348.30652      -294.000000    
   15.2754879       1348.28284      -295.000000    
   15.2758541       1348.25879      -296.000000    
   15.2762203       1348.23474      -297.000000    
   15.2765818       1348.21094      -298.000000    
   15.2769451       1348.18713      -299.000000    
   15.2773113       1348.16296      -300.000000    
   15.2776756       1348.13904      -301.000000    
   15.2780390       1348.11511      -302.000000    
   15.2784033       1348.09106      -303.000000    
   15.2787666       1348.06702      -304.000000    
   15.2791338       1348.04285      -305.000000    
   15.2794971       1348.01880      -306.000000    
   15.2798586       1347.99500      -307.000000    
   15.2802238       1347.97083      -308.000000    
   15.2805920       1347.94653      -309.000000    
   15.2809534       1347.92249      -310.000000    
   15.2813129       1347.89868      -311.000000    
   15.2816801       1347.87439      -312.000000    
   15.2820482       1347.84998      -313.000000    
   15.2824087       1347.82605      -314.000000    
   15.2827711       1347.80200      -315.000000    
   15.2831383       1347.77759      -316.000000    
   15.2835035       1347.75330      -317.000000    
   15.2838640       1347.72925      -318.000000    
   15.2842274       1347.70508      -319.000000    
   15.2845936       1347.68066      -320.000000    
   15.2849588       1347.65637      -321.000000    
   15.2853212       1347.63208      -322.000000    
   15.2856846       1347.60791      -323.000000    
   15.2860489       1347.58350      -324.000000    
   15.2864141       1347.55908      -325.000000    
   15.2867775       1347.53479      -326.000000    
   15.2871399       1347.51050      -327.000000    
   15.2875032       1347.48608      -328.000000    
   15.2878695       1347.46155      -329.000000    
   15.2882338       1347.43713      -330.000000    
   15.2885942       1347.41284      -331.000000    
   15.2889576       1347.38855      -332.000000    
   15.2893248       1347.36377      -333.000000    
   15.2896891       1347.33923      -334.000000    
   15.2900496       1347.31506      -335.000000    
   15.2904139       1347.29053      -336.000000    
   15.2907810       1347.26575      -337.000000    
   15.2911453       1347.24121      -338.000000    
   15.2915049       1347.21692      -339.000000    
   15.2918692       1347.19226      -340.000000    
   15.2922373       1347.16736      -341.000000    
   15.2926025       1347.14270      -342.000000    
   15.2929611       1347.11841      -343.000000    
   15.2933235       1347.09387      -344.000000    
   15.2936916       1347.06885      -345.000000    
   15.2940569       1347.04407      -346.000000    
   15.2944164       1347.01965      -347.000000    
   15.2947788       1346.99512      -348.000000    
   15.2951460       1346.97009      -349.000000    
   15.2955112       1346.94531      -350.000000    
   15.2958727       1346.92065      -351.000000    
   15.2962351       1346.89600      -352.000000    
   15.2966003       1346.87109      -353.000000    
   15.2969656       1346.84619      -354.000000    
   15.2973289       1346.82141      -355.000000    
   15.2976913       1346.79663      -356.000000    
   15.2980556       1346.77173      -357.000000    
   15.2984209       1346.74670      -358.000000    
   15.2987871       1346.72168      -359.000000    
   15.2991486       1346.69690      -360.000000    
   15.2995100       1346.67212      -361.000000    
   15.2998753       1346.64709      -362.000000    
   15.3002405       1346.62195      -363.000000    
   15.3006039       1346.59705      -364.000000    
   15.3009663       1346.57214      -365.000000    
   15.3013296       1346.54712      -366.000000    
   15.3016939       1346.52197      -367.000000    
   15.3020592       1346.49683      -368.000000    
   15.3024225       1346.47180      -369.000000    
   15.3027849       1346.44678      -370.000000    
   15.3031492       1346.42163      -371.000000    
   15.3035173       1346.39624      -372.000000    
   15.3038797       1346.37109      -373.000000    
   15.3042402       1346.34619      -374.000000    
   15.3046045       1346.32104      -375.000000    
   15.3049717       1346.29553      -376.000000    
   15.3053360       1346.27039      -377.000000    
   15.3056974       1346.24524      -378.000000    
   15.3060598       1346.22009      -379.000000    
   15.3064260       1346.19470      -380.000000    
   15.3067942       1346.16907      -381.000000    
   15.3071556       1346.14392      -382.000000    
   15.3075161       1346.11877      -383.000000    
   15.3078804       1346.09338      -384.000000    
   15.3082476       1346.06775      -385.000000    
   15.3086119       1346.04236      -386.000000    
   15.3089733       1346.01709      -387.000000    
   15.3093367       1345.99182      -388.000000    
   15.3097019       1345.96631      -389.000000    
   15.3100700       1345.94043      -390.000000    
   15.3104334       1345.91504      -391.000000    
   15.3107939       1345.88977      -392.000000    
   15.3111582       1345.86426      -393.000000    
   15.3115244       1345.83850      -394.000000    
   15.3118896       1345.81287      -395.000000    
   15.3122520       1345.78748      -396.000000    
   15.3126144       1345.76196      -397.000000    
   15.3129797       1345.73621      -398.000000    
   15.3133469       1345.71033      -399.000000    
   15.3137112       1345.68469      -400.000000    
   15.3140726       1345.65918      -401.000000    
   15.3144360       1345.63354      -402.000000    
   15.3148022       1345.60767      -403.000000    
   15.3151703       1345.58167      -404.000000    
   15.3155327       1345.55603      -405.000000    
   15.3158941       1345.53040      -406.000000    
   15.3162594       1345.50452      -407.000000    
   15.3166246       1345.47864      -408.000000    
   15.3169889       1345.45276      -409.000000    
   15.3173523       1345.42700      -410.000000    
   15.3177166       1345.40112      -411.000000    
   15.3180828       1345.37512      -412.000000    
   15.3184490       1345.34900      -413.000000    
   15.3188114       1345.32324      -414.000000    
   15.3191738       1345.29736      -415.000000    
   15.3195400       1345.27124      -416.000000    
   15.3199072       1345.24512      -417.000000    
   15.3202734       1345.21887      -418.000000    
   15.3206339       1345.19312      -419.000000    
   15.3209963       1345.16724      -420.000000    
   15.3213644       1345.14087      -421.000000    
   15.3217316       1345.11450      -422.000000    
   15.3220987       1345.08826      -423.000000    
   15.3224592       1345.06238      -424.000000    
   15.3228197       1345.03650      -425.000000    
   15.3231878       1345.01001      -426.000000    
   15.3235559       1344.98352      -427.000000    
   15.3239212       1344.95728      -428.000000    
   15.3242826       1344.93127      -429.000000    
   15.3246450       1344.90515      -430.000000    
   15.3250113       1344.87866      -431.000000    
   15.3253803       1344.85205      -432.000000    
   15.3257456       1344.82568      -433.000000    
   15.3261080       1344.79956      -434.000000    
   15.3264713       1344.77319      -435.000000    
   15.3268366       1344.74683      -436.000000    
   15.3272047       1344.72009      -437.000000    
   15.3275709       1344.69360      -438.000000    
   15.3279343       1344.66724      -439.000000    
   15.3282986       1344.64075      -440.000000    
   15.3286648       1344.61414      -441.000000    
   15.3290310       1344.58752      -442.000000    
   15.3293953       1344.56104      -443.000000    
   15.3297586       1344.53455      -444.000000    
   15.3301249       1344.50781      -445.000000    
   15.3304930       1344.48108      -446.000000    
   15.3308601       1344.45422      -447.000000    
   15.3312235       1344.42761      -448.000000    
   15.3315859       1344.40125      -449.000000    
   15.3319502       1344.37451      -450.000000    
   15.3323193       1344.34753      -451.000000    
   15.3326883       1344.32043      -452.000000    
   15.3330536       1344.29370      -453.000000    
   15.3334160       1344.26709      -454.000000    
   15.3337803       1344.24036      -455.000000    
   15.3341465       1344.21338      -456.000000    
   15.3345146       1344.18628      -457.000000    
   15.3348818       1344.15930      -458.000000    
   15.3352461       1344.13245      -459.000000    
   15.3356104       1344.10559      -460.000000    
   15.3359776       1344.07849      -461.000000    
   15.3363457       1344.05127      -462.000000    
   15.3367119       1344.02429      -463.000000    
   15.3370743       1343.99744      -464.000000    
   15.3374386       1343.97046      -465.000000    
   15.3378077       1343.94312      -466.000000    
   15.3381777       1343.91577      -467.000000    
   15.3385458       1343.88831      -468.000000    
   15.3389091       1343.86145      -469.000000    
   15.3392715       1343.83447      -470.000000    
   15.3396378       1343.80725      -471.000000    
   15.3400059       1343.77991      -472.000000    
   15.3403759       1343.75232      -473.000000    
   15.3407412       1343.72510      -474.000000    
   15.3411055       1343.69788      -475.000000    
   15.3414717       1343.67053      -476.000000    
   15.3418407       1343.64294      -477.000000    
   15.3422098       1343.61536      -478.000000    
   15.3425741       1343.58813      -479.000000    
   15.3429365       1343.56091      -480.000000    
   15.3433027       1343.53357      -481.000000    
   15.3436718       1343.50586      -482.000000    
   15.3440428       1343.47803      -483.000000    
   15.3444109       1343.45032      -484.000000    
   15.3447752       1343.42285      -485.000000    
   15.3451405       1343.39551      -486.000000    
   15.3455076       1343.36780      -487.000000    
   15.3458767       1343.33997      -488.000000    
   15.3462458       1343.31213      -489.000000    
   15.3466101       1343.28467      -490.000000    
   15.3469734       1343.25720      -491.000000    
   15.3473415       1343.22937      -492.000000    
   15.3477125       1343.20129      -493.000000    
   15.3480835       1343.17322      -494.000000    
   15.3484507       1343.14539      -495.000000    
   15.3488150       1343.11768      -496.000000    
   15.3491812       1343.08997      -497.000000    
   15.3495493       1343.06189      -498.000000    
   15.3499193       1343.03381      -499.000000    
   15.3502893       1343.00562      -500.000000    
   15.3506536       1342.97791      -501.000000    
   15.3510170       1342.95020      -502.000000    
   15.3513851       1342.92212      -503.000000    
   15.3517570       1342.89380      -504.000000    
   15.3521290       1342.86536      -505.000000    
   15.3524961       1342.83728      -506.000000    
   15.3528614       1342.80933      -507.000000    
   15.3532286       1342.78113      -508.000000    
   15.3535976       1342.75281      -509.000000    
   15.3539686       1342.72437      -510.000000    
   15.3543396       1342.69592      -511.000000    
   15.3547049       1342.66785      -512.000000    
   15.3550692       1342.63977      -513.000000    
   15.3554373       1342.61145      -514.000000    
   15.3558073       1342.58301      -515.000000    
   15.3561783       1342.55444      -516.000000    
   15.3565464       1342.52600      -517.000000    
   15.3569126       1342.49768      -518.000000    
   15.3572817       1342.46924      -519.000000    
   15.3576517       1342.44055      -520.000000    
   15.3580236       1342.41174      -521.000000    
   15.3583956       1342.38293      -522.000000    
   15.3587627       1342.35449      -523.000000    
   15.3591280       1342.32605      -524.000000    
   15.3594971       1342.29749      -525.000000    
   15.3598671       1342.26868      -526.000000    
   15.3602390       1342.23975      -527.000000    
   15.3606110       1342.21082      -528.000000    
   15.3609772       1342.18225      -529.000000    
   15.3613424       1342.15369      -530.000000    
   15.3617125       1342.12488      -531.000000    
   15.3620834       1342.09595      -532.000000    
   15.3624554       1342.06677      -533.000000    
   15.3628254       1342.03784      -534.000000    
   15.3631916       1342.00916      -535.000000    
   15.3635588       1341.98035      -536.000000    
   15.3639297       1341.95129      -537.000000    
   15.3643007       1341.92212      -538.000000    
   15.3646736       1341.89282      -539.000000    
   15.3650436       1341.86365      -540.000000    
   15.3654118       1341.83472      -541.000000    
   15.3657818       1341.80566      -542.000000    
   15.3661528       1341.77637      -543.000000    
   15.3665257       1341.74695      -544.000000    
   15.3668995       1341.71741      -545.000000    
   15.3672686       1341.68823      -546.000000    
   15.3676357       1341.65918      -547.000000    
   15.3680058       1341.62988      -548.000000    
   15.3683777       1341.60034      -549.000000    
   15.3687506       1341.57080      -550.000000    
   15.3691244       1341.54114      -551.000000    
   15.3694935       1341.51172      -552.000000    
   15.3698616       1341.48254      -553.000000    
   15.3702316       1341.45300      -554.000000    
   15.3706036       1341.42334      -555.000000    
   15.3709774       1341.39368      -556.000000    
   15.3713512       1341.36377      -557.000000    
   15.3717213       1341.33423      -558.000000    
   15.3720894       1341.30481      -559.000000    
   15.3724604       1341.27515      -560.000000    
   15.3728333       1341.24524      -561.000000    
   15.3732071       1341.21533      -562.000000    
   15.3735809       1341.18530      -563.000000    
   15.3739519       1341.15552      -564.000000    
   15.3743200       1341.12598      -565.000000    
   15.3746910       1341.09607      -566.000000    
   15.3750639       1341.06604      -567.000000    
   15.3754387       1341.03589      -568.000000    
   15.3758135       1341.00562      -569.000000    
   15.3761845       1340.97571      -570.000000    
   15.3765535       1340.94592      -571.000000    
   15.3769255       1340.91589      -572.000000    
   15.3772984       1340.88562      -573.000000    
   15.3776731       1340.85535      -574.000000    
   15.3780489       1340.82483      -575.000000    
   15.3784208       1340.79468      -576.000000    
   15.3787899       1340.76465      -577.000000    
   15.3791609       1340.73450      -578.000000    
   15.3795347       1340.70410      -579.000000    
   15.3799086       1340.67371      -580.000000    
   15.3802843       1340.64307      -581.000000    
   15.3806581       1340.61267      -582.000000    
   15.3810282       1340.58240      -583.000000    
   15.3813992       1340.55212      -584.000000    
   15.3817739       1340.52148      -585.000000    
   15.3821487       1340.49072      -586.000000    
   15.3825254       1340.45984      -587.000000    
   15.3829031       1340.42896      -588.000000    
   15.3832741       1340.39844      -589.000000    
   15.3836451       1340.36804      -590.000000    
   15.3840189       1340.33728      -591.000000    
   15.3843946       1340.30640      -592.000000    
   15.3847713       1340.27527      -593.000000    
   15.3851490       1340.24414      -594.000000    
   15.3855219       1340.21338      -595.000000    
   15.3858938       1340.18274      -596.000000    
   15.3862667       1340.15186      -597.000000    
   15.3866425       1340.12073      -598.000000    
   15.3870192       1340.08960      -599.000000    
   15.3873968       1340.05835      -600.000000    
   15.3877716       1340.02722      -601.000000    
   15.3881435       1339.99634      -602.000000    
   15.3885145       1339.96545      -603.000000    
   15.3888903       1339.93420      -604.000000    
   15.3892679       1339.90283      -605.000000    
   15.3896465       1339.87122      -606.000000    
   15.3900251       1339.83960      -607.000000    
   15.3903999       1339.80835      -608.000000    
   15.3907719       1339.77722      -609.000000    
   15.3911476       1339.74585      -610.000000    
   15.3915253       1339.71423      -611.000000    
   15.3919029       1339.68262      -612.000000    
   15.3922815       1339.65076      -613.000000    
   15.3926582       1339.61914      -614.000000    
   15.3930311       1339.58789      -615.000000    
   15.3934040       1339.55652      -616.000000    
   15.3937807       1339.52478      -617.000000    
   15.3941593       1339.49292      -618.000000    
   15.3945398       1339.46082      -619.000000    
   15.3949203       1339.42871      -620.000000    
   15.3952961       1339.39697      -621.000000    
   15.3956699       1339.36536      -622.000000    
   15.3960466       1339.33350      -623.000000    
   15.3964243       1339.30139      -624.000000    
   15.3968039       1339.26929      -625.000000    
   15.3971825       1339.23706      -626.000000    
   15.3975630       1339.20483      -627.000000    
   15.3979378       1339.17285      -628.000000    
   15.3983126       1339.14099      -629.000000    
   15.3986912       1339.10876      -630.000000    
   15.3990717       1339.07629      -631.000000    
   15.3994522       1339.04382      -632.000000    
   15.3998337       1339.01123      -633.000000    
   15.4002113       1338.97888      -634.000000    
   15.4005861       1338.94678      -635.000000    
   15.4009628       1338.91455      -636.000000    
   15.4013424       1338.88208      -637.000000    
   15.4017229       1338.84924      -638.000000    
   15.4021053       1338.81641      -639.000000    
   15.4024878       1338.78357      -640.000000    
   15.4028664       1338.75098      -641.000000    
   15.4032421       1338.71851      -642.000000    
   15.4036198       1338.68604      -643.000000    
   15.4039993       1338.65320      -644.000000    
   15.4043818       1338.62024      -645.000000    
   15.4047651       1338.58704      -646.000000    
   15.4051485       1338.55383      -647.000000    
   15.4055281       1338.52087      -648.000000    
   15.4059048       1338.48828      -649.000000    
   15.4062834       1338.45532      -650.000000    
   15.4066648       1338.42224      -651.000000    
   15.4070473       1338.38892      -652.000000    
   15.4074316       1338.35547      -653.000000    
   15.4078169       1338.32190      -654.000000    
   15.4081964       1338.28870      -655.000000    
   15.4085732       1338.25574      -656.000000    
   15.4089537       1338.22266      -657.000000    
   15.4093361       1338.18909      -658.000000    
   15.4097214       1338.15540      -659.000000    
   15.4101067       1338.12158      -660.000000    
   15.4104919       1338.08777      -661.000000    
   15.4108715       1338.05444      -662.000000    
   15.4112492       1338.02112      -663.000000    
   15.4116316       1337.98755      -664.000000    
   15.4120169       1337.95361      -665.000000    
   15.4124022       1337.91956      -666.000000    
   15.4127874       1337.88550      -667.000000    
   15.4131737       1337.85144      -668.000000    
   15.4135542       1337.81775      -669.000000    
   15.4139357       1337.78406      -670.000000    
   15.4143190       1337.75000      -671.000000    
   15.4147043       1337.71582      -672.000000    
   15.4150896       1337.68152      -673.000000    
   15.4154749       1337.64734      -674.000000    
   15.4158630       1337.61279      -675.000000    
   15.4162483       1337.57849      -676.000000    
   15.4166307       1337.54431      -677.000000    
   15.4170141       1337.51013      -678.000000    
   15.4173985       1337.47571      -679.000000    
   15.4177866       1337.44104      -680.000000    
   15.4181757       1337.40625      -681.000000    
   15.4185648       1337.37134      -682.000000    
   15.4189501       1337.33679      -683.000000    
   15.4193325       1337.30237      -684.000000    
   15.4197178       1337.26770      -685.000000    
   15.4201059       1337.23279      -686.000000    
   15.4204941       1337.19775      -687.000000    
   15.4208832       1337.16272      -688.000000    
   15.4212732       1337.12756      -689.000000    
   15.4216633       1337.09229      -690.000000    
   15.4220486       1337.05737      -691.000000    
   15.4224339       1337.02246      -692.000000    
   15.4228220       1336.98743      -693.000000    
   15.4232121       1336.95203      -694.000000    
   15.4236031       1336.91638      -695.000000    
   15.4239941       1336.88086      -696.000000    
   15.4243860       1336.84521      -697.000000    
   15.4247742       1336.80981      -698.000000    
   15.4251623       1336.77441      -699.000000    
   15.4255514       1336.73889      -700.000000    
   15.4259415       1336.70325      -701.000000    
   15.4263344       1336.66724      -702.000000    
   15.4267282       1336.63110      -703.000000    
   15.4271221       1336.59509      -704.000000    
   15.4275131       1336.55908      -705.000000    
   15.4279032       1336.52319      -706.000000    
   15.4282951       1336.48730      -707.000000    
   15.4286871       1336.45117      -708.000000    
   15.4290810       1336.41479      -709.000000    
   15.4294767       1336.37817      -710.000000    
   15.4298725       1336.34167      -711.000000    
   15.4302692       1336.30493      -712.000000    
   15.4306631       1336.26855      -713.000000    
   15.4310551       1336.23218      -714.000000    
   15.4314489       1336.19556      -715.000000    
   15.4318457       1336.15869      -716.000000    
   15.4322443       1336.12158      -717.000000    
   15.4326429       1336.08447      -718.000000    
   15.4330425       1336.04724      -719.000000    
   15.4334421       1336.00989      -720.000000    
   15.4338379       1335.97290      -721.000000    
   15.4342356       1335.93579      -722.000000    
   15.4346361       1335.89819      -723.000000    
   15.4350376       1335.86060      -724.000000    
   15.4354401       1335.82275      -725.000000    
   15.4358463       1335.78455      -726.000000    
   15.4362526       1335.74622      -727.000000    
   15.4366579       1335.70813      -728.000000    
   15.4370642       1335.66980      -729.000000    
   15.4374723       1335.63110      -730.000000    
   15.4378834       1335.59229      -731.000000    
   15.4382954       1335.55322      -732.000000    
   15.4387074       1335.51416      -733.000000    
   15.4391212       1335.47485      -734.000000    
   15.4395342       1335.43555      -735.000000    
   15.4399424       1335.39673      -736.000000    
   15.4403486       1335.35791      -737.000000    
   15.4407568       1335.31897      -738.000000    
   15.4411659       1335.27991      -739.000000    
   15.4415751       1335.24072      -740.000000    
   15.4419851       1335.20142      -741.000000    
   15.4423962       1335.16211      -742.000000    
   15.4428053       1335.12268      -743.000000    
   15.4432116       1335.08374      -744.000000    
   15.4436150       1335.04480      -745.000000    
   15.4440212       1335.00574      -746.000000    
   15.4444284       1334.96655      -747.000000    
   15.4448357       1334.92712      -748.000000    
   15.4452438       1334.88770      -749.000000    
   15.4456511       1334.84827      -750.000000    
   15.4460583       1334.80884      -751.000000    
   15.4464617       1334.76965      -752.000000    
   15.4468641       1334.73059      -753.000000    
   15.4472685       1334.69141      -754.000000    
   15.4476728       1334.65198      -755.000000    
   15.4480782       1334.61255      -756.000000    
   15.4484844       1334.57288      -757.000000    
   15.4488897       1334.53333      -758.000000    
   15.4492950       1334.49365      -759.000000    
   15.4496965       1334.45435      -760.000000    
   15.4500971       1334.41516      -761.000000    
   15.4504995       1334.37585      -762.000000    
   15.4509020       1334.33630      -763.000000    
   15.4513063       1334.29651      -764.000000    
   15.4517097       1334.25684      -765.000000    
   15.4521141       1334.21704      -766.000000    
   15.4525175       1334.17725      -767.000000    
   15.4529171       1334.13782      -768.000000    
   15.4533167       1334.09839      -769.000000    
   15.4537163       1334.05884      -770.000000    
   15.4541168       1334.01917      -771.000000    
   15.4545183       1333.97937      -772.000000    
   15.4549208       1333.93945      -773.000000    
   15.4553232       1333.89954      -774.000000    
   15.4557257       1333.85950      -775.000000    
   15.4561253       1333.81982      -776.000000    
   15.4565220       1333.78027      -777.000000    
   15.4569197       1333.74060      -778.000000    
   15.4573193       1333.70068      -779.000000    
   15.4577188       1333.66077      -780.000000    
   15.4581194       1333.62073      -781.000000    
   15.4585199       1333.58057      -782.000000    
   15.4589214       1333.54041      -783.000000    
   15.4593201       1333.50037      -784.000000    
   15.4597158       1333.46057      -785.000000    
   15.4601116       1333.42078      -786.000000    
   15.4605093       1333.38074      -787.000000    
   15.4609079       1333.34070      -788.000000    
   15.4613066       1333.30042      -789.000000    
   15.4617062       1333.26001      -790.000000    
   15.4621058       1333.21960      -791.000000    
   15.4625044       1333.17932      -792.000000    
   15.4629002       1333.13928      -793.000000    
   15.4632940       1333.09937      -794.000000    
   15.4636898       1333.05920      -795.000000    
   15.4640865       1333.01892      -796.000000    
   15.4644842       1332.97839      -797.000000    
   15.4648819       1332.93787      -798.000000    
   15.4652805       1332.89734      -799.000000    
   15.4656792       1332.85669      -800.000000    
   15.4660749       1332.81628      -801.000000    
   15.4664679       1332.77612      -802.000000    
   15.4668617       1332.73584      -803.000000    
   15.4672565       1332.69531      -804.000000    
   15.4676533       1332.65479      -805.000000    
   15.4680490       1332.61401      -806.000000    
   15.4684458       1332.57336      -807.000000    
   15.4688435       1332.53235      -808.000000    
   15.4692402       1332.49158      -809.000000    
   15.4696331       1332.45105      -810.000000    
   15.4700260       1332.41052      -811.000000    
   15.4704199       1332.36987      -812.000000    
   15.4708138       1332.32910      -813.000000    
   15.4712095       1332.28821      -814.000000    
   15.4716053       1332.24731      -815.000000    
   15.4720011       1332.20618      -816.000000    
   15.4723969       1332.16516      -817.000000    
   15.4727907       1332.12415      -818.000000    
   15.4731827       1332.08337      -819.000000    
   15.4735746       1332.04260      -820.000000    
   15.4739676       1332.00171      -821.000000    
   15.4743614       1331.96057      -822.000000    
   15.4747562       1331.91931      -823.000000    
   15.4751520       1331.87805      -824.000000    
   15.4755468       1331.83667      -825.000000    
   15.4759426       1331.79529      -826.000000    
   15.4763355       1331.75403      -827.000000    
   15.4767265       1331.71301      -828.000000    
   15.4771175       1331.67200      -829.000000    
   15.4775105       1331.63074      -830.000000    
   15.4779034       1331.58923      -831.000000    
   15.4782972       1331.54773      -832.000000    
   15.4786921       1331.50623      -833.000000    
   15.4790859       1331.46448      -834.000000    
   15.4794807       1331.42285      -835.000000    
   15.4798737       1331.38123      -836.000000    
   15.4802628       1331.33997      -837.000000    
   15.4806538       1331.29858      -838.000000    
   15.4810457       1331.25696      -839.000000    
   15.4814386       1331.21521      -840.000000    
   15.4818316       1331.17346      -841.000000    
   15.4822254       1331.13159      -842.000000    
   15.4826193       1331.08960      -843.000000    
   15.4830141       1331.04749      -844.000000    
   15.4834061       1331.00562      -845.000000    
   15.4837952       1330.96399      -846.000000    
   15.4841852       1330.92236      -847.000000    
   15.4845772       1330.88037      -848.000000    
   15.4849691       1330.83826      -849.000000    
   15.4853621       1330.79614      -850.000000    
   15.4857550       1330.75391      -851.000000    
   15.4861488       1330.71155      -852.000000    
   15.4865427       1330.66919      -853.000000    
   15.4869347       1330.62695      -854.000000    
   15.4873238       1330.58496      -855.000000    
   15.4877129       1330.54297      -856.000000    
   15.4881039       1330.50073      -857.000000    
   15.4884958       1330.45825      -858.000000    
   15.4888887       1330.41577      -859.000000    
   15.4892817       1330.37317      -860.000000    
   15.4896746       1330.33044      -861.000000    
   15.4900684       1330.28772      -862.000000    
   15.4904613       1330.24500      -863.000000    
   15.4908504       1330.20264      -864.000000    
   15.4912395       1330.16028      -865.000000    
   15.4916306       1330.11755      -866.000000    
   15.4920225       1330.07483      -867.000000    
   15.4924145       1330.03198      -868.000000    
   15.4928074       1329.98901      -869.000000    
   15.4932003       1329.94604      -870.000000    
   15.4935932       1329.90283      -871.000000    
   15.4939861       1329.85974      -872.000000    
   15.4943752       1329.81689      -873.000000    
   15.4947653       1329.77417      -874.000000    
   15.4951553       1329.73108      -875.000000    
   15.4955473       1329.68799      -876.000000    
   15.4959393       1329.64465      -877.000000    
   15.4963322       1329.60132      -878.000000    
   15.4967241       1329.55798      -879.000000    
   15.4971180       1329.51440      -880.000000    
   15.4975109       1329.47083      -881.000000    
   15.4979019       1329.42749      -882.000000    
   15.4982920       1329.38428      -883.000000    
   15.4986820       1329.34094      -884.000000    
   15.4990740       1329.29736      -885.000000    
   15.4994650       1329.25378      -886.000000    
   15.4998579       1329.21008      -887.000000    
   15.5002508       1329.16614      -888.000000    
   15.5006437       1329.12219      -889.000000    
   15.5010376       1329.07812      -890.000000    
   15.5014305       1329.03418      -891.000000    
   15.5018206       1328.99048      -892.000000    
   15.5022097       1328.94690      -893.000000    
   15.5026016       1328.90295      -894.000000    
   15.5029936       1328.85889      -895.000000    
   15.5033865       1328.81470      -896.000000    
   15.5037794       1328.77039      -897.000000    
   15.5041723       1328.72607      -898.000000    
   15.5045662       1328.68164      -899.000000    
   15.5049610       1328.63708      -900.000000    
   15.5053530       1328.59265      -901.000000    
   15.5057430       1328.54846      -902.000000    
   15.5061331       1328.50439      -903.000000    
   15.5065250       1328.45984      -904.000000    
   15.5069189       1328.41516      -905.000000    
   15.5073118       1328.37048      -906.000000    
   15.5077057       1328.32568      -907.000000    
   15.5080996       1328.28088      -908.000000    
   15.5084934       1328.23584      -909.000000    
   15.5088882       1328.19080      -910.000000    
   15.5092793       1328.14612      -911.000000    
   15.5096703       1328.10132      -912.000000    
   15.5100622       1328.05640      -913.000000    
   15.5104551       1328.01135      -914.000000    
   15.5108490       1327.96619      -915.000000    
   15.5112429       1327.92090      -916.000000    
   15.5116377       1327.87561      -917.000000    
   15.5120325       1327.83008      -918.000000    
   15.5124273       1327.78455      -919.000000    
   15.5128222       1327.73901      -920.000000    
   15.5132151       1327.69360      -921.000000    
   15.5136061       1327.64844      -922.000000    
   15.5139990       1327.60291      -923.000000    
   15.5143938       1327.55725      -924.000000    
   15.5147867       1327.51160      -925.000000    
   15.5151825       1327.46570      -926.000000    
   15.5155783       1327.41968      -927.000000    
   15.5159731       1327.37366      -928.000000    
   15.5163698       1327.32751      -929.000000    
   15.5167665       1327.28125      -930.000000    
   15.5171585       1327.23535      -931.000000    
   15.5175514       1327.18945      -932.000000    
   15.5179462       1327.14331      -933.000000    
   15.5183401       1327.09717      -934.000000    
   15.5187359       1327.05078      -935.000000    
   15.5191326       1327.00415      -936.000000    
   15.5195284       1326.95764      -937.000000    
   15.5199251       1326.91101      -938.000000    
   15.5203238       1326.86414      -939.000000    
   15.5207205       1326.81726      -940.000000    
   15.5211143       1326.77075      -941.000000    
   15.5215092       1326.72412      -942.000000    
   15.5219040       1326.67749      -943.000000    
   15.5222988       1326.63062      -944.000000    
   15.5226955       1326.58362      -945.000000    
   15.5230942       1326.53638      -946.000000    
   15.5234909       1326.48914      -947.000000    
   15.5238895       1326.44177      -948.000000    
   15.5242882       1326.39429      -949.000000    
   15.5246868       1326.34680      -950.000000    
   15.5250826       1326.29956      -951.000000    
   15.5254784       1326.25232      -952.000000    
   15.5258751       1326.20483      -953.000000    
   15.5262718       1326.15735      -954.000000    
   15.5266695       1326.10962      -955.000000    
   15.5270691       1326.06177      -956.000000    
   15.5274677       1326.01379      -957.000000    
   15.5278664       1325.96582      -958.000000    
   15.5282669       1325.91760      -959.000000    
   15.5286674       1325.86926      -960.000000    
   15.5290680       1325.82092      -961.000000    
   15.5294638       1325.77319      -962.000000    
   15.5298605       1325.72522      -963.000000    
   15.5302601       1325.67676      -964.000000    
   15.5306597       1325.62842      -965.000000    
   15.5310593       1325.57996      -966.000000    
   15.5314598       1325.53125      -967.000000    
   15.5318613       1325.48230      -968.000000    
   15.5322628       1325.43347      -969.000000    
   15.5326643       1325.38452      -970.000000    
   15.5330658       1325.33545      -971.000000    
   15.5334654       1325.28662      -972.000000    
   15.5338659       1325.23779      -973.000000    
   15.5342655       1325.18872      -974.000000    
   15.5346661       1325.13965      -975.000000    
   15.5350676       1325.09045      -976.000000    
   15.5354700       1325.04089      -977.000000    
   15.5358734       1324.99121      -978.000000    
   15.5362768       1324.94165      -979.000000    
   15.5366793       1324.89185      -980.000000    
   15.5370836       1324.84204      -981.000000    
   15.5374889       1324.79199      -982.000000    
   15.5378904       1324.74231      -983.000000    
   15.5382900       1324.69263      -984.000000    
   15.5386925       1324.64282      -985.000000    
   15.5390959       1324.59277      -986.000000    
   15.5395002       1324.54248      -987.000000    
   15.5399055       1324.49194      -988.000000    
   15.5403109       1324.44141      -989.000000    
   15.5407162       1324.39087      -990.000000    
   15.5411224       1324.34021      -991.000000    
   15.5415277       1324.28943      -992.000000    
   15.5419331       1324.23865      -993.000000    
   15.5423374       1324.18799      -994.000000    
   15.5427418       1324.13721      -995.000000    
   15.5431471       1324.08630      -996.000000    
   15.5435534       1324.03528      -997.000000    
   15.5439596       1323.98413      -998.000000    
   15.5443668       1323.93274      -999.000000    
   15.5447741       1323.88135      -1000.00000    
   15.5451832       1323.82959      -1001.00000    
   15.5455933       1323.77771      -1002.00000    
   15.5460024       1323.72583      -1003.00000    
   15.5464096       1323.67419      -1004.00000    
   15.5468149       1323.62268      -1005.00000    
   15.5472221       1323.57104      -1006.00000    
   15.5476294       1323.51904      -1007.00000    
   15.5480385       1323.46692      -1008.00000    
   15.5484486       1323.41467      -1009.00000    
   15.5488596       1323.36218      -1010.00000    
   15.5492706       1323.30957      -1011.00000    
   15.5496826       1323.25684      -1012.00000    
   15.5500937       1323.20398      -1013.00000    
   15.5505066       1323.15100      -1014.00000    
   15.5509167       1323.09827      -1015.00000    
   15.5513248       1323.04565      -1016.00000    
   15.5517349       1322.99292      -1017.00000    
   15.5521460       1322.93982      -1018.00000    
   15.5525579       1322.88660      -1019.00000    
   15.5529709       1322.83325      -1020.00000    
   15.5533838       1322.77966      -1021.00000    
   15.5537977       1322.72607      -1022.00000    
   15.5542126       1322.67224      -1023.00000    
   15.5546274       1322.61829      -1024.00000    
   15.5550432       1322.56421      -1025.00000    
   15.5554581       1322.51013      -1026.00000    
   15.5558710       1322.45630      -1027.00000    
   15.5562840       1322.40222      -1028.00000    
   15.5566988       1322.34802      -1029.00000    
   15.5571146       1322.29358      -1030.00000    
   15.5575314       1322.23889      -1031.00000    
   15.5579481       1322.18420      -1032.00000    
   15.5583649       1322.12927      -1033.00000    
   15.5587835       1322.07422      -1034.00000    
   15.5592022       1322.01904      -1035.00000    
   15.5596209       1321.96375      -1036.00000    
   15.5600405       1321.90833      -1037.00000    
   15.5604563       1321.85327      -1038.00000    
   15.5608721       1321.79822      -1039.00000    
   15.5612898       1321.74280      -1040.00000    
   15.5617085       1321.68726      -1041.00000    
   15.5621281       1321.63135      -1042.00000    
   15.5625496       1321.57532      -1043.00000    
   15.5629711       1321.51917      -1044.00000    
   15.5633926       1321.46277      -1045.00000    
   15.5638151       1321.40625      -1046.00000    
   15.5642385       1321.34961      -1047.00000    
   15.5646620       1321.29285      -1048.00000    
   15.5650835       1321.23621      -1049.00000    
   15.5655041       1321.17969      -1050.00000    
   15.5659266       1321.12292      -1051.00000    
   15.5663490       1321.06592      -1052.00000    
   15.5667734       1321.00867      -1053.00000    
   15.5671978       1320.95142      -1054.00000    
   15.5676222       1320.89404      -1055.00000    
   15.5680475       1320.83630      -1056.00000    
   15.5684748       1320.77844      -1057.00000    
   15.5689020       1320.72034      -1058.00000    
   15.5693302       1320.66211      -1059.00000    
   15.5697584       1320.60376      -1060.00000    
   15.5701838       1320.54578      -1061.00000    
   15.5706091       1320.48767      -1062.00000    
   15.5710354       1320.42944      -1063.00000    
   15.5714626       1320.37085      -1064.00000    
   15.5718927       1320.31201      -1065.00000    
   15.5723228       1320.25293      -1066.00000    
   15.5727539       1320.19373      -1067.00000    
   15.5731850       1320.13428      -1068.00000    
   15.5736160       1320.07483      -1069.00000    
   15.5740480       1320.01526      -1070.00000    
   15.5744810       1319.95544      -1071.00000    
   15.5749130       1319.89551      -1072.00000    
   15.5753441       1319.83582      -1073.00000    
   15.5757751       1319.77600      -1074.00000    
   15.5762072       1319.71594      -1075.00000    
   15.5766411       1319.65552      -1076.00000    
   15.5770760       1319.59485      -1077.00000    
   15.5775118       1319.53406      -1078.00000    
   15.5779476       1319.47314      -1079.00000    
   15.5783834       1319.41211      -1080.00000    
   15.5788212       1319.35071      -1081.00000    
   15.5792599       1319.28918      -1082.00000    
   15.5796986       1319.22754      -1083.00000    
   15.5801344       1319.16614      -1084.00000    
   15.5805712       1319.10461      -1085.00000    
   15.5810089       1319.04272      -1086.00000    
   15.5814476       1318.98071      -1087.00000    
   15.5818872       1318.91858      -1088.00000    
   15.5823278       1318.85608      -1089.00000    
   15.5827694       1318.79333      -1090.00000    
   15.5832109       1318.73059      -1091.00000    
   15.5836535       1318.66748      -1092.00000    
   15.5840979       1318.60425      -1093.00000    
   15.5845413       1318.54089      -1094.00000    
   15.5849857       1318.47717      -1095.00000    
   15.5854301       1318.41357      -1096.00000    
   15.5858727       1318.35022      -1097.00000    
   15.5863161       1318.28650      -1098.00000    
   15.5867615       1318.22229      -1099.00000    
   15.5872078       1318.15808      -1100.00000    
   15.5876551       1318.09363      -1101.00000    
   15.5881033       1318.02881      -1102.00000    
   15.5885515       1317.96387      -1103.00000    
   15.5890017       1317.89880      -1104.00000    
   15.5894518       1317.83337      -1105.00000    
   15.5899029       1317.76782      -1106.00000    
   15.5903540       1317.70203      -1107.00000    
   15.5908051       1317.63635      -1108.00000    
   15.5912552       1317.57068      -1109.00000    
   15.5917053       1317.50476      -1110.00000    
   15.5921583       1317.43860      -1111.00000    
   15.5926113       1317.37207      -1112.00000    
   15.5930653       1317.30530      -1113.00000    
   15.5935211       1317.23840      -1114.00000    
   15.5939760       1317.17114      -1115.00000    
   15.5944328       1317.10376      -1116.00000    
   15.5948906       1317.03613      -1117.00000    
   15.5953493       1316.96838      -1118.00000    
   15.5958080       1316.90027      -1119.00000    
   15.5962677       1316.83203      -1120.00000    
   15.5967255       1316.76392      -1121.00000    
   15.5971832       1316.69568      -1122.00000    
   15.5976429       1316.62720      -1123.00000    
   15.5981045       1316.55823      -1124.00000    
   15.5985661       1316.48914      -1125.00000    
   15.5990295       1316.41968      -1126.00000    
   15.5994930       1316.35010      -1127.00000    
   15.5999584       1316.28015      -1128.00000    
   15.6004238       1316.20996      -1129.00000    
   15.6008902       1316.13965      -1130.00000    
   15.6013575       1316.06909      -1131.00000    
   15.6018257       1315.99829      -1132.00000    
   15.6022930       1315.92737      -1133.00000    
   15.6027594       1315.85657      -1134.00000    
   15.6032276       1315.78540      -1135.00000    
   15.6036968       1315.71399      -1136.00000    
   15.6041670       1315.64221      -1137.00000    
   15.6046391       1315.57007      -1138.00000    
   15.6051111       1315.49780      -1139.00000    
   15.6055841       1315.42529      -1140.00000    
   15.6060591       1315.35229      -1141.00000    
   15.6065350       1315.27917      -1142.00000    
   15.6070108       1315.20593      -1143.00000    
   15.6074877       1315.13220      -1144.00000    
   15.6079664       1315.05823      -1145.00000    
   15.6084414       1314.98462      -1146.00000    
   15.6089077       1314.91235      -1147.00000    
   15.6093750       1314.83984      -1148.00000    
   15.6098423       1314.76721      -1149.00000    
   15.6103106       1314.69434      -1150.00000    
   15.6107807       1314.62097      -1151.00000    
   15.6112509       1314.54736      -1152.00000    
   15.6117220       1314.47363      -1153.00000    
   15.6121941       1314.39978      -1154.00000    
   15.6126680       1314.32544      -1155.00000    
   15.6131430       1314.25073      -1156.00000    
   15.6136179       1314.17590      -1157.00000    
   15.6140938       1314.10083      -1158.00000    
   15.6145706       1314.02551      -1159.00000    
   15.6150484       1313.94983      -1160.00000    
   15.6155281       1313.87378      -1161.00000    
   15.6160097       1313.79749      -1162.00000    
   15.6164904       1313.72095      -1163.00000    
   15.6169729       1313.64404      -1164.00000    
   15.6174555       1313.56702      -1165.00000    
   15.6179399       1313.48962      -1166.00000    
   15.6184244       1313.41199      -1167.00000    
   15.6189108       1313.33398      -1168.00000    
   15.6193981       1313.25574      -1169.00000    
   15.6198864       1313.17712      -1170.00000    
   15.6203756       1313.09827      -1171.00000    
   15.6208658       1313.01904      -1172.00000    
   15.6213579       1312.93945      -1173.00000    
   15.6218500       1312.85962      -1174.00000    
   15.6223440       1312.77942      -1175.00000    
   15.6228390       1312.69897      -1176.00000    
   15.6233349       1312.61804      -1177.00000    
   15.6238327       1312.53687      -1178.00000    
   15.6243305       1312.45544      -1179.00000    
   15.6248302       1312.37354      -1180.00000    
   15.6253309       1312.29138      -1181.00000    
   15.6258335       1312.20886      -1182.00000    
   15.6263361       1312.12598      -1183.00000    
   15.6268406       1312.04272      -1184.00000    
   15.6273460       1311.95923      -1185.00000    
   15.6278515       1311.87537      -1186.00000    
   15.6283588       1311.79126      -1187.00000    
   15.6288671       1311.70667      -1188.00000    
   15.6293783       1311.62170      -1189.00000    
   15.6298895       1311.53625      -1190.00000    
   15.6304016       1311.45056      -1191.00000    
   15.6309156       1311.36462      -1192.00000    
   15.6314297       1311.27820      -1193.00000    
   15.6319466       1311.19141      -1194.00000    
   15.6324644       1311.10413      -1195.00000    
   15.6329823       1311.01672      -1196.00000    
   15.6335030       1310.92871      -1197.00000    
   15.6340246       1310.84033      -1198.00000    
   15.6345472       1310.75159      -1199.00000    
   15.6350708       1310.66248      -1200.00000    
   15.6355972       1310.57288      -1201.00000    
   15.6361237       1310.48291      -1202.00000    
   15.6366520       1310.39258      -1203.00000    
   15.6371813       1310.30176      -1204.00000    
   15.6377115       1310.21057      -1205.00000    
   15.6382446       1310.11890      -1206.00000    
   15.6387787       1310.02686      -1207.00000    
   15.6393137       1309.93433      -1208.00000    
   15.6398506       1309.84143      -1209.00000    
   15.6403885       1309.74805      -1210.00000    
   15.6409283       1309.65417      -1211.00000    
   15.6414690       1309.55994      -1212.00000    
   15.6420116       1309.46521      -1213.00000    
   15.6425552       1309.37000      -1214.00000    
   15.6431017       1309.27429      -1215.00000    
   15.6436481       1309.17822      -1216.00000    
   15.6441965       1309.08167      -1217.00000    
   15.6447477       1308.98450      -1218.00000    
   15.6452990       1308.88696      -1219.00000    
   15.6458530       1308.78894      -1220.00000    
   15.6464081       1308.69031      -1221.00000    
   15.6469641       1308.59131      -1222.00000    
   15.6475229       1308.49170      -1223.00000    
   15.6480837       1308.39148      -1224.00000    
   15.6486454       1308.29089      -1225.00000    
   15.6492081       1308.18982      -1226.00000    
   15.6497736       1308.08813      -1227.00000    
   15.6503410       1307.98584      -1228.00000    
   15.6509104       1307.88306      -1229.00000    
   15.6514807       1307.77979      -1230.00000    
   15.6520529       1307.67590      -1231.00000    
   15.6526260       1307.57153      -1232.00000    
   15.6532021       1307.46667      -1233.00000    
   15.6537800       1307.36096      -1234.00000    
   15.6543608       1307.25476      -1235.00000    
   15.6549425       1307.14795      -1236.00000    
   15.6555262       1307.04053      -1237.00000    
   15.6561117       1306.93250      -1238.00000    
   15.6566992       1306.82397      -1239.00000    
   15.6572886       1306.71484      -1240.00000    
   15.6578798       1306.60498      -1241.00000    
   15.6584740       1306.49438      -1242.00000    
   15.6590710       1306.38318      -1243.00000    
   15.6596689       1306.27124      -1244.00000    
   15.6602697       1306.15869      -1245.00000    
   15.6608725       1306.04541      -1246.00000    
   15.6614761       1305.93164      -1247.00000    
   15.6620836       1305.81702      -1248.00000    
   15.6626940       1305.70154      -1249.00000    
   15.6633053       1305.58545      -1250.00000    
   15.6639204       1305.46851      -1251.00000    
   15.6645384       1305.35071      -1252.00000    
   15.6651583       1305.23206      -1253.00000    
   15.6657829       1305.11255      -1254.00000    
   15.6664095       1304.99207      -1255.00000    
   15.6670389       1304.87073      -1256.00000    
   15.6676712       1304.74878      -1257.00000    
   15.6683044       1304.62598      -1258.00000    
   15.6689405       1304.50256      -1259.00000    
   15.6695786       1304.37842      -1260.00000    
   15.6702194       1304.25342      -1261.00000    
   15.6708612       1304.12781      -1262.00000    
   15.6715059       1304.00146      -1263.00000    
   15.6721525       1303.87415      -1264.00000    
   15.6728010       1303.74622      -1265.00000    
   15.6734514       1303.61755      -1266.00000    
   15.6741056       1303.48804      -1267.00000    
   15.6747618       1303.35754      -1268.00000    
   15.6754198       1303.22644      -1269.00000    
   15.6760798       1303.09448      -1270.00000    
   15.6767426       1302.96167      -1271.00000    
   15.6774073       1302.82812      -1272.00000    
   15.6780748       1302.69373      -1273.00000    
   15.6787443       1302.55835      -1274.00000    
   15.6794167       1302.42212      -1275.00000    
   15.6800919       1302.28503      -1276.00000    
   15.6807690       1302.14709      -1277.00000    
   15.6814489       1302.00818      -1278.00000    
   15.6821318       1301.86841      -1279.00000    
   15.6828165       1301.72766      -1280.00000    
   15.6835032       1301.58618      -1281.00000    
   15.6841936       1301.44373      -1282.00000    
   15.6848860       1301.30005      -1283.00000    
   15.6855812       1301.15576      -1284.00000    
   15.6862783       1301.01038      -1285.00000    
   15.6869802       1300.86377      -1286.00000    
   15.6876831       1300.71643      -1287.00000    
   15.6883888       1300.56812      -1288.00000    
   15.6890984       1300.41870      -1289.00000    
   15.6898098       1300.26819      -1290.00000    
   15.6905241       1300.11670      -1291.00000    
   15.6912413       1299.96411      -1292.00000    
   15.6919622       1299.81042      -1293.00000    
   15.6926851       1299.65576      -1294.00000    
   15.6934109       1299.50000      -1295.00000    
   15.6941404       1299.34302      -1296.00000    
   15.6948719       1299.18506      -1297.00000    
   15.6956072       1299.02588      -1298.00000    
   15.6963444       1298.86560      -1299.00000    
   15.6970854       1298.70422      -1300.00000    
   15.6978292       1298.54150      -1301.00000    
   15.6985769       1298.37769      -1302.00000    
   15.6993275       1298.21252      -1303.00000    
   15.7000818       1298.04626      -1304.00000    
   15.7008390       1297.87866      -1305.00000    
   15.7015991       1297.70972      -1306.00000    
   15.7023630       1297.53967      -1307.00000    
   15.7031298       1297.36841      -1308.00000    
   15.7039003       1297.19568      -1309.00000    
   15.7046738       1297.02161      -1310.00000    
   15.7054510       1296.84631      -1311.00000    
   15.7062311       1296.66956      -1312.00000    
   15.7070160       1296.49146      -1313.00000    
   15.7078037       1296.31201      -1314.00000    
   15.7085943       1296.13110      -1315.00000    
   15.7093887       1295.94885      -1316.00000    
   15.7101879       1295.76489      -1317.00000    
   15.7109909       1295.57959      -1318.00000    
   15.7117968       1295.39282      -1319.00000    
   15.7126055       1295.20459      -1320.00000    
   15.7134190       1295.01477      -1321.00000    
   15.7142372       1294.82336      -1322.00000    
   15.7150583       1294.63037      -1323.00000    
   15.7158842       1294.43579      -1324.00000    
   15.7167139       1294.23950      -1325.00000    
   15.7175474       1294.04150      -1326.00000    
   15.7183847       1293.84204      -1327.00000    
   15.7192259       1293.64075      -1328.00000    
   15.7200718       1293.43787      -1329.00000    
   15.7209215       1293.23303      -1330.00000    
   15.7217760       1293.02661      -1331.00000    
   15.7226343       1292.81824      -1332.00000    
   15.7234974       1292.60815      -1333.00000    
   15.7243652       1292.39624      -1334.00000    
   15.7252369       1292.18237      -1335.00000    
   15.7261133       1291.96655      -1336.00000    
   15.7269945       1291.74878      -1337.00000    
   15.7278795       1291.52905      -1338.00000    
   15.7287703       1291.30737      -1339.00000    
   15.7296648       1291.08374      -1340.00000    
   15.7305641       1290.85803      -1341.00000    
   15.7314692       1290.63013      -1342.00000    
   15.7323780       1290.40015      -1343.00000    
   15.7332926       1290.16797      -1344.00000    
   15.7342119       1289.93372      -1345.00000    
   15.7351360       1289.69714      -1346.00000    
   15.7360659       1289.45837      -1347.00000    
   15.7370005       1289.21729      -1348.00000    
   15.7379408       1288.97388      -1349.00000    
   15.7388859       1288.72803      -1350.00000    
   15.7398367       1288.47974      -1351.00000    
   15.7407923       1288.22913      -1352.00000    
   15.7417536       1287.97620      -1353.00000    
   15.7427206       1287.72058      -1354.00000    
   15.7436934       1287.46228      -1355.00000    
   15.7446718       1287.20154      -1356.00000    
   15.7456560       1286.93811      -1357.00000    
   15.7466459       1286.67188      -1358.00000    
   15.7476416       1286.40308      -1359.00000    
   15.7486429       1286.13147      -1360.00000    
   15.7496510       1285.85693      -1361.00000    
   15.7506657       1285.57959      -1362.00000    
   15.7516851       1285.29932      -1363.00000    
   15.7527113       1285.01624      -1364.00000    
   15.7537441       1284.72998      -1365.00000    
   15.7547827       1284.44067      -1366.00000    
   15.7558289       1284.14819      -1367.00000    
   15.7568808       1283.85266      -1368.00000    
   15.7579393       1283.55396      -1369.00000    
   15.7590046       1283.25183      -1370.00000    
   15.7600765       1282.94629      -1371.00000    
   15.7611561       1282.63757      -1372.00000    
   15.7622414       1282.32532      -1373.00000    
   15.7633343       1282.00964      -1374.00000    
   15.7644348       1281.69031      -1375.00000    
   15.7655420       1281.36731      -1376.00000    
   15.7666559       1281.04065      -1377.00000    
   15.7677774       1280.71033      -1378.00000    
   15.7689075       1280.37610      -1379.00000    
   15.7700434       1280.03809      -1380.00000    
   15.7711878       1279.69604      -1381.00000    
   15.7723398       1279.34985      -1382.00000    
   15.7735004       1278.99976      -1383.00000    
   15.7746677       1278.64539      -1384.00000    
   15.7758436       1278.28674      -1385.00000    
   15.7770271       1277.92395      -1386.00000    
   15.7782192       1277.55664      -1387.00000    
   15.7794189       1277.18494      -1388.00000    
   15.7806273       1276.80884      -1389.00000    
   15.7818432       1276.42798      -1390.00000    
   15.7830687       1276.04236      -1391.00000    
   15.7843018       1275.65222      -1392.00000    
   15.7855444       1275.25708      -1393.00000    
   15.7867956       1274.85693      -1394.00000    
   15.7880554       1274.45178      -1395.00000    
   15.7893238       1274.04163      -1396.00000    
   15.7906008       1273.62622      -1397.00000    
   15.7918882       1273.20544      -1398.00000    
   15.7931833       1272.77942      -1399.00000    
   15.7944889       1272.34790      -1400.00000    
   15.7958031       1271.91089      -1401.00000    
   15.7971268       1271.46814      -1402.00000    
   15.7984591       1271.01965      -1403.00000    
   15.7998018       1270.56531      -1404.00000    
   15.8011541       1270.10510      -1405.00000    
   15.8025160       1269.63892      -1406.00000    
   15.8038874       1269.16650      -1407.00000    
   15.8052683       1268.68799      -1408.00000    
   15.8066597       1268.20300      -1409.00000    
   15.8080606       1267.71167      -1410.00000    
   15.8094711       1267.21387      -1411.00000    
   15.8108921       1266.70947      -1412.00000    
   15.8123226       1266.19836      -1413.00000    
   15.8137636       1265.68042      -1414.00000    
   15.8152142       1265.15552      -1415.00000    
   15.8166752       1264.62366      -1416.00000    
   15.8181467       1264.08459      -1417.00000    
   15.8196278       1263.53845      -1418.00000    
   15.8211193       1262.98499      -1419.00000    
   15.8226204       1262.42419      -1420.00000    
   15.8241329       1261.85571      -1421.00000    
   15.8256550       1261.27966      -1422.00000    
   15.8271866       1260.69604      -1423.00000    
   15.8287287       1260.10461      -1424.00000    
   15.8302813       1259.50537      -1425.00000    
   15.8318434       1258.89807      -1426.00000    
   15.8334169       1258.28271      -1427.00000    
   15.8349991       1257.65918      -1428.00000    
   15.8365917       1257.02747      -1429.00000    
   15.8381939       1256.38745      -1430.00000    
   15.8398056       1255.73914      -1431.00000    
   15.8414278       1255.08228      -1432.00000    
   15.8430595       1254.41687      -1433.00000    
   15.8446999       1253.74292      -1434.00000    
   15.8463507       1253.06030      -1435.00000    
   15.8480101       1252.36890      -1436.00000    
   15.8496790       1251.66870      -1437.00000    
   15.8513565       1250.95972      -1438.00000    
   15.8530436       1250.24182      -1439.00000    
   15.8547382       1249.51501      -1440.00000    
   15.8564425       1248.77917      -1441.00000    
   15.8581543       1248.03442      -1442.00000    
   15.8598747       1247.28052      -1443.00000    
   15.8616028       1246.51758      -1444.00000    
   15.8633394       1245.74561      -1445.00000    
   15.8650827       1244.96448      -1446.00000    
   15.8668337       1244.17432      -1447.00000    
   15.8685913       1243.37488      -1448.00000    
   15.8703566       1242.56641      -1449.00000    
   15.8721275       1241.74878      -1450.00000    
   15.8739052       1240.92212      -1451.00000    
   15.8756895       1240.08630      -1452.00000    
   15.8774786       1239.24146      -1453.00000    
   15.8792734       1238.38757      -1454.00000    
   15.8810740       1237.52466      -1455.00000    
   15.8828793       1236.65295      -1456.00000    
   15.8846893       1235.77209      -1457.00000    
   15.8865032       1234.88257      -1458.00000    
   15.8883219       1233.98413      -1459.00000    
   15.8901443       1233.07690      -1460.00000    


==> figures/test_secondary_image/logp_r_invers_one_image_16may20.dat <==
  -3.44725418       1679.95044       3.57063807E-04
  -3.44555974       1678.95068       3.58459540E-04
  -3.44374466       1677.95093       3.59960832E-04
  -3.44182444       1676.95105       3.61555954E-04
  -3.44013834       1675.95129       3.62962455E-04
  -3.43834496       1674.95154       3.64464417E-04
  -3.43658733       1673.95166       3.65942309E-04
  -3.43473053       1672.95190       3.67510191E-04
  -3.43289614       1671.95215       3.69065878E-04
  -3.43107080       1670.95239       3.70620313E-04
  -3.42915058       1669.95264       3.72262526E-04
  -3.42722917       1668.95288       3.73913324E-04
  -3.42529702       1667.95325       3.75580479E-04
  -3.42327237       1666.95349       3.77335382E-04
  -3.42115688       1665.95374       3.79177975E-04
  -3.41908503       1664.95398       3.80991172E-04
  -3.41692233       1663.95422       3.82893137E-04
  -3.41466880       1662.95447       3.84885294E-04
  -3.41237926       1661.95483       3.86919535E-04
  -3.40999842       1660.95508       3.89046472E-04
  -3.40757465       1659.95544       3.91223846E-04
  -3.40505862       1658.95569       3.93497001E-04
  -3.40249252       1657.95605       3.95828771E-04
  -3.39987373       1656.95630       3.98222997E-04
  -3.39712286       1655.95667       4.00753284E-04
  -3.39434910       1654.95703       4.03320970E-04
  -3.39144707       1653.95740       4.06025181E-04
  -3.38848090       1652.95776       4.08807740E-04
  -3.38541722       1651.95813       4.11701796E-04
  -3.38228440       1650.95862       4.14682348E-04
  -3.37905359       1649.95898       4.17778851E-04
  -3.37574935       1648.95935       4.20969445E-04
  -3.37232065       1647.95972       4.24306112E-04
  -3.36881328       1646.96021       4.27746651E-04
  -3.36520386       1645.96057       4.31316585E-04
  -3.36151266       1644.96106       4.34998103E-04
  -3.35769773       1643.96155       4.38836025E-04
  -3.35379696       1642.96216       4.42795397E-04
  -3.34979033       1641.96265       4.46899212E-04
  -3.34567738       1640.96313       4.51151689E-04
  -3.34147429       1639.96362       4.55539121E-04
  -3.33714867       1638.96411       4.60099080E-04
  -3.33271313       1637.96472       4.64822253E-04
  -3.32816672       1636.96521       4.69713646E-04
  -3.32352424       1635.96582       4.74761910E-04
  -3.31875873       1634.96655       4.79999988E-04
  -3.31388044       1633.96716       4.85422235E-04
  -3.30888915       1632.96777       4.91033250E-04
  -3.30378485       1631.96838       4.96838358E-04
  -3.29856753       1630.96912       5.02842944E-04
  -3.29323745       1629.96973       5.09052363E-04
  -3.28778434       1628.97058       5.15484659E-04
  -3.28221488       1627.97131       5.22137678E-04
  -3.27653098       1626.97205       5.29016135E-04
  -3.27072334       1625.97290       5.36138134E-04
  -3.26479959       1624.97363       5.43501053E-04
  -3.25876188       1623.97461       5.51109726E-04
  -3.25260115       1622.97546       5.58983244E-04
  -3.24631691       1621.97632       5.67130744E-04
  -3.23991632       1620.97717       5.75550890E-04
  -3.23339343       1619.97815       5.84260502E-04
  -3.22674847       1618.97925       5.93268836E-04
  -3.21998715       1617.98022       6.02577522E-04
  -3.21310544       1616.98120       6.12201868E-04
  -3.20609617       1615.98230       6.22162537E-04
  -3.19897175       1614.98340       6.32453070E-04
  -3.19172692       1613.98450       6.43091858E-04
  -3.18436360       1612.98572       6.54088333E-04
  -3.17688346       1611.98694       6.65451807E-04
  -3.16927981       1610.98816       6.77204982E-04
  -3.16155839       1609.98950       6.89352804E-04
  -3.15372205       1608.99084       7.01904471E-04
  -3.14576507       1607.99219       7.14883092E-04
  -3.13769341       1606.99365       7.28293904E-04
  -3.12950540       1605.99512       7.42155011E-04
  -3.12120414       1604.99658       7.56477064E-04
  -3.11279011       1603.99829       7.71276304E-04
  -3.10425687       1602.99988       7.86580436E-04
  -3.09561324       1602.00146       8.02392198E-04
  -3.08685970       1601.00330       8.18729168E-04
  -3.07799149       1600.00500       8.35619401E-04
  -3.06901813       1599.00684       8.53064412E-04
  -3.05993032       1598.00867       8.71103257E-04
  -3.05073953       1597.01074       8.89734540E-04
  -3.04143715       1596.01270       9.08997667E-04
  -3.03203130       1595.01477       9.28899215E-04
  -3.02252078       1594.01709       9.49465786E-04
  -3.01290536       1593.01917       9.70721536E-04
  -3.00318933       1592.02161       9.92683461E-04
  -2.99336886       1591.02380       1.01538573E-03
  -2.98345017       1590.02637       1.03884307E-03
  -2.97343421       1589.02893       1.06307981E-03
  -2.96331692       1588.03149       1.08813599E-03
  -2.95310545       1587.03418       1.11402373E-03
  -2.94279718       1586.03711       1.14078226E-03
  -2.93239450       1585.03992       1.16843730E-03
  -2.92189980       1584.04297       1.19701668E-03
  -2.91131186       1583.04602       1.22655823E-03
  -2.90063429       1582.04919       1.25708792E-03
  -2.88986754       1581.05249       1.28864276E-03
  -2.87901306       1580.05603       1.32125581E-03
  -2.86807132       1579.05957       1.35496689E-03
  -2.85704517       1578.06323       1.38980802E-03
  -2.84593368       1577.06702       1.42582553E-03
  -2.83473849       1576.07092       1.46305771E-03
  -2.82346225       1575.07495       1.50154310E-03
  -2.81210661       1574.07922       1.54132210E-03
  -2.80067015       1573.08350       1.58244942E-03
  -2.78915453       1572.08801       1.62497081E-03
  -2.77756190       1571.09253       1.66892982E-03
  -2.76589489       1570.09753       1.71437184E-03
  -2.75415230       1569.10242       1.76135870E-03
  -2.74233699       1568.10767       1.80993543E-03
  -2.73044753       1567.11292       1.86016911E-03
  -2.71848726       1566.11841       1.91210944E-03
  -2.70645642       1565.12415       1.96581869E-03
  -2.69435644       1564.13000       2.02135928E-03
  -2.68218923       1563.13623       2.07879045E-03
  -2.66995406       1562.14258       2.13818834E-03
  -2.65765238       1561.14905       2.19961978E-03
  -2.64528680       1560.15576       2.26314995E-03
  -2.63285685       1559.16284       2.32885918E-03
  -2.62036490       1558.17029       2.39681755E-03
  -2.60781074       1557.17773       2.46711471E-03
  -2.59519506       1556.18555       2.53983214E-03
  -2.58251905       1555.19360       2.61505507E-03
  -2.56978583       1554.20215       2.69286288E-03
  -2.55699205       1553.21082       2.77337106E-03
  -2.54414225       1552.21985       2.85665435E-03
  -2.53123641       1551.22925       2.94281915E-03
  -2.51827502       1550.23889       3.03197093E-03
  -2.50525880       1549.24890       3.12421704E-03
  -2.49218941       1548.25940       3.21966503E-03
  -2.47906637       1547.27014       3.31843738E-03
  -2.46589184       1546.28125       3.42064560E-03
  -2.45266747       1545.29297       3.52640869E-03
  -2.43939066       1544.30493       3.63587751E-03
  -2.42606640       1543.31738       3.74915614E-03
  -2.41269350       1542.33032       3.86639778E-03
  -2.39927220       1541.34375       3.98774911E-03
  -2.38580346       1540.35754       4.11335798E-03
  -2.37228990       1539.37207       4.24336083E-03
  -2.35872912       1538.38696       4.37795138E-03
  -2.34512520       1537.40259       4.51725768E-03
  -2.33147717       1536.41858       4.66146925E-03
  -2.31778550       1535.43530       4.81076911E-03
  -2.30405140       1534.45264       4.96533420E-03
  -2.29027724       1533.47058       5.12533961E-03
  -2.27646184       1532.48926       5.29100467E-03
  -2.26260448       1531.50854       5.46255242E-03
  -2.24871087       1530.52869       5.64013096E-03
  -2.23477674       1529.54944       5.82402665E-03
  -2.22080588       1528.57104       6.01442484E-03
  -2.20679832       1527.59351       6.21157512E-03
  -2.19275403       1526.61670       6.41572755E-03
  -2.17867398       1525.64087       6.62713638E-03
  -2.16456103       1524.66589       6.84603350E-03
  -2.15041399       1523.69189       7.07271090E-03
  -2.13623524       1522.71899       7.30743073E-03
  -2.12202430       1521.74695       7.55049987E-03
  -2.10778165       1520.77600       7.80222332E-03
  -2.09350848       1519.80615       8.06290656E-03
  -2.07920694       1518.83752       8.33284110E-03
  -2.06487656       1517.87000       8.61238316E-03
  -2.05051994       1516.90381       8.90184473E-03
  -2.03613663       1515.93884       9.20160115E-03
  -2.02172852       1514.97522       9.51199047E-03
  -2.00729370       1514.01282       9.83345788E-03
  -1.99283803       1513.05212       1.01662781E-02
  -1.97835934       1512.09277       1.05109178E-02
  -1.96385872       1511.13489       1.08677922E-02
  -1.94933879       1510.17871       1.12372804E-02
  -1.93480074       1509.22424       1.16198156E-02
  -1.92024398       1508.27136       1.20158903E-02
  -1.90566981       1507.32031       1.24259666E-02
  -1.89108276       1506.37122       1.28504178E-02
  -1.87647903       1505.42383       1.32898781E-02
  -1.86186469       1504.47852       1.37447016E-02
  -1.84723806       1503.53528       1.42154936E-02
  -1.83260179       1502.59424       1.47027383E-02
  -1.81795585       1501.65515       1.52070215E-02
  -1.80330312       1500.71851       1.57288443E-02
  -1.78864717       1499.78442       1.62686985E-02
  -1.77398407       1498.85242       1.68273579E-02
  -1.75932086       1497.92322       1.74052063E-02
  -1.74465513       1496.99646       1.80029981E-02
  -1.72999060       1496.07239       1.86212733E-02
  -1.71533060       1495.15125       1.92605797E-02
  -1.70067334       1494.23291       1.99217107E-02
  -1.68602276       1493.31750       2.06052177E-02
  -1.67138016       1492.40527       2.13117860E-02
  -1.65674734       1491.49609       2.20420863E-02
  -1.64212477       1490.59021       2.27968711E-02
  -1.62751794       1489.68762       2.35766470E-02
  -1.61292672       1488.78857       2.43822243E-02
  -1.59835494       1487.89331       2.52141953E-02
  -1.58379960       1487.00134       2.60735620E-02
  -1.56926966       1486.11340       2.69606523E-02
  -1.55476189       1485.22925       2.78764889E-02
  -1.54028249       1484.34912       2.88215596E-02
  -1.52583134       1483.47314       2.97967363E-02
  -1.51141047       1482.60132       3.08027491E-02
  -1.49702275       1481.73376       3.18403095E-02
  -1.48267210       1480.87085       3.29100005E-02
  -1.46835887       1480.01245       3.40127014E-02
  -1.45408571       1479.15857       3.51491123E-02
  -1.43985415       1478.30945       3.63199972E-02
  -1.42566884       1477.46533       3.75259072E-02
  -1.41153049       1476.62610       3.87676507E-02
  -1.39744341       1475.79211       4.00457643E-02
  -1.38340747       1474.96326       4.13611457E-02
  -1.36942565       1474.13977       4.27143984E-02
  -1.35550189       1473.32166       4.41060401E-02
  -1.34163678       1472.50916       4.55368757E-02
  -1.32783282       1471.70215       4.70075049E-02
  -1.31409371       1470.90088       4.85183820E-02
  -1.30042052       1470.10547       5.00702187E-02
  -1.28681660       1469.31604       5.16634472E-02
  -1.27328253       1468.53259       5.32988012E-02
  -1.25982273       1467.75525       5.49765229E-02
  -1.24643803       1466.98413       5.66972531E-02
  -1.23312974       1466.21924       5.84615469E-02
  -1.21990168       1465.46082       6.02696016E-02
  -1.20675290       1464.70862       6.21222407E-02
  -1.19369090       1463.96301       6.40190318E-02
  -1.18071091       1463.22400       6.59612864E-02
  -1.16781938       1462.49158       6.79486170E-02
  -1.15501547       1461.76575       6.99817166E-02
  -1.14230394       1461.04688       7.20603019E-02
  -1.12968147       1460.33459       7.41854087E-02
  -1.11715603       1459.62927       7.63561502E-02
  -1.10472262       1458.93066       7.85737336E-02
  -1.09238493       1458.23901       8.08379054E-02
  -1.08014715       1457.55444       8.31481963E-02
  -1.06800663       1456.87671       8.55053738E-02
  -1.05596507       1456.20593       8.79093185E-02
  -1.04402685       1455.54224       9.03593600E-02
  -1.03218579       1454.88538       9.28568989E-02
  -1.02045393       1454.23584       9.53994915E-02
  -1.00881851       1453.59302       9.79899392E-02
 -0.997293591       1452.95740      0.100625113    
 -0.985873878       1452.32874      0.103306137    
 -0.974555969       1451.70703      0.106033735    
 -0.963348150       1451.09253      0.108805753    
 -0.952239811       1450.48462      0.111624673    
 -0.941242158       1449.88391      0.114487439    
 -0.930346072       1449.28992      0.117396176    
 -0.919561207       1448.70300      0.120347977    
 -0.908877075       1448.12280      0.123345397    
 -0.898303807       1447.54956      0.126385197    
 -0.887831748       1446.98291      0.129469737    
 -0.877468765       1446.42310      0.132596239    
 -0.867211044       1445.86987      0.135765359    
 -0.857054770       1445.32324      0.138977736    
 -0.847006977       1444.78333      0.142230600    
 -0.837061226       1444.24976      0.145525381    
 -0.827221811       1443.72290      0.148860052    
 -0.817482650       1443.20215      0.152236000    
 -0.807849765       1442.68799      0.155650392    
 -0.798315942       1442.18005      0.159105092    
 -0.788883030       1441.67810      0.162598670    
 -0.779554904       1441.18274      0.166128859    
 -0.770320833       1440.69299      0.169698969    
 -0.761191070       1440.20959      0.173304141    
 -0.752157271       1439.73193      0.176946804    
 -0.743218064       1439.26013      0.180626690    
 -0.734381020       1438.79431      0.184339732    
 -0.725635707       1438.33411      0.188089401    
 -0.716984034       1437.87939      0.191873923    
 -0.708430946       1437.43066      0.195690200    
 -0.699965894       1436.98706      0.199541897    
 -0.691596568       1436.54919      0.203424573    
 -0.683315158       1436.11646      0.207340822    
 -0.675120950       1435.68896      0.211290047    
 -0.667023361       1435.26697      0.215266585    
 -0.659004211       1434.84973      0.219278365    
 -0.651081324       1434.43799      0.223315418    
 -0.643237293       1434.03101      0.227385461    
 -0.635479271       1433.62891      0.231483862    
 -0.627808511       1433.23181      0.235608786    
 -0.620212436       1432.83923      0.239765987    
 -0.612707138       1432.45178      0.243945524    
 -0.605275869       1432.06860      0.248155609    
 -0.597924829       1431.68994      0.252391756    
 -0.590654910       1431.31604      0.256652236    
 -0.583460927       1430.94653      0.260939032    
 -0.576341689       1430.58118      0.265251786    
 -0.569298029       1430.22021      0.269588858    
 -0.562329412       1429.86353      0.273949564    
 -0.555434465       1429.51099      0.278333515    
 -0.548611403       1429.16260      0.282740861    
 -0.541855335       1428.81799      0.287173718    
 -0.535177827       1428.47766      0.291623294    
 -0.528561592       1428.14099      0.296100020    
 -0.522017479       1427.80823      0.300595552    
 -0.515540302       1427.47937      0.305112302    
 -0.509128273       1427.15405      0.309650451    
 -0.502778292       1426.83228      0.314211220    
 -0.496501386       1426.51453      0.318785548    
 -0.490277261       1426.19983      0.323387116    
 -0.484121948       1425.88879      0.328003168    
 -0.478030443       1425.58142      0.332636237    
 -0.471992970       1425.27710      0.337292790    
 -0.466019392       1424.97620      0.341964155    
 -0.460106969       1424.67871      0.346651465    
 -0.454248518       1424.38428      0.351359308    
 -0.448448181       1424.09302      0.356083483    
 -0.442702979       1423.80481      0.360825330    
 -0.437020242       1423.52002      0.365577728    
 -0.431383997       1423.23779      0.370353103    
 -0.425806344       1422.95886      0.375140250    
 -0.420280218       1422.68262      0.379944146    
 -0.414803803       1422.40918      0.384765565    
 -0.409385771       1422.13892      0.389595747    
 -0.404011309       1421.87109      0.394447029    
 -0.398692638       1421.60632      0.399307400    
 -0.393418610       1421.34387      0.404186100    
 -0.388199002       1421.08447      0.409073174    
 -0.383023113       1420.82739      0.413977653    
 -0.377896070       1420.57300      0.418893784    
 -0.372815162       1420.32104      0.423823297    
 -0.367776573       1420.07153      0.428769052    
 -0.362791419       1419.82471      0.433719128    
 -0.357845336       1419.58020      0.438686907    
 -0.352940977       1419.33777      0.443668932    
 -0.348089784       1419.09827      0.448652625    
 -0.343269348       1418.86047      0.453660160    
 -0.338496894       1418.62524      0.458672911    
 -0.333770156       1418.39246      0.463692248    
 -0.329077095       1418.16150      0.468730181    
 -0.324429065       1417.93286      0.473773688    
 -0.319819182       1417.70630      0.478829414    
 -0.315246195       1417.48181      0.483897954    
 -0.310714573       1417.25952      0.488973618    
 -0.306222141       1417.03918      0.494057924    
 -0.301764280       1416.82080      0.499155313    
 -0.297345519       1416.60449      0.504259944    
 -0.292963207       1416.39014      0.509374022    
 -0.288617074       1416.17773      0.514497101    
 -0.284303606       1415.96704      0.519632638    
 -0.280028909       1415.75830      0.524772525    
 -0.275789976       1415.55151      0.529919684    
 -0.271581352       1415.34644      0.535079896    
 -0.267409682       1415.14319      0.540244460    
 -0.263269395       1414.94165      0.545419455    
 -0.259161949       1414.74194      0.550602317    
 -0.255082786       1414.54358      0.555798292    
 -0.251044124       1414.34741      0.560990989    
 -0.247031346       1414.15271      0.566198409    
 -0.243047968       1413.95947      0.571415544    
 -0.239103153       1413.76819      0.576629460    
 -0.235180303       1413.57812      0.581861615    
 -0.231292799       1413.38989      0.587093413    
 -0.227428481       1413.20288      0.592340648    
 -0.223603308       1413.01794      0.597580850    
 -0.219797254       1412.83411      0.602840960    
 -0.216024071       1412.65186      0.608101308    
 -0.212276950       1412.47095      0.613370717    
 -0.208557442       1412.29163      0.618646502    
 -0.204866022       1412.11365      0.623927295    
 -0.201201767       1411.93713      0.629213810    
 -0.197564408       1411.76208      0.634505808    
 -0.193954155       1411.58838      0.639802396    
 -0.190369993       1411.41602      0.645104408    
 -0.186810508       1411.24500      0.650413394    
 -0.183271229       1411.07495      0.655735612    
 -0.179767683       1410.90674      0.661046982    
 -0.176279768       1410.73950      0.666377366    
 -0.172817394       1410.57349      0.671711206    
 -0.169385687       1410.40906      0.677039981    
 -0.165967360       1410.24536      0.682389975    
 -0.162583128       1410.08337      0.687728226    
 -0.159213617       1409.92212      0.693084836    
 -0.155868664       1409.76221      0.698443592    
 -0.152552381       1409.60376      0.703797340    
 -0.149251491       1409.44617      0.709167004    
 -0.145975828       1409.28979      0.714536071    
 -0.142720908       1409.13452      0.719911456    
 -0.139487162       1408.98035      0.725291908    
 -0.136274815       1408.82727      0.730676591    
 -0.133083895       1408.67529      0.736064911    
 -0.129914358       1408.52441      0.741456449    
 -0.126765624       1408.37463      0.746851683    
 -0.123637833       1408.22583      0.752249956    
 -0.120530240       1408.07812      0.757651985    
 -0.117441997       1407.93152      0.763058782    
 -0.114370972       1407.78564      0.768473744    
 -0.111321323       1407.64099      0.773889005    
 -0.108293146       1407.49731      0.779303908    
 -0.105279312       1407.35437      0.784730792    
 -0.102286182       1407.21265      0.790157795    
  -9.93154123E-02   1407.07190      0.795581341    
  -9.63533223E-02   1406.93164      0.801026106    
  -9.34228078E-02   1406.79309      0.806449533    
  -9.04955640E-02   1406.65466      0.811903536    
  -8.76010135E-02   1406.51782      0.817332923    
  -8.47111568E-02   1406.38123      0.822789669    
  -8.18424299E-02   1406.24573      0.828242600    
  -7.89997578E-02   1406.11157      0.833681643    
  -7.61602744E-02   1405.97766      0.839150250    
  -7.33452439E-02   1405.84485      0.844607174    
  -7.05494061E-02   1405.71313      0.850062013    
  -6.77646473E-02   1405.58191      0.855530202    
  -6.49985597E-02   1405.45166      0.860996604    
  -6.22478127E-02   1405.32214      0.866467297    
  -5.95124513E-02   1405.19348      0.871941924    
  -5.67927100E-02   1405.06555      0.877419531    
  -5.40890358E-02   1404.93848      0.882898867    
  -5.14008217E-02   1404.81226      0.888380826    
  -4.87282611E-02   1404.68677      0.893864572    
  -4.60712761E-02   1404.56201      0.899349988    
  -4.34293076E-02   1404.43799      0.904837728    
  -4.08025049E-02   1404.31482      0.910327137    
  -3.81898917E-02   1404.19238      0.915819943    
  -3.55910808E-02   1404.07056      0.921316624    
  -3.30017172E-02   1403.94922      0.926826179    
  -3.04371845E-02   1403.82922      0.932315290    
  -2.78793424E-02   1403.70947      0.937822521    
  -2.53380612E-02   1403.59058      0.943326294    
  -2.28064768E-02   1403.47217      0.948841155    
  -2.02977732E-02   1403.35498      0.954338014    
  -1.77932177E-02   1403.23792      0.959857523    
  -1.53044704E-02   1403.12170      0.965373874    
  -1.28346886E-02   1403.00647      0.970879436    
  -1.03655327E-02   1402.89124      0.976415038    
  -7.92581867E-03   1402.77734      0.981915653    
  -5.48060611E-03   1402.66333      0.987459719    
  -3.06774350E-03   1402.55090      0.992961168    
  -6.49792142E-04   1402.43823      0.998504937    
   1.73163903E-03   1402.32739       1.00399518    
   4.11316846E-03   1402.21643       1.00951588    
   6.47361809E-03   1402.10669       1.01501775    
   8.80985241E-03   1401.99792       1.02049255    
   1.11453691E-02   1401.88940       1.02599525    
   1.34597188E-02   1401.78186       1.03147745    
   1.57587491E-02   1401.67505       1.03695226    
   1.80475228E-02   1401.56873       1.04243147    
   2.03235541E-02   1401.46301       1.04790890    
   2.25866511E-02   1401.35803       1.05338383    
   2.48382799E-02   1401.25354       1.05885935    
   2.70780995E-02   1401.14966       1.06433439    
   2.93056630E-02   1401.04639       1.06980753    
   3.15170921E-02   1400.94397       1.07526886    
   3.37209217E-02   1400.84192       1.08073926    
   3.59110832E-02   1400.74048       1.08620322    
   3.80906798E-02   1400.63965       1.09166825    
   4.02599350E-02   1400.53918       1.09713471    
   4.24184836E-02   1400.43945       1.10260129    
   4.45694476E-02   1400.33997       1.10807574    
   4.67030257E-02   1400.24133       1.11353278    
   4.88300659E-02   1400.14307       1.11899996    
   5.09441681E-02   1400.04553       1.12446046    
   5.30480184E-02   1399.94836       1.12992084    
   5.51419370E-02   1399.85168       1.13538182    
   5.72268255E-02   1399.75562       1.14084554    
   5.93070760E-02   1399.65967       1.14632320    
   6.13662302E-02   1399.56470       1.15177119    
   6.34237304E-02   1399.46997       1.15724075    
   6.54682592E-02   1399.37573       1.16270161    
   6.75096884E-02   1399.28174       1.16817975    
   6.95291236E-02   1399.18884       1.17362440    
   7.15494454E-02   1399.09595       1.17909670    
   7.35614225E-02   1399.00342       1.18457186    
   7.55548105E-02   1398.91174       1.19002151    
   7.75463954E-02   1398.82019       1.19549119    
   7.95326903E-02   1398.72900       1.20097148    
   8.14970732E-02   1398.63879       1.20641601    
   8.34666640E-02   1398.54834       1.21189964    
   8.54188874E-02   1398.45874       1.21735966    
   8.73644799E-02   1398.36951       1.22282553    
   8.93057063E-02   1398.28040       1.22830355    
   9.12311152E-02   1398.19214       1.23376119    
   9.31573585E-02   1398.10388       1.23924553    
   9.50656533E-02   1398.01648       1.24470282    
   9.69751254E-02   1397.92908       1.25018740    
   9.88691747E-02   1397.84241       1.25565171    
  0.100759439       1397.75586       1.26112878    
  0.102645159       1397.66956       1.26661658    
  0.104510106       1397.58435       1.27206731    
  0.106384277       1397.49866       1.27756870    
  0.108235657       1397.41406       1.28302658    
  0.110088147       1397.32947       1.28851104    
  0.111933626       1397.24512       1.29399800    
  0.113763750       1397.16162       1.29946244    
  0.115595110       1397.07800       1.30495369    
  0.117417090       1396.99487       1.31043983    
  0.119228624       1396.91223       1.31591737    
  0.121033661       1396.82996       1.32139802    
  0.122835383       1396.74792       1.32689142    
  0.124628320       1396.66614       1.33238065    
  0.126411512       1396.58496       1.33786261    
  0.128189012       1396.50403       1.34334946    
  0.129961714       1396.42334       1.34884393    
  0.131726369       1396.34314       1.35433578    
  0.133485943       1396.26306       1.35983419    
  0.135239244       1396.18335       1.36533499    
  0.136977687       1396.10437       1.37081134    
  0.138719276       1396.02515       1.37631953    
  0.140448377       1395.94666       1.38181019    
  0.142173707       1395.86829       1.38731062    
  0.143893093       1395.79028       1.39281392    
  0.145606428       1395.71252       1.39831960    
  0.147313595       1395.63501       1.40382707    
  0.149014339       1395.55786       1.40933537    
  0.150708854       1395.48108       1.41484499    
  0.152397111       1395.40454       1.42035568    
  0.154079333       1395.32837       1.42586803    
  0.155755162       1395.25244       1.43138075    
  0.157422960       1395.17688       1.43688810    
  0.159089521       1395.10144       1.44241261    
  0.160745159       1395.02649       1.44792199    
  0.162397757       1394.95178       1.45344222    
  0.164043367       1394.87732       1.45895994    
  0.165683061       1394.80322       1.46447873    
  0.167317107       1394.72937       1.46999919    
  0.168945372       1394.65576       1.47552097    
  0.170568138       1394.58240       1.48104465    
  0.172185317       1394.50940       1.48656988    
  0.173797205       1394.43665       1.49209750    
  0.175403729       1394.36414       1.49762726    
  0.177005678       1394.29187       1.50316167    
  0.178603500       1394.21973       1.50870216    
  0.180197075       1394.14795       1.51424825    
  0.181779817       1394.07654       1.51977682    
  0.183361277       1394.00525       1.52532113    
  0.184935197       1393.93433       1.53085899    
  0.186505020       1393.86365       1.53640258    
  0.188072860       1393.79309       1.54195905    
  0.189631566       1393.72290       1.54750323    
  0.191185310       1393.65295       1.55304956    
  0.192735448       1393.58325       1.55860281    
  0.194280401       1393.51379       1.56415725    
  0.195823699       1393.44434       1.56972539    
  0.197353840       1393.37561       1.57526577    
  0.198886201       1393.30664       1.58083379    
  0.200412169       1393.23816       1.58639801    
  0.201934069       1393.16980       1.59196699    
  0.203446180       1393.10193       1.59751952    
  0.204959542       1393.03394       1.60309601    
  0.206470370       1392.96606       1.60868263    
  0.207965270       1392.89905       1.61422944    
  0.209465891       1392.83179       1.61981678    
  0.210963145       1392.76453       1.62541080    
  0.212443486       1392.69824       1.63096058    
  0.213930979       1392.63159       1.63655639    
  0.215413451       1392.56506       1.64215231    
  0.216881439       1392.49939       1.64771247    
  0.218356594       1392.43323       1.65331876    
  0.219822228       1392.36768       1.65890765    
  0.221280485       1392.30237       1.66448724    
  0.222745806       1392.23682       1.67011273    
  0.224190027       1392.17212       1.67567599    
  0.225644872       1392.10706       1.68129861    
  0.227087513       1392.04260       1.68689287    
  0.228526026       1391.97827       1.69248962    
  0.229967266       1391.91382       1.69811571    
  0.231393293       1391.85010       1.70370066    
  0.232829675       1391.78601       1.70934474    
  0.234245166       1391.72278       1.71492517    
  0.235675067       1391.65894       1.72058082    
  0.237081155       1391.59607       1.72616041    
  0.238503993       1391.53259       1.73182499    
  0.239901409       1391.47021       1.73740637    
  0.241316393       1391.40710       1.74307621    
  0.242705941       1391.34509       1.74866223    
  0.244112611       1391.28247       1.75433528    
  0.245494917       1391.22083       1.75992811    
  0.246892944       1391.15845       1.76560259    
  0.248268813       1391.09717       1.77120495    
  0.249657363       1391.03528       1.77687693    
  0.251028448       1390.97424       1.78249562    
  0.252406359       1390.91284       1.78815997    
  0.253775358       1390.85193       1.79380560    
  0.255139679       1390.79126       1.79944956    
  0.256508380       1390.73035       1.80512953    
  0.257859319       1390.67017       1.81075346    
  0.259221852       1390.60962       1.81644344    
  0.260569304       1390.54968       1.82208776    
  0.261918098       1390.48975       1.82775545    
  0.263267100       1390.42981       1.83344162    
  0.264601588       1390.37048       1.83908415    
  0.265944958       1390.31079       1.84478152    
  0.267280966       1390.25146       1.85046530    
  0.268604487       1390.19263       1.85611331    
  0.269939363       1390.13342       1.86182714    
  0.271263987       1390.07458       1.86751449    
  0.272576988       1390.01636       1.87316906    
  0.273902148       1389.95752       1.87889338    
  0.275216222       1389.89917       1.88458705    
  0.276519626       1389.84143       1.89025164    
  0.277833939       1389.78308       1.89598083    
  0.279137969       1389.72522       1.90168226    
  0.280433148       1389.66785       1.90736210    
  0.281735539       1389.61011       1.91309059    
  0.283030421       1389.55273       1.91880322    
  0.284319937       1389.49561       1.92450905    
  0.285607308       1389.43860       1.93022215    
  0.286894888       1389.38159       1.93595338    
  0.288177818       1389.32483       1.94168067    
  0.289452940       1389.26831       1.94738996    
  0.290730476       1389.21179       1.95312703    
  0.292003930       1389.15540       1.95886230    
  0.293275028       1389.09924       1.96460402    
  0.294539094       1389.04333       1.97033048    
  0.295803010       1388.98743       1.97607303    
  0.297064662       1388.93164       1.98182213    
  0.298323125       1388.87598       1.98757315    
  0.299579978       1388.82043       1.99333358    
  0.300826788       1388.76538       1.99906433    
  0.302078754       1388.70996       2.00483561    
  0.303323776       1388.65503       2.01059103    
  0.304568022       1388.60010       2.01635981    
  0.305810302       1388.54517       2.02213573    
  0.307044357       1388.49072       2.02788973    
  0.308279842       1388.43616       2.03366709    
  0.309511304       1388.38184       2.03944182    
  0.310740471       1388.32764       2.04522204    
  0.311967999       1388.27344       2.05101109    
  0.313193202       1388.21936       2.05680537    
  0.314412951       1388.16553       2.06259012    
  0.315629154       1388.11194       2.06837440    
  0.316845149       1388.05835       2.07417393    
  0.318056822       1388.00488       2.07996893    
  0.319267243       1387.95154       2.08577394    
  0.320475519       1387.89832       2.09158492    
  0.321681440       1387.84521       2.09740090    
  0.322885007       1387.79211       2.10322142    
  0.324085981       1387.73926       2.10904574    
  0.325277507       1387.68677       2.11484003    
  0.326474130       1387.63416       2.12067509    
  0.327663511       1387.58179       2.12649083    
  0.328852445       1387.52942       2.13232040    
  0.330039233       1387.47717       2.13815522    
  0.331223696       1387.42505       2.14399457    
  0.332405806       1387.37305       2.14983845    
  0.333585560       1387.32117       2.15568638    
  0.334762931       1387.26941       2.16153836    
  0.335937858       1387.21765       2.16739392    
  0.337110221       1387.16614       2.17325258    
  0.338280290       1387.11475       2.17911577    
  0.339447916       1387.06335       2.18498230    
  0.340612918       1387.01221       2.19085145    
  0.341773927       1386.96118       2.19671607    
  0.342932373       1386.91028       2.20258331    
  0.344089329       1386.85950       2.20845890    
  0.345243037       1386.80872       2.21433353    
  0.346395195       1386.75818       2.22021580    
  0.347545177       1386.70764       2.22610259    
  0.348692983       1386.65723       2.23199368    
  0.349838555       1386.60693       2.23788905    
  0.350981951       1386.55676       2.24378872    
  0.352123082       1386.50671       2.24969220    
  0.353262007       1386.45679       2.25559974    
  0.354398727       1386.40686       2.26151109    
  0.355533451       1386.35706       2.26742768    
  0.356665969       1386.30737       2.27334833    
  0.357796580       1386.25781       2.27927423    
  0.358925462       1386.20837       2.28520656    
  0.360053003       1386.15894       2.29114723    
  0.361175299       1386.10974       2.29707575    
  0.362297237       1386.06055       2.30301738    
  0.363415629       1386.01147       2.30895591    
  0.364531904       1385.96252       2.31489825    
  0.365645945       1385.91382       2.32084394    
  0.366757929       1385.86499       2.32679391    
  0.367867857       1385.81641       2.33274817    
  0.368975729       1385.76794       2.33870649    
  0.370081514       1385.71948       2.34466887    
  0.371185392       1385.67114       2.35063601    
  0.372287333       1385.62292       2.35660791    
  0.373387426       1385.57471       2.36258483    
  0.374485791       1385.52661       2.36856771    
  0.375582695       1385.47864       2.37455750    
  0.376679718       1385.43066       2.38056326    
  0.377771467       1385.38281       2.38655519    
  0.378861398       1385.33521       2.39255214    
  0.379949331       1385.28760       2.39855313    
  0.381034315       1385.24011       2.40455270    
  0.382117599       1385.19275       2.41055799    
  0.383199155       1385.14551       2.41656876    
  0.384279221       1385.09827       2.42258596    
  0.385357976       1385.05103       2.42861128    
  0.386436939       1385.00391       2.43465233    
  0.387511849       1384.95691       2.44068551    
  0.388583422       1384.91003       2.44671512    
  0.389654249       1384.86328       2.45275545    
  0.390721887       1384.81665       2.45879269    
  0.391788065       1384.77002       2.46483612    
  0.392853141       1384.72351       2.47088838    
  0.393917978       1384.67700       2.47695422    
  0.394981593       1384.63049       2.48302794    
  0.396038532       1384.58435       2.48907804    
  0.397097200       1384.53809       2.49515319    
  0.398151875       1384.49207       2.50121975    
  0.399205476       1384.44604       2.50729513    
  0.400258660       1384.40015       2.51338291    
  0.401312768       1384.35413       2.51949072    
  0.402357727       1384.30847       2.52556014    
  0.403406203       1384.26270       2.53166485    
  0.404450148       1384.21716       2.53775764    
  0.405493379       1384.17163       2.54386115    
  0.406538039       1384.12610       2.54998732    
  0.407576889       1384.08069       2.55609441    
  0.408614457       1384.03540       2.56220841    
  0.409651041       1383.99023       2.56833124    
  0.410685301       1383.94507       2.57445502    
  0.411720723       1383.90002       2.58060026    
  0.412752062       1383.85498       2.58673573    
  0.413780272       1383.81018       2.59286737    
  0.414808869       1383.76526       2.59901547    
  0.415834993       1383.72058       2.60516357    
  0.416865200       1383.67566       2.61135077    
  0.417882413       1383.63135       2.61747408    
  0.418906391       1383.58667       2.62365294    
  0.419925034       1383.54224       2.62981391    
  0.420944512       1383.49792       2.63599467    
  0.421962440       1383.45349       2.64218020    
  0.422974616       1383.40942       2.64834547    
  0.423989326       1383.36523       2.65454030    
  0.425001502       1383.32104       2.66073442    
  0.426014721       1383.27698       2.66694903    
  0.427019149       1383.23315       2.67312431    
  0.428028226       1383.18921       2.67934251    
  0.429033995       1383.14551       2.68555450    
  0.430040896       1383.10156       2.69178820    
  0.431038946       1383.05811       2.69798136    
  0.432041943       1383.01453       2.70421958    
  0.433042228       1382.97095       2.71045518    
  0.434041411       1382.92737       2.71669841    
  0.435034573       1382.88416       2.72291803    
  0.436031312       1382.84082       2.72917461    
  0.437029213       1382.79736       2.73545265    
  0.438015819       1382.75439       2.74167395    
  0.439007938       1382.71118       2.74794436    
  0.439997137       1382.66821       2.75421047    
  0.440987885       1382.62512       2.76050091    
  0.441968828       1382.58240       2.76674294    
  0.442956030       1382.53943       2.77303934    
  0.443943441       1382.49646       2.77935123    
  0.444919854       1382.45398       2.78560710    
  0.445901752       1382.41125       2.79191232    
  0.446881592       1382.36865       2.79821849    
  0.447860390       1382.32605       2.80453205    
  0.448832840       1382.28381       2.81081867    
  0.449810058       1382.24133       2.81715059    
  0.450786769       1382.19885       2.82349324    
  0.451752961       1382.15674       2.82978201    
  0.452726543       1382.11450       2.83613276    
  0.453700185       1382.07214       2.84249806    
  0.454661071       1382.03040       2.84879422    
  0.455630779       1381.98816       2.85516214    
  0.456600875       1381.94604       2.86154675    
  0.457557023       1381.90442       2.86785388    
  0.458522886       1381.86243       2.87423897    
  0.459489048       1381.82043       2.88064027    
  0.460441023       1381.77905       2.88696170    
  0.461403012       1381.73730       2.89336348    
  0.462364942       1381.69543       2.89977908    
  0.463313073       1381.65430       2.90611696    
  0.464271188       1381.61267       2.91253519    
  0.465228647       1381.57104       2.91896343    
  0.466173440       1381.52991       2.92532039    
  0.467127860       1381.48853       2.93175626    
  0.468080401       1381.44714       2.93819356    
  0.469022363       1381.40613       2.94457316    
  0.469973236       1381.36487       2.95102739    
  0.470920384       1381.32373       2.95747018    
  0.471860230       1381.28284       2.96387744    
  0.472808182       1381.24170       2.97035384    
  0.473748535       1381.20081       2.97679210    
  0.474687576       1381.16003       2.98323584    
  0.475634426       1381.11890       2.98974705    
  0.476564497       1381.07849       2.99615645    
  0.477505654       1381.03760       3.00265646    
  0.478443891       1380.99695       3.00915027    
  0.479372770       1380.95654       3.01559329    
  0.480311424       1380.91577       3.02211809    
  0.481241971       1380.87537       3.02860045    
  0.482171476       1380.83496       3.03508925    
  0.483107984       1380.79431       3.04164124    
  0.484029144       1380.75439       3.04809952    
  0.484961510       1380.71387       3.05465031    
  0.485888064       1380.67358       3.06117439    
  0.486809790       1380.63354       3.06767797    
  0.487741858       1380.59314       3.07426882    
  0.488656610       1380.55347       3.08075118    
  0.489583254       1380.51318       3.08733153    
  0.490504205       1380.47314       3.09388518    
  0.491420180       1380.43347       3.10041738    
  0.492346257       1380.39319       3.10703588    
  0.493255675       1380.35376       3.11354876    
  0.494177312       1380.31372       3.12016320    
  0.495091200       1380.27405       3.12673593    
  0.496003091       1380.23450       3.13330793    
  0.496921867       1380.19458       3.13994360    
  0.497827113       1380.15527       3.14649558    
  0.498746872       1380.11536       3.15316629    
  0.499648690       1380.07617       3.15972066    
  0.500561059       1380.03662       3.16636586    
  0.501469493       1379.99719       3.17299581    
  0.502372146       1379.95801       3.17959762    
  0.503284574       1379.91846       3.18628454    
  0.504181802       1379.87952       3.19287395    
  0.505095363       1379.83984       3.19959760    
  0.505988002       1379.80103       3.20618081    
  0.506894648       1379.76172       3.21288085    
  0.507794082       1379.72266       3.21954179    
  0.508690596       1379.68372       3.22619486    
  0.509594202       1379.64453       3.23291445    
  0.510485530       1379.60583       3.23955631    
  0.511390090       1379.56665       3.24631047    
  0.512277067       1379.52808       3.25294781    
  0.513180315       1379.48889       3.25972033    
  0.514065742       1379.45044       3.26637292    
  0.514962316       1379.41162       3.27312279    
  0.515852451       1379.37292       3.27983856    
  0.516741157       1379.33435       3.28655696    
  0.517634034       1379.29565       3.29332089    
  0.518518090       1379.25720       3.30003142    
  0.519411504       1379.21851       3.30682731    
  0.520291686       1379.18030       3.31353593    
  0.521185040       1379.14148       3.32035899    
  0.522061884       1379.10352       3.32706952    
  0.522954702       1379.06470       3.33391666    
  0.523828387       1379.02686       3.34063029    
  0.524720609       1378.98804       3.34750009    
  0.525591314       1378.95032       3.35421824    
  0.526478171       1378.91174       3.36107492    
  0.527352691       1378.87390       3.36784959    
  0.528232455       1378.83569       3.37467885    
  0.529109001       1378.79761       3.38149714    
  0.529984772       1378.75964       3.38832259    
  0.530861557       1378.72156       3.39517021    
  0.531733930       1378.68372       3.40199709    
  0.532610238       1378.64563       3.40886831    
  0.533479869       1378.60791       3.41570091    
  0.534355223       1378.56995       3.42259288    
  0.535222352       1378.53235       3.42943311    
  0.536096632       1378.49438       3.43634391    
  0.536961496       1378.45679       3.44319391    
  0.537834406       1378.41895       3.45012164    
  0.538697183       1378.38147       3.45698237    
  0.539568603       1378.34363       3.46392608    
  0.540429533       1378.30627       3.47079945    
  0.541299343       1378.26855       3.47775769    
  0.542158484       1378.23120       3.48464465    
  0.543026507       1378.19360       3.49161625    
  0.543884218       1378.15637       3.49851894    
  0.544750273       1378.11877       3.50550246    
  0.545606673       1378.08154       3.51242161    
  0.546470642       1378.04407       3.51941609    
  0.547325850       1378.00696       3.52635336    
  0.548187554       1377.96948       3.53335714    
  0.549041867       1377.93237       3.54031467    
  0.549901128       1377.89514       3.54732609    
  0.550754845       1377.85803       3.55430627    
  0.551611304       1377.82080       3.56132269    
  0.552464962       1377.78381       3.56832957    
  0.553318202       1377.74670       3.57534719    
  0.554172456       1377.70959       3.58238673    
  0.555021822       1377.67273       3.58939958    
  0.555879414       1377.63550       3.59649444    
  0.556721151       1377.59900       3.60347176    
  0.557580292       1377.56165       3.61060786    
  0.558419406       1377.52527       3.61759067    
  0.559276164       1377.48804       3.62473392    
  0.560114741       1377.45166       3.63174009    
  0.560968757       1377.41455       3.63888860    
  0.561807215       1377.37805       3.64592075    
  0.562658370       1377.34119       3.65307331    
  0.563496888       1377.30469       3.66013336    
  0.564344943       1377.26782       3.66728711    
  0.565183997       1377.23145       3.67437959    
  0.566028357       1377.19470       3.68153000    
  0.566869140       1377.15820       3.68866420    
  0.567708671       1377.12170       3.69580173    
  0.568553984       1377.08508       3.70300221    
  0.569385171       1377.04895       3.71009588    
  0.570232332       1377.01208       3.71734071    
  0.571061373       1376.97607       3.72444344    
  0.571905494       1376.93945       3.73168969    
  0.572735071       1376.90332       3.73882413    
  0.573575795       1376.86682       3.74606895    
  0.574406564       1376.83069       3.75324202    
  0.575243175       1376.79431       3.76047873    
  0.576076984       1376.75818       3.76770568    
  0.576907337       1376.72205       3.77491641    
  0.577745318       1376.68555       3.78220749    
  0.578569174       1376.64978       3.78938866    
  0.579407513       1376.61340       3.79671073    
  0.580230474       1376.57764       3.80391216    
  0.581065238       1376.54126       3.81123042    
  0.581889927       1376.50549       3.81847501    
  0.582720160       1376.46936       3.82578158    
  0.583550632       1376.43323       3.83310437    
  0.584371150       1376.39758       3.84035277    
  0.585205197       1376.36133       3.84773564    
  0.586022615       1376.32568       3.85498428    
  0.586853921       1376.28955       3.86237025    
  0.587672651       1376.25403       3.86965871    
  0.588499606       1376.21802       3.87703419    
  0.589322269       1376.18225       3.88438511    
  0.590142310       1376.14661       3.89172673    
  0.590969563       1376.11060       3.89914656    
  0.591783583       1376.07520       3.90646172    
  0.592610538       1376.03918       3.91390753    
  0.593424916       1376.00378       3.92125368    
  0.594247401       1375.96802       3.92868662    
  0.595067084       1375.93225       3.93610859    
  0.595880926       1375.89685       3.94349146    
  0.596704781       1375.86108       3.95097947    
  0.597514510       1375.82581       3.95835280    
  0.598336458       1375.79004       3.96585155    
  0.599148035       1375.75464       3.97326994    
  0.599964738       1375.71912       3.98074841    
  0.600782692       1375.68347       3.98825288    
  0.601589918       1375.64844       3.99567270    
  0.602410436       1375.61267       4.00322866    
  0.603216887       1375.57751       4.01066971    
  0.604032934       1375.54199       4.01821232    
  0.604844987       1375.50671       4.02573347    
  0.605652213       1375.47156       4.03322268    
  0.606468737       1375.43591       4.04081297    
  0.607272089       1375.40100       4.04829454    
  0.608086526       1375.36548       4.05589342    
  0.608892977       1375.33032       4.06343174    
  0.609700799       1375.29517       4.07099724    
  0.610512733       1375.25977       4.07861471    
  0.611313820       1375.22485       4.08614540    
  0.612126112       1375.18945       4.09379530    
  0.612928748       1375.15454       4.10136843    
  0.613735080       1375.11938       4.10898972    
  0.614543736       1375.08411       4.11664820    
  0.615342319       1375.04932       4.12422466    
  0.616152108       1375.01404       4.13192225    
  0.616951942       1374.97913       4.13953876    
  0.617755830       1374.94409       4.14720821    
  0.618561745       1374.90894       4.15491104    
  0.619357884       1374.87427       4.16253471    
  0.620165050       1374.83899       4.17027855    
  0.620962739       1374.80420       4.17794514    
  0.621763527       1374.76929       4.18565607    
  0.622567117       1374.73425       4.19340801    
  0.623360991       1374.69958       4.20108080    
  0.624165237       1374.66455       4.20886707    
  0.624961734       1374.62976       4.21659374    
  0.625758648       1374.59509       4.22433758    
  0.626560450       1374.56006       4.23214436    
  0.627352178       1374.52551       4.23986673    
  0.628153086       1374.49048       4.24769258    
  0.628951132       1374.45569       4.25550556    
  0.629740655       1374.42126       4.26324844    
  0.630542994       1374.38623       4.27113152    
  0.631330848       1374.35181       4.27888727    
  0.632123888       1374.31714       4.28670788    
  0.632912755       1374.28271       4.29450130    
  0.633686781       1374.24890       4.30216217    
  0.634468913       1374.21472       4.30991697    
  0.635242224       1374.18103       4.31759787    
  0.636003494       1374.14771       4.32517290    
  0.636774778       1374.11401       4.33286142    
  0.637537658       1374.08069       4.34047890    
  0.638290703       1374.04785       4.34801149    
  0.639053106       1374.01453       4.35565138    
  0.639808297       1373.98145       4.36323214    
  0.640555322       1373.94885       4.37074327    
  0.641308963       1373.91589       4.37833500    
  0.642058015       1373.88318       4.38589239    
  0.642801344       1373.85071       4.39340591    
  0.643544674       1373.81812       4.40093184    
  0.644289434       1373.78564       4.40848541    
  0.645030975       1373.75317       4.41601944    
  0.645762384       1373.72119       4.42346334    
  0.646504104       1373.68872       4.43102407    
  0.647238314       1373.65662       4.43852139    
  0.647968531       1373.62463       4.44599056    
  0.648699164       1373.59277       4.45347643    
  0.649430692       1373.56067       4.46098423    
  0.650159478       1373.52881       4.46847677    
  0.650880396       1373.49731       4.47590065    
  0.651607811       1373.46545       4.48340321    
  0.652330816       1373.43384       4.49087334    
  0.653053999       1373.40210       4.49835730    
  0.653767526       1373.37097       4.50575495    
  0.654489696       1373.33936       4.51325274    
  0.655205727       1373.30798       4.52070045    
  0.655922830       1373.27661       4.52817106    
  0.656630337       1373.24561       4.53555393    
  0.657346308       1373.21423       4.54303694    
  0.658056140       1373.18311       4.55046892    
  0.658767104       1373.15198       4.55792427    
  0.659469843       1373.12122       4.56530523    
  0.660178602       1373.09021       4.57276201    
  0.660883129       1373.05933       4.58018589    
  0.661587894       1373.02844       4.58762455    
  0.662287951       1372.99780       4.59502554    
  0.662987351       1372.96716       4.60243177    
  0.663688064       1372.93640       4.60986328    
  0.664386094       1372.90588       4.61727905    
  0.665084720       1372.87524       4.62471199    
  0.665774405       1372.84497       4.63206291    
  0.666471303       1372.81445       4.63950109    
  0.667162836       1372.78418       4.64689493    
  0.667855263       1372.75378       4.65430975    
  0.668547451       1372.72339       4.66173363    
  0.669229507       1372.69348       4.66906071    
  0.669920921       1372.66321       4.67649937    
  0.670605242       1372.63318       4.68387413    
  0.671291292       1372.60315       4.69127941    
  0.671976984       1372.57300       4.69869184    
  0.672652900       1372.54333       4.70601034    
  0.673337579       1372.51331       4.71343565    
  0.674015522       1372.48364       4.72079897    
  0.674695075       1372.45386       4.72819185    
  0.675374269       1372.42395       4.73559189    
  0.676045775       1372.39453       4.74291945    
  0.676722288       1372.36487       4.75031376    
  0.677394927       1372.33533       4.75767660    
  0.678067744       1372.30579       4.76505280    
  0.678740501       1372.27625       4.77243996    
  0.679412544       1372.24683       4.77983093    
  0.680075049       1372.21765       4.78712845    
  0.680746078       1372.18823       4.79453039    
  0.681410432       1372.15906       4.80187035    
  0.682076454       1372.12988       4.80923986    
  0.682742119       1372.10059       4.81661654    
  0.683406949       1372.07141       4.82399654    
  0.684062898       1372.04260       4.83128738    
  0.684726417       1372.01343       4.83867502    
  0.685383856       1371.98462       4.84600496    
  0.686042607       1371.95569       4.85336161    
  0.686701119       1371.92676       4.86072588    
  0.687358856       1371.89783       4.86809301    
  0.688011050       1371.86914       4.87540913    
  0.688664496       1371.84045       4.88275003    
  0.689316809       1371.81177       4.89008951    
  0.689967752       1371.78320       4.89742470    
  0.690618932       1371.75464       4.90477324    
  0.691269517       1371.72595       4.91212654    
  0.691919446       1371.69739       4.91948271    
  0.692565024       1371.66907       4.92680073    
  0.693209350       1371.64075       4.93411589    
  0.693854570       1371.61243       4.94145203    
  0.694497406       1371.58411       4.94877148    
  0.695140541       1371.55579       4.95610523    
  0.695783257       1371.52759       4.96344519    
  0.696425259       1371.49939       4.97078800    
  0.697066367       1371.47119       4.97813177    
  0.697702527       1371.44324       4.98542881    
  0.698339224       1371.41516       4.99274349    
  0.698975205       1371.38721       5.00005960    
  0.699609637       1371.35925       5.00736952    
  0.700244129       1371.33142       5.01469088    
  0.700878084       1371.30347       5.02201605    
  0.701511443       1371.27563       5.02934504    
  0.702143908       1371.24780       5.03667498    
  0.702775478       1371.22009       5.04400492    
  0.703402102       1371.19250       5.05128717    
  0.704029679       1371.16492       5.05859232    
  0.704655945       1371.13733       5.06589270    
  0.705281079       1371.10974       5.07318974    
  0.705906093       1371.08228       5.08049583    
  0.706530571       1371.05481       5.08780670    
  0.707154334       1371.02734       5.09511948    
  0.707777321       1370.99988       5.10243273    
  0.708399475       1370.97253       5.10974789    
  0.709020734       1370.94519       5.11706305    
  0.709640980       1370.91785       5.12437630    
  0.710254550       1370.89087       5.13162088    
  0.710873008       1370.86365       5.13893366    
  0.711486995       1370.83655       5.14620399    
  0.712101519       1370.80957       5.15349054    
  0.712715566       1370.78247       5.16078234    
  0.713328898       1370.75549       5.16807604    
  0.713941514       1370.72852       5.17537117    
  0.714553297       1370.70154       5.18266726    
  0.715164244       1370.67468       5.18996286    
  0.715774357       1370.64771       5.19725895    
  0.716383576       1370.62097       5.20455456    
  0.716991901       1370.59412       5.21185017    
  0.717599273       1370.56738       5.21914339    
  0.718201995       1370.54077       5.22639227    
  0.718806148       1370.51416       5.23366785    
  0.719408453       1370.48767       5.24093103    
  0.720009983       1370.46118       5.24819517    
  0.720611155       1370.43469       5.25546503    
  0.721211672       1370.40820       5.26273727    
  0.721811473       1370.38171       5.27001047    
  0.722410440       1370.35535       5.27728367    
  0.723008573       1370.32898       5.28455687    
  0.723605871       1370.30261       5.29183006    
  0.724202335       1370.27637       5.29910231    
  0.724797845       1370.25012       5.30637360    
  0.725392520       1370.22388       5.31364489    
  0.725986302       1370.19763       5.32091475    
  0.726579189       1370.17151       5.32818317    
  0.727171123       1370.14539       5.33545113    
  0.727762222       1370.11938       5.34271765    
  0.728352427       1370.09338       5.34998322    
  0.728941679       1370.06738       5.35724735    
  0.729530036       1370.04138       5.36451006    
  0.730117500       1370.01550       5.37177086    
  0.730702162       1369.98975       5.37900734    
  0.731286049       1369.96399       5.38624382    
  0.731869638       1369.93823       5.39348698    
  0.732451737       1369.91248       5.40072060    
  0.733033538       1369.88684       5.40796041    
  0.733614624       1369.86121       5.41520119    
  0.734194994       1369.83557       5.42244291    
  0.734774470       1369.81006       5.42968321    
  0.735353172       1369.78455       5.43692303    
  0.735931039       1369.75903       5.44416237    
  0.736508071       1369.73352       5.45140076    
  0.737084270       1369.70813       5.45863819    
  0.737659633       1369.68274       5.46587372    
  0.738234043       1369.65735       5.47310877    
  0.738807678       1369.63208       5.48034239    
  0.739380419       1369.60669       5.48757458    
  0.739952326       1369.58154       5.49480534    
  0.740523338       1369.55627       5.50203514    
  0.741093516       1369.53113       5.50926304    
  0.741662860       1369.50598       5.51648998    
  0.742231309       1369.48083       5.52371550    
  0.742798924       1369.45581       5.53093958    
  0.743365645       1369.43079       5.53816223    
  0.743931532       1369.40576       5.54538298    
  0.744496584       1369.38086       5.55260277    
  0.745060802       1369.35596       5.55982065    
  0.745624185       1369.33105       5.56703806    
  0.746186674       1369.30615       5.57425308    
  0.746748388       1369.28137       5.58146715    
  0.747309208       1369.25659       5.58867979    
  0.747869253       1369.23181       5.59589148    
  0.748428464       1369.20715       5.60310125    
  0.748986840       1369.18250       5.61031008    
  0.749544442       1369.15784       5.61751795    
  0.750101268       1369.13330       5.62472439    
  0.750657260       1369.10864       5.63193035    
  0.751212478       1369.08411       5.63913488    
  0.751766980       1369.05969       5.64633942    
  0.752320707       1369.03516       5.65354347    
  0.752873838       1369.01074       5.66074800    
  0.753426373       1368.98633       5.66795444    
  0.753978610       1368.96191       5.67516613    
  0.754530728       1368.93750       5.68238592    
  0.755079031       1368.91333       5.68956470    
  0.755628407       1368.88904       5.69676638    
  0.756175518       1368.86487       5.70394707    
  0.756721795       1368.84070       5.71112680    
  0.757267296       1368.81653       5.71830463    
  0.757812023       1368.79248       5.72548103    
  0.758355916       1368.76843       5.73265648    
  0.758899033       1368.74438       5.73983002    
  0.759441316       1368.72046       5.74700212    
  0.759982944       1368.69653       5.75417328    
  0.760523736       1368.67261       5.76134253    
  0.761063755       1368.64868       5.76851130    
  0.761603057       1368.62488       5.77567959    
  0.762141645       1368.60107       5.78284597    
  0.762679517       1368.57727       5.79001236    
  0.763216674       1368.55347       5.79717875    
  0.763753176       1368.52979       5.80434465    
  0.764289081       1368.50610       5.81151104    
  0.764824450       1368.48242       5.81867933    
  0.765359342       1368.45874       5.82585001    
  0.765894175       1368.43506       5.83302927    
  0.766429842       1368.41138       5.84022903    
  0.766959727       1368.38794       5.84735823    
  0.767491996       1368.36438       5.85452986    
  0.768021286       1368.34094       5.86166906    
  0.768549919       1368.31750       5.86880779    
  0.769077778       1368.29419       5.87594557    
  0.769604981       1368.27087       5.88308334    
  0.770131528       1368.24756       5.89022017    
  0.770657420       1368.22437       5.89735746    
  0.771182716       1368.20105       5.90449476    
  0.771707475       1368.17786       5.91163254    
  0.772231698       1368.15466       5.91877270    
  0.772755504       1368.13147       5.92591619    
  0.773279130       1368.10828       5.93306494    
  0.773805916       1368.08496       5.94026613    
  0.774323642       1368.06201       5.94735146    
  0.774845958       1368.03894       5.95450926    
  0.775364339       1368.01599       5.96162033    
  0.775882065       1367.99304       5.96873188    
  0.776399195       1367.97021       5.97584295    
  0.776915729       1367.94727       5.98295498    
  0.777431726       1367.92444       5.99006796    
  0.777947307       1367.90161       5.99718285    
  0.778462410       1367.87878       6.00430059    
  0.778977334       1367.85608       6.01142406    
  0.779492676       1367.83325       6.01856136    
  0.780008435       1367.81042       6.02571297    
  0.780518293       1367.78784       6.03279114    
  0.781030774       1367.76514       6.03991461    
  0.781540155       1367.74255       6.04700232    
  0.782049000       1367.71997       6.05409145    
  0.782557309       1367.69751       6.06118202    
  0.783065259       1367.67505       6.06827450    
  0.783572793       1367.65259       6.07537127    
  0.784080267       1367.63013       6.08247423    
  0.784588337       1367.60754       6.08959389    
  0.785096586       1367.58508       6.09672499    
  0.785599053       1367.56274       6.10378218    
  0.786104143       1367.54041       6.11088562    
  0.786606133       1367.51819       6.11795330    
  0.787107706       1367.49597       6.12502241    
  0.787608862       1367.47375       6.13209486    
  0.788109779       1367.45154       6.13917160    
  0.788610697       1367.42944       6.14625645    
  0.789112508       1367.40710       6.15336275    
  0.789613605       1367.38501       6.16046667    
  0.790109873       1367.36292       6.16750956    
  0.790608287       1367.34094       6.17459202    
  0.791103780       1367.31897       6.18164062    
  0.791598916       1367.29700       6.18869257    
  0.792093873       1367.27502       6.19574976    
  0.792588830       1367.25317       6.20281458    
  0.793084443       1367.23120       6.20989752    
  0.793581009       1367.20911       6.21700239    
  0.794070601       1367.18750       6.22401476    
  0.794563830       1367.16565       6.23108768    
  0.795053601       1367.14392       6.23811817    
  0.795543134       1367.12219       6.24515343    
  0.796032548       1367.10046       6.25219536    
  0.796522141       1367.07886       6.25924826    
  0.797015309       1367.05701       6.26635981    
  0.797500134       1367.03552       6.27335930    
  0.797988176       1367.01379       6.28041220    
  0.798473597       1366.99231       6.28743601    
  0.798957944       1366.97083       6.29445267    
  0.799442291       1366.94934       6.30147600    
  0.799926877       1366.92786       6.30851126    
  0.800413847       1366.90637       6.31558895    
  0.800895989       1366.88489       6.32260370    
  0.801377594       1366.86365       6.32961941    
  0.801858962       1366.84229       6.33663845    
  0.802338481       1366.82104       6.34363985    
  0.802818120       1366.79968       6.35064888    
  0.803298175       1366.77844       6.35767317    
  0.803782463       1366.75696       6.36476660    
  0.804255545       1366.73596       6.37170315    
  0.804735184       1366.71472       6.37874413    
  0.805210233       1366.69360       6.38572550    
  0.805685282       1366.67261       6.39271450    
  0.806160688       1366.65149       6.39971638    
  0.806638300       1366.63037       6.40675783    
  0.807112396       1366.60925       6.41375494    
  0.807584405       1366.58838       6.42072964    
  0.808057308       1366.56738       6.42772484    
  0.808528066       1366.54651       6.43469667    
  0.808999240       1366.52563       6.44168091    
  0.809472203       1366.50464       6.44870043    
  0.809943318       1366.48376       6.45569944    
  0.810410440       1366.46301       6.46264696    
  0.810879767       1366.44226       6.46963453    
  0.811346531       1366.42151       6.47659159    
  0.811813772       1366.40076       6.48356390    
  0.812284231       1366.37988       6.49059105    
  0.812748492       1366.35938       6.49753284    
  0.813213527       1366.33875       6.50449419    
  0.813677907       1366.31812       6.51145315    
  0.814140975       1366.29761       6.51839972    
  0.814604878       1366.27698       6.52536583    
  0.815072656       1366.25623       6.53239822    
  0.815529466       1366.23596       6.53927279    
  0.815993011       1366.21545       6.54625654    
  0.816452205       1366.19507       6.55318165    
  0.816911995       1366.17468       6.56012297    
  0.817374587       1366.15417       6.56711483    
  0.817832470       1366.13379       6.57404184    
  0.818289518       1366.11353       6.58096457    
  0.818747103       1366.09326       6.58790207    
  0.819203138       1366.07300       6.59482336    
  0.819660783       1366.05273       6.60177612    
  0.820118785       1366.03235       6.60874176    
  0.820570111       1366.01233       6.61561346    
  0.821025729       1365.99219       6.62255716    
  0.821478248       1365.97205       6.62946129    
  0.821932197       1365.95190       6.63639450    
  0.822387874       1365.93164       6.64336157    
  0.822835267       1365.91187       6.65020847    
  0.823288023       1365.89172       6.65714455    
  0.823737264       1365.87183       6.66403484    
  0.824188173       1365.85181       6.67095709    
  0.824640214       1365.83179       6.67790461    
  0.825084627       1365.81201       6.68474150    
  0.825534046       1365.79211       6.69166327    
  0.825980306       1365.77222       6.69854259    
  0.826428890       1365.75232       6.70546484    
  0.826875746       1365.73254       6.71236801    
  0.827318370       1365.71289       6.71921301    
  0.827764034       1365.69312       6.72611141    
  0.828207552       1365.67346       6.73298359    
  0.828657806       1365.65344       6.73996782    
  0.829093337       1365.63416       6.74672985    
  0.829538465       1365.61438       6.75364923    
  0.829978406       1365.59485       6.76049328    
  0.830419719       1365.57520       6.76736736    
  0.830864072       1365.55554       6.77429438    
  0.831298530       1365.53625       6.78107452    
  0.831739664       1365.51660       6.78796673    
  0.832177222       1365.49719       6.79480839    
  0.832619429       1365.47766       6.80173016    
  0.833052933       1365.45837       6.80852318    
  0.833489895       1365.43896       6.81537676    
  0.833925545       1365.41968       6.82221699    
  0.834361613       1365.40027       6.82907057    
  0.834799230       1365.38086       6.83595610    
  0.835228801       1365.36182       6.84272051    
  0.835664153       1365.34241       6.84958363    
  0.836096644       1365.32324       6.85640764    
  0.836534441       1365.30383       6.86332273    
  0.836959362       1365.28491       6.87004137    
  0.837393105       1365.26575       6.87690639    
  0.837822497       1365.24658       6.88370895    
  0.838259339       1365.22729       6.89063644    
  0.838680446       1365.20850       6.89732170    
  0.839112282       1365.18933       6.90418291    
  0.839538872       1365.17041       6.91096735    
  0.839969218       1365.15137       6.91781950    
  0.840394139       1365.13245       6.92459106    
  0.840819180       1365.11365       6.93137121    
  0.841245353       1365.09473       6.93817663    
  0.841672480       1365.07568       6.94500351    
  0.842096329       1365.05688       6.95178461    
  0.842517853       1365.03821       6.95853567    
  0.842942119       1365.01929       6.96533728    
  0.843366802       1365.00049       6.97215176    
  0.843788207       1364.98181       6.97891998    
  0.844207346       1364.96313       6.98565817    
  0.844629288       1364.94446       6.99244833    
  0.845052242       1364.92566       6.99926233    
  0.845469892       1364.90710       7.00599623    
  0.845887601       1364.88855       7.01273775    
  0.846306860       1364.87000       7.01951075    
  0.846731842       1364.85107       7.02638292    
  0.847140193       1364.83301       7.03299332    
  0.847560287       1364.81433       7.03979921    
  0.847975075       1364.79590       7.04652691    
  0.848396480       1364.77722       7.05336666    
  0.848803461       1364.75916       7.05998039    
  0.849220932       1364.74060       7.06676912    
  0.849634111       1364.72217       7.07349634    
  0.850051165       1364.70374       7.08029175    
  0.850457430       1364.68567       7.08691835    
  0.850872040       1364.66724       7.09368753    
  0.851284504       1364.64893       7.10042810    
  0.851695776       1364.63062       7.10715485    
  0.852102458       1364.61267       7.11381340    
  0.852513969       1364.59436       7.12055683    
  0.852929652       1364.57593       7.12737560    
  0.853329182       1364.55811       7.13393545    
  0.853740513       1364.53992       7.14069510    
  0.854147255       1364.52185       7.14738655    
  0.854557395       1364.50366       7.15413952    
  0.854957402       1364.48584       7.16073179    
  0.855365753       1364.46777       7.16746759    
  0.855773985       1364.44958       7.17420816    
  0.856174648       1364.43176       7.18083000    
  0.856577992       1364.41394       7.18750238    
  0.856982410       1364.39587       7.19419813    
  0.857389033       1364.37793       7.20093775    
  0.857784331       1364.36035       7.20749474    
  0.858188927       1364.34241       7.21421194    
  0.858593583       1364.32434       7.22093725    
  0.858989239       1364.30676       7.22751904    
  0.859389246       1364.28906       7.23417854    
  0.859789670       1364.27124       7.24085188    
  0.860191226       1364.25342       7.24755001    
  0.860583305       1364.23608       7.25409651    
  0.860983789       1364.21826       7.26078892    
  0.861387014       1364.20032       7.26753283    
  0.861774266       1364.18311       7.27401590    
  0.862173736       1364.16541       7.28070974    
  0.862570167       1364.14783       7.28735924    
  0.862964034       1364.13037       7.29397058    
  0.863355219       1364.11292       7.30054379    
  0.863751233       1364.09534       7.30720425    
  0.864147484       1364.07776       7.31387472    
  0.864533365       1364.06067       7.32037592    
  0.864928544       1364.04309       7.32703972    
  0.865325511       1364.02551       7.33374023    
  0.865707338       1364.00854       7.34019089    
  0.866101325       1363.99097       7.34685230    
  0.866495013       1363.97351       7.35351562    
  0.866878092       1363.95654       7.36000490    
  0.867267549       1363.93921       7.36660767    
  0.867657721       1363.92188       7.37322855    
  0.868044615       1363.90466       7.37980080    
  0.868427992       1363.88770       7.38631821    
  0.868817449       1363.87036       7.39294434    
  0.869205117       1363.85315       7.39954710    
  0.869584620       1363.83630       7.40601587    
  0.869972765       1363.81909       7.41263723    
  0.870360374       1363.80188       7.41925573    
  0.870736659       1363.78516       7.42568731    
  0.871123374       1363.76807       7.43230247    
  0.871510327       1363.75085       7.43892813    
  0.871883929       1363.73425       7.44532967    
  0.872269154       1363.71716       7.45193672    
  0.872655213       1363.69995       7.45856380    
  0.873026371       1363.68347       7.46494055    
  0.873410046       1363.66650       7.47153902    
  0.873794913       1363.64941       7.47816277    
  0.874163866       1363.63306       7.48451853    
  0.874546051       1363.61609       7.49110842    
  0.874929488       1363.59900       7.49772453    
  0.875296474       1363.58276       7.50406313    
  0.875677109       1363.56580       7.51064301    
  0.876058936       1363.54883       7.51724863    
  0.876424193       1363.53271       7.52357388    
  0.876803279       1363.51587       7.53014374    
  0.877183259       1363.49902       7.53673458    
  0.877546966       1363.48279       7.54304981    
  0.877924502       1363.46606       7.54960918    
  0.878302395       1363.44934       7.55618191    
  0.878664851       1363.43323       7.56249094    
  0.879040778       1363.41650       7.56903982    
  0.879416466       1363.39978       7.57558966    
  0.879777908       1363.38379       7.58189726    
  0.880152285       1363.36719       7.58843613    
  0.880525410       1363.35059       7.59495831    
  0.880886137       1363.33459       7.60126925    
  0.881259024       1363.31799       7.60779905    
  0.881629229       1363.30164       7.61428642    
  0.881989598       1363.28564       7.62060738    
  0.882361174       1363.26904       7.62713051    
  0.882727861       1363.25281       7.63357306    
  0.883088410       1363.23682       7.63991356    
  0.883459210       1363.22034       7.64643908    
  0.883821249       1363.20435       7.65281582    
  0.884183049       1363.18823       7.65919352    
  0.884557009       1363.17163       7.66579103    
  0.884908140       1363.15601       7.67199135    
  0.885275364       1363.13977       7.67848206    
  0.885642529       1363.12341       7.68497658    
  0.885993779       1363.10791       7.69119453    
  0.886359572       1363.09167       7.69767523    
  0.886722982       1363.07544       7.70411921    
  0.887074947       1363.05981       7.71036530    
  0.887439728       1363.04370       7.71684408    
  0.887798309       1363.02783       7.72321796    
  0.888151944       1363.01208       7.72950935    
  0.888518095       1362.99585       7.73602915    
  0.888867617       1362.98035       7.74225807    
  0.889226019       1362.96436       7.74864912    
  0.889588714       1362.94836       7.75512362    
  0.889934242       1362.93298       7.76129532    
  0.890294671       1362.91699       7.76773977    
  0.890650988       1362.90112       7.77411509    
  0.890998304       1362.88574       7.78033543    
  0.891358972       1362.86975       7.78679943    
  0.891707718       1362.85425       7.79305506    
  0.892059147       1362.83862       7.79936361    
  0.892419398       1362.82275       7.80583572    
  0.892760217       1362.80762       7.81196404    
  0.893116772       1362.79175       7.81837988    
  0.893468559       1362.77612       7.82471561    
  0.893812001       1362.76086       7.83090544    
  0.894170225       1362.74500       7.83736753    
  0.894511819       1362.72986       7.84353447    
  0.894861519       1362.71436       7.84985352    
  0.895215333       1362.69861       7.85625076    
  0.895553172       1362.68359       7.86236477    
  0.895906508       1362.66797       7.86876345    
  0.896251321       1362.65271       7.87501383    
  0.896593332       1362.63745       7.88121843    
  0.896948636       1362.62170       7.88766861    
  0.897282004       1362.60693       7.89372587    
  0.897632301       1362.59143       7.90009451    
  0.897976756       1362.57617       7.90636349    
  0.898313999       1362.56116       7.91250467    
  0.898668766       1362.54541       7.91897106    
  0.898998380       1362.53076       7.92498398    
  0.899345994       1362.51538       7.93132925    
  0.899688900       1362.50012       7.93759441    
  0.900022388       1362.48535       7.94369221    
  0.900375605       1362.46973       7.95015574    
  0.900702119       1362.45520       7.95613432    
  0.901047230       1362.43994       7.96245909    
  0.901387811       1362.42480       7.96870565    
  0.901718438       1362.41016       7.97477531    
  0.902069211       1362.39465       7.98121929    
  0.902393103       1362.38025       7.98717356    
  0.902735889       1362.36499       7.99347973    
  0.903073430       1362.35010       7.99969530    
  0.903402030       1362.33545       8.00574970    
  0.903749585       1362.32007       8.01215935    
  0.904071450       1362.30579       8.01809883    
  0.904412091       1362.29065       8.02439117    
  0.904745817       1362.27588       8.03055954    
  0.905073225       1362.26135       8.03661633    
  0.905416608       1362.24622       8.04297352    
  0.905737162       1362.23193       8.04891109    
  0.906076312       1362.21692       8.05519962    
  0.906404793       1362.20239       8.06129456    
  0.906732500       1362.18787       8.06737995    
  0.907070458       1362.17285       8.07365990    
  0.907390475       1362.15869       8.07961178    
  0.907731473       1362.14355       8.08595848    
  0.908049583       1362.12939       8.09188271    
  0.908381879       1362.11475       8.09807682    
  0.908711374       1362.10010       8.10422230    
  0.909032047       1362.08582       8.11020851    
  0.909369707       1362.07092       8.11651707    
  0.909684181       1362.05701       8.12239742    
  0.910018623       1362.04211       8.12865353    
  0.910338998       1362.02795       8.13465214    
  0.910662889       1362.01355       8.14072132    
  0.910992324       1361.99902       8.14689922    
  0.911308229       1361.98499       8.15282726    
  0.911643565       1361.97009       8.15912437    
  0.911953866       1361.95630       8.16495705    
  0.912284851       1361.94165       8.17118168    
  0.912602067       1361.92761       8.17715168    
  0.912922263       1361.91345       8.18318272    
  0.913248181       1361.89905       8.18932629    
  0.913560867       1361.88513       8.19522476    
  0.913892210       1361.87048       8.20147896    
  0.914199650       1361.85681       8.20728779    
  0.914529085       1361.84229       8.21351528    
  0.914839566       1361.82849       8.21938896    
  0.915159583       1361.81433       8.22544861    
  0.915478945       1361.80017       8.23149967    
  0.915790260       1361.78638       8.23740196    
  0.916115761       1361.77197       8.24357796    
  0.916421711       1361.75842       8.24938774    
  0.916750848       1361.74377       8.25564194    
  0.917052269       1361.73047       8.26137447    
  0.917376041       1361.71606       8.26753521    
  0.917684853       1361.70239       8.27341652    
  0.917998016       1361.68860       8.27938366    
  0.918314755       1361.67456       8.28542423    
  0.918621063       1361.66101       8.29127026    
  0.918942511       1361.64673       8.29740906    
  0.919244051       1361.63342       8.30317211    
  0.919568479       1361.61902       8.30937767    
  0.919866025       1361.60583       8.31507206    
  0.920187533       1361.59155       8.32123089    
  0.920488536       1361.57825       8.32699871    
  0.920801044       1361.56445       8.33299351    
  0.921109855       1361.55078       8.33892059    
  0.921414495       1361.53723       8.34477234    
  0.921728551       1361.52332       8.35080910    
  0.922028184       1361.51001       8.35657310    
  0.922345340       1361.49597       8.36267757    
  0.922641039       1361.48291       8.36837387    
  0.922960401       1361.46875       8.37452984    
  0.923252761       1361.45581       8.38016891    
  0.923573792       1361.44165       8.38636589    
  0.923862875       1361.42883       8.39194965    
  0.924176335       1361.41492       8.39800930    
  0.924474895       1361.40173       8.40378380    
  0.924777508       1361.38831       8.40964222    
  0.925082743       1361.37488       8.41555500    
  0.925380230       1361.36169       8.42132092    
  0.925688565       1361.34802       8.42730141    
  0.925982118       1361.33508       8.43299961    
  0.926292539       1361.32129       8.43902969    
  0.926582754       1361.30847       8.44467163    
  0.926894665       1361.29468       8.45073891    
  0.927182078       1361.28198       8.45633221    
  0.927495122       1361.26807       8.46243095    
  0.927779913       1361.25549       8.46798134    
  0.928093791       1361.24158       8.47410488    
  0.928376019       1361.22913       8.47961235    
  0.928685069       1361.21545       8.48564911    
  0.928972363       1361.20276       8.49126434    
  0.929273188       1361.18933       8.49714851    
  0.929565966       1361.17639       8.50287819    
  0.929861367       1361.16333       8.50866413    
  0.930157125       1361.15027       8.51446056    
  0.930448771       1361.13733       8.52017975    
  0.930746317       1361.12427       8.52602005    
  0.931034863       1361.11145       8.53168583    
  0.931333601       1361.09827       8.53755760    
  0.931619525       1361.08557       8.54317951    
  0.931919038       1361.07239       8.54907322    
  0.932202637       1361.05981       8.55465794    
  0.932502627       1361.04651       8.56056881    
  0.932784140       1361.03406       8.56611919    
  0.933084369       1361.02075       8.57204342    
  0.933363974       1361.00842       8.57756424    
  0.933664262       1360.99512       8.58349705    
  0.933942199       1360.98291       8.58899117    
  0.934242308       1360.96960       8.59492970    
  0.934518635       1360.95740       8.60039997    
  0.934818506       1360.94409       8.60634041    
  0.935093403       1360.93201       8.61178970    
  0.935392916       1360.91870       8.61773014    
  0.935666442       1360.90662       8.62315941    
  0.935965359       1360.89343       8.62909794    
  0.936237693       1360.88135       8.63451004    
  0.936536014       1360.86816       8.64044285    
  0.936807215       1360.85620       8.64583969    
  0.937104762       1360.84302       8.65176678    
  0.937374949       1360.83118       8.65714931    
  0.937671661       1360.81799       8.66306686    
  0.937940896       1360.80615       8.66843891    
  0.938236654       1360.79309       8.67434406    
  0.938505054       1360.78113       8.67970657    
  0.938799739       1360.76819       8.68559837    
  0.939067423       1360.75635       8.69095325    
  0.939360976       1360.74341       8.69682980    
  0.939628005       1360.73157       8.70217896    
  0.939920247       1360.71863       8.70803642    
  0.940186858       1360.70691       8.71338367    
  0.940477669       1360.69397       8.71922016    
  0.940743864       1360.68225       8.72456741    
  0.941033125       1360.66943       8.73037910    
  0.941299140       1360.65771       8.73572922    
  0.941586673       1360.64502       8.74151421    
  0.941852689       1360.63330       8.74687004    
  0.942138314       1360.62073       8.75262451    
  0.942404449       1360.60889       8.75799084    
  0.942687988       1360.59644       8.76371002    
  0.942954600       1360.58459       8.76909161    
  0.943235755       1360.57227       8.77476978    
  0.943503141       1360.56042       8.78017426    
  0.943781555       1360.54810       8.78580570    
  0.944050193       1360.53625       8.79124069    
  0.944325447       1360.52405       8.79681492    
  0.944595993       1360.51221       8.80229568    
  0.944867373       1360.50012       8.80779934    
  0.945141196       1360.48804       8.81335354    
  0.945407450       1360.47632       8.81875801    
  0.945689321       1360.46387       8.82448387    
  0.945944667       1360.45264       8.82967377    
  0.946231008       1360.43994       8.83549786    
  0.946483552       1360.42883       8.84063721    
  0.946767569       1360.41626       8.84642029    
  0.947020769       1360.40515       8.85157871    
  0.947302103       1360.39270       8.85731506    
  0.947556257       1360.38147       8.86250019    
  0.947834671       1360.36926       8.86818314    
  0.948090196       1360.35791       8.87340260    
  0.948365271       1360.34583       8.87902451    
  0.948622704       1360.33447       8.88428974    
  0.948893845       1360.32251       8.88983822    
  0.949154198       1360.31104       8.89516926    
  0.949420452       1360.29919       8.90062428    
  0.949685931       1360.28760       8.90606594    
  0.949944913       1360.27612       8.91137886    
  0.950219333       1360.26404       8.91701126    
  0.950467527       1360.25305       8.92210865    
  0.950745523       1360.24084       8.92782211    
  0.950991929       1360.22998       8.93288898    
  0.951266527       1360.21777       8.93853951    
  0.951514840       1360.20691       8.94365120    
  0.951785564       1360.19495       8.94922829    
  0.952036560       1360.18384       8.95440102    
  0.952302575       1360.17212       8.95988846    
  0.952557743       1360.16089       8.96515369    
  0.952817619       1360.14941       8.97052002    
  0.953083038       1360.13770       8.97600365    
  0.953329384       1360.12683       8.98109722    
  0.953602135       1360.11487       8.98673916    
  0.953843653       1360.10425       8.99173832    
  0.954114258       1360.09229       8.99734211    
  0.954357445       1360.08154       9.00238228    
  0.954623580       1360.06982       9.00790024    
  0.954870284       1360.05896       9.01301956    
  0.955130816       1360.04749       9.01842785    
  0.955383599       1360.03638       9.02367878    
  0.955635965       1360.02527       9.02892303    
  0.955899656       1360.01367       9.03440666    
  0.956139147       1360.00305       9.03939056    
  0.956407189       1359.99121       9.04497051    
  0.956645370       1359.98071       9.04993343    
  0.956908703       1359.96912       9.05542183    
  0.957138300       1359.95911       9.06021118    
  0.957364798       1359.94910       9.06493759    
  0.957568645       1359.94006       9.06919289    
  0.957753539       1359.93201       9.07305527    
  0.957932472       1359.92407       9.07679462    
  0.958076715       1359.91772       9.07980824    
  0.958223522       1359.91125       9.08287907    
  0.958338618       1359.90613       9.08528709    
  0.958447814       1359.90137       9.08757114    
  0.958533466       1359.89758       9.08936310    
  0.958605587       1359.89441       9.09087276    
  0.958662152       1359.89197       9.09205723    
  0.958696902       1359.89038       9.09278488    
  0.958720267       1359.88940       9.09327412    
  0.958724320       1359.88916       9.09335899    
  0.958736479       1359.88867       9.09361267    
  0.958764553       1359.88745       9.09420109    
  0.958810568       1359.88538       9.09516430    
  0.958874106       1359.88257       9.09649467    
  0.958948612       1359.87927       9.09805584    
  0.959049404       1359.87488       9.10016823    
  0.959155560       1359.87024       9.10239220    
  0.959290087       1359.86426       9.10521317    
  0.959431291       1359.85803       9.10817337    
  0.959595919       1359.85083       9.11162663    
  0.959780753       1359.84265       9.11550522    
  0.959962308       1359.83472       9.11931705    
  0.960188687       1359.82471       9.12407112    
  0.960405648       1359.81519       9.12863159    
  0.960655928       1359.80420       9.13389301    
  0.960888565       1359.79395       9.13878727    
  0.961129606       1359.78333       9.14386082    
  0.961376131       1359.77258       9.14905262    
  0.961601317       1359.76270       9.15379810    
  0.961853385       1359.75159       9.15911198    
  0.962078750       1359.74170       9.16386604    
  0.962323308       1359.73096       9.16902828    
  0.962560356       1359.72046       9.17403507    
  0.962790310       1359.71033       9.17889309    
  0.963038087       1359.69946       9.18413067    
  0.963260472       1359.68970       9.18883610    
  0.963506460       1359.67896       9.19404125    
  0.963734686       1359.66895       9.19887447    
  0.963970304       1359.65857       9.20386600    
  0.964212358       1359.64795       9.20899773    
  0.964433253       1359.63818       9.21368313    
  0.964679480       1359.62744       9.21890831    
  0.964902401       1359.61755       9.22364140    
  0.965139568       1359.60718       9.22867966    
  0.965378284       1359.59668       9.23375320    
  0.965597034       1359.58716       9.23840618    
  0.965842724       1359.57629       9.24363327    
  0.966061831       1359.56677       9.24829769    
  0.966298938       1359.55627       9.25334835    
  0.966534972       1359.54590       9.25837898    
  0.966751635       1359.53650       9.26299858    
  0.966996133       1359.52576       9.26821613    
  0.967212379       1359.51624       9.27283192    
  0.967448413       1359.50586       9.27787304    
  0.967682183       1359.49561       9.28286743    
  0.967896879       1359.48621       9.28745842    
  0.968139708       1359.47559       9.29265308    
  0.968353927       1359.46619       9.29723740    
  0.968587935       1359.45593       9.30224895    
  0.968819797       1359.44568       9.30721569    
  0.969032705       1359.43640       9.31177998    
  0.969273269       1359.42590       9.31693935    
  0.969486415       1359.41650       9.32151318    
  0.969717503       1359.40637       9.32647419    
  0.969947696       1359.39624       9.33141899    
  0.970159113       1359.38696       9.33596325    
  0.970396817       1359.37659       9.34107399    
  0.970609963       1359.36731       9.34565926    
  0.970836878       1359.35730       9.35054493    
  0.971065998       1359.34729       9.35547924    
  0.971276164       1359.33813       9.36000633    
  0.971510291       1359.32776       9.36505413    
  0.971725285       1359.31836       9.36969090    
  0.971946001       1359.30872       9.37445545    
  0.972175062       1359.29871       9.37940025    
  0.972384095       1359.28955       9.38391590    
  0.972613811       1359.27954       9.38888073    
  0.972837806       1359.26965       9.39372349    
  0.973043799       1359.26062       9.39818192    
  0.973278224       1359.25037       9.40325451    
  0.973484516       1359.24133       9.40772343    
  0.973708272       1359.23157       9.41257095    
  0.973931730       1359.22180       9.41741562    
  0.974137187       1359.21277       9.42187214    
  0.974366546       1359.20276       9.42684937    
  0.974578142       1359.19348       9.43144226    
  0.974792004       1359.18420       9.43608761    
  0.975017130       1359.17432       9.44098091    
  0.975222111       1359.16528       9.44543839    
  0.975444913       1359.15564       9.45028496    
  0.975664616       1359.14600       9.45506668    
  0.975866854       1359.13708       9.45947170    
  0.976094127       1359.12720       9.46442223    
  0.976301610       1359.11816       9.46894455    
  0.976513565       1359.10889       9.47356701    
  0.976735175       1359.09912       9.47840309    
  0.976937652       1359.09033       9.48282337    
  0.977157235       1359.08069       9.48761845    
  0.977374017       1359.07117       9.49235630    
  0.977573752       1359.06250       9.49672318    
  0.977797389       1359.05273       9.50161362    
  0.978005826       1359.04358       9.50617599    
  0.978210032       1359.03467       9.51064682    
  0.978431344       1359.02502       9.51549435    
  0.978631556       1359.01624       9.51988220    
  0.978845417       1359.00696       9.52457047    
  0.979060352       1358.99756       9.52928543    
  0.979258358       1358.98889       9.53363132    
  0.979476511       1358.97937       9.53842163    
  0.979688346       1358.97009       9.54307461    
  0.979883671       1358.96155       9.54736900    
  0.980104506       1358.95190       9.55222321    
  0.980306804       1358.94312       9.55667400    
  0.980509281       1358.93420       9.56113148    
  0.980725348       1358.92480       9.56588936    
  0.980922520       1358.91626       9.57023335    
  0.981131971       1358.90710       9.57484913    
  0.981343091       1358.89783       9.57950497    
  0.981537938       1358.88928       9.58380413    
  0.981750786       1358.88000       9.58850288    
  0.981959105       1358.87097       9.59310246    
  0.982151508       1358.86255       9.59735298    
  0.982366621       1358.85315       9.60210800    
  0.982572675       1358.84424       9.60666561    
  0.982762814       1358.83594       9.61087227    
  0.982979357       1358.82642       9.61566544    
  0.983176768       1358.81787       9.62003803    
  0.983373761       1358.80920       9.62440205    
  0.983585179       1358.80005       9.62908840    
  0.983778834       1358.79163       9.63338375    
  0.983981133       1358.78271       9.63787174    
  0.984188259       1358.77368       9.64246845    
  0.984379828       1358.76538       9.64672279    
  0.984584689       1358.75647       9.65127563    
  0.984789133       1358.74756       9.65581989    
  0.984978616       1358.73926       9.66003323    
  0.985185087       1358.73022       9.66462708    
  0.985387444       1358.72144       9.66913128    
  0.985575020       1358.71326       9.67330742    
  0.985782385       1358.70422       9.67792797    
  0.985982955       1358.69543       9.68239880    
  0.986168742       1358.68738       9.68654156    
  0.986376643       1358.67834       9.69118023    
  0.986575663       1358.66968       9.69562149    
  0.986759841       1358.66162       9.69973373    
  0.986967921       1358.65259       9.70438290    
  0.987165451       1358.64404       9.70879841    
  0.987348139       1358.63599       9.71288300    
  0.987556159       1358.62695       9.71753597    
  0.987752378       1358.61841       9.72192669    
  0.987933636       1358.61060       9.72598648    
  0.988141358       1358.60144       9.73063850    
  0.988336265       1358.59302       9.73500729    
  0.988516331       1358.58521       9.73904324    
  0.988723516       1358.57617       9.74369144    
  0.988917232       1358.56775       9.74803829    
  0.989096105       1358.55994       9.75205421    
  0.989302576       1358.55090       9.75669193    
  0.989495218       1358.54260       9.76101971    
  0.989673018       1358.53479       9.76501656    
  0.989878595       1358.52588       9.76964092    
  0.990070105       1358.51758       9.77395058    
  0.990246952       1358.50989       9.77793121    
  0.990451515       1358.50098       9.78253651    
  0.990642011       1358.49268       9.78682899    
  0.990818024       1358.48499       9.79079628    
  0.991021276       1358.47620       9.79537964    
  0.991210878       1358.46790       9.79965687    
  0.991386175       1358.46033       9.80361271    
  0.991587937       1358.45154       9.80816936    
  0.991776645       1358.44336       9.81243134    
  0.991951346       1358.43579       9.81638050    
  0.992151439       1358.42712       9.82090378    
  0.992339373       1358.41895       9.82515430    
  0.992513657       1358.41138       9.82909870    
  0.992711842       1358.40271       9.83358383    
  0.992899060       1358.39453       9.83782387    
  0.993073106       1358.38696       9.84176826    
  0.993269026       1358.37854       9.84620857    
  0.993455708       1358.37036       9.85044098    
  0.993629813       1358.36279       9.85439110    
  0.993823051       1358.35449       9.85877705    
  0.994009316       1358.34631       9.86300659    
  0.994183779       1358.33875       9.86697006    
  0.994373858       1358.33057       9.87128830    
  0.994560003       1358.32251       9.87552071    
  0.994735420       1358.31482       9.87951088    
  0.994921446       1358.30676       9.88374233    
  0.995107949       1358.29871       9.88798904    
  0.995285451       1358.29102       9.89202976    
  0.995465636       1358.28320       9.89613628    
  0.995653689       1358.27502       9.90042114    
  0.995838881       1358.26697       9.90464401    
  0.996005833       1358.25977       9.90845299    
  0.996200144       1358.25122       9.91288662    
  0.996380329       1358.24341       9.91700077    
  0.996547878       1358.23621       9.92082691    
  0.996738791       1358.22791       9.92518806    
  0.996918797       1358.22009       9.92930412    
  0.997087359       1358.21277       9.93315792    
  0.997274101       1358.20471       9.93743134    
  0.997454405       1358.19690       9.94155693    
  0.997624874       1358.18945       9.94545937    
  0.997806132       1358.18164       9.94961166    
  0.997987449       1358.17383       9.95376682    
  0.998162627       1358.16614       9.95778275    
  0.998334467       1358.15869       9.96172237    
  0.998519242       1358.15076       9.96596241    
  0.998698175       1358.14294       9.97006893    
  0.998861551       1358.13586       9.97381973    
  0.999048650       1358.12781       9.97811890    
  0.999224484       1358.12012       9.98215866    
  0.999389648       1358.11304       9.98595619    
  0.999571502       1358.10510       9.99013901    
  0.999748111       1358.09753       9.99420071    
  0.999916971       1358.09021       9.99808884    
   1.00009084       1358.08264       10.0020924    
   1.00026977       1358.07495       10.0062151    
   1.00044727       1358.06726       10.0103025    
   1.00060701       1358.06030       10.0139875    
   1.00079203       1358.05225       10.0182524    
   1.00096440       1358.04480       10.0222301    
   1.00112653       1358.03784       10.0259724    
   1.00130558       1358.03003       10.0301056    
   1.00147891       1358.02258       10.0341120    
   1.00164616       1358.01538       10.0379753    
   1.00181532       1358.00806       10.0418882    
   1.00199211       1358.00037       10.0459757    
   1.00216591       1357.99280       10.0499954    
   1.00232363       1357.98596       10.0536480    
   1.00250411       1357.97827       10.0578270    
   1.00267398       1357.97083       10.0617609    
   1.00283551       1357.96387       10.0655022    
   1.00300813       1357.95642       10.0695066    
   1.00318003       1357.94897       10.0734930    
   1.00335348       1357.94153       10.0775156    
   1.00350797       1357.93481       10.0811014    
   1.00368834       1357.92700       10.0852900    
   1.00385535       1357.91980       10.0891676    
   1.00401330       1357.91296       10.0928364    
   1.00418627       1357.90552       10.0968590    
   1.00435507       1357.89819       10.1007824    
   1.00452554       1357.89087       10.1047506    
   1.00467932       1357.88416       10.1083269    
   1.00485730       1357.87646       10.1124706    
   1.00502241       1357.86938       10.1163177    
   1.00517797       1357.86267       10.1199408    
   1.00534964       1357.85522       10.1239414    
   1.00551605       1357.84802       10.1278210    
   1.00568616       1357.84070       10.1317902    
   1.00583613       1357.83423       10.1352892    
   1.00601327       1357.82654       10.1394234    
   1.00617576       1357.81958       10.1432190    
   1.00632989       1357.81287       10.1468201    
   1.00649869       1357.80566       10.1507635    
   1.00666344       1357.79846       10.1546144    
   1.00683129       1357.79126       10.1585388    
   1.00697994       1357.78491       10.1620188    
   1.00715399       1357.77734       10.1660910    
   1.00731492       1357.77039       10.1698580    
   1.00746918       1357.76379       10.1734705    
   1.00763309       1357.75671       10.1773109    
   1.00779712       1357.74963       10.1811552    
   1.00796187       1357.74255       10.1850204    
   1.00811028       1357.73608       10.1885014    
   1.00827992       1357.72876       10.1924820    
   1.00843978       1357.72192       10.1962337    
   1.00859785       1357.71509       10.1999445    
   1.00875211       1357.70850       10.2035685    
   1.00891817       1357.70129       10.2074718    
   1.00907850       1357.69434       10.2112417    
   1.00922823       1357.68787       10.2147617    
   1.00939143       1357.68091       10.2185993    
   1.00955129       1357.67395       10.2223616    
   1.00971365       1357.66699       10.2261858    
   1.00985873       1357.66077       10.2296019    
   1.01002586       1357.65356       10.2335386    
   1.01018238       1357.64685       10.2372284    
   1.01033890       1357.64001       10.2409182    
   1.01048839       1357.63367       10.2444448    
   1.01065254       1357.62659       10.2483158    
   1.01080918       1357.61975       10.2520151    
   1.01095760       1357.61340       10.2555170    
   1.01111555       1357.60657       10.2592487    
   1.01127338       1357.59985       10.2629766    
   1.01143205       1357.59302       10.2667274    
   1.01157594       1357.58679       10.2701311    
   1.01173759       1357.57983       10.2739525    
   1.01189208       1357.57324       10.2776098    
   1.01205122       1357.56641       10.2813749    
   1.01219189       1357.56030       10.2847052    
   1.01235557       1357.55322       10.2885818    
   1.01250768       1357.54675       10.2921877    
   1.01266384       1357.54004       10.2958889    
   1.01280522       1357.53394       10.2992401    
   1.01296782       1357.52698       10.3030987    
   1.01311910       1357.52039       10.3066864    
   1.01326632       1357.51404       10.3101826    
   1.01341665       1357.50757       10.3137503    
   1.01357234       1357.50098       10.3174477    
   1.01372564       1357.49438       10.3210917    
   1.01386905       1357.48816       10.3245001    
   1.01402211       1357.48157       10.3281403    
   1.01417470       1357.47510       10.3317709    
   1.01432824       1357.46851       10.3354225    
   1.01446891       1357.46240       10.3387699    
   1.01462328       1357.45581       10.3424473    
   1.01477373       1357.44934       10.3460302    
   1.01492691       1357.44275       10.3496809    
   1.01506543       1357.43677       10.3529806    
   1.01522040       1357.43018       10.3566771    
   1.01536906       1357.42371       10.3602228    
   1.01552176       1357.41724       10.3638649    
   1.01565838       1357.41125       10.3671265    
   1.01581347       1357.40466       10.3708296    
   1.01596057       1357.39832       10.3743439    
   1.01611257       1357.39185       10.3779745    
   1.01624775       1357.38599       10.3812056    
   1.01640248       1357.37939       10.3849039    
   1.01654828       1357.37317       10.3883915    
   1.01669943       1357.36658       10.3920069    
   1.01683342       1357.36084       10.3952150    
   1.01698744       1357.35425       10.3989000    
   1.01713204       1357.34802       10.4023647    
   1.01728225       1357.34167       10.4059620    
   1.01741540       1357.33594       10.4091539    
   1.01756823       1357.32935       10.4128160    
   1.01771188       1357.32324       10.4162626    
   1.01786101       1357.31677       10.4198389    
   1.01799357       1357.31116       10.4230213    
   1.01814485       1357.30469       10.4266510    
   1.01828778       1357.29846       10.4300842    
   1.01843572       1357.29224       10.4336357    
   1.01856816       1357.28650       10.4368181    
   1.01871729       1357.28015       10.4404039    
   1.01885974       1357.27405       10.4438286    
   1.01900625       1357.26770       10.4473524    
   1.01913893       1357.26208       10.4505453    
   1.01928556       1357.25574       10.4540739    
   1.01942778       1357.24963       10.4574966    
   1.01957273       1357.24341       10.4609890    
   1.01970649       1357.23779       10.4642105    
   1.01984954       1357.23157       10.4676580    
   1.01999199       1357.22546       10.4710922    
   1.02013516       1357.21936       10.4745455    
   1.02027130       1357.21350       10.4778299    
   1.02040911       1357.20764       10.4811554    
   1.02055287       1357.20154       10.4846249    
   1.02069378       1357.19543       10.4880276    
   1.02083945       1357.18921       10.4915457    
   1.02096391       1357.18396       10.4945526    
   1.02111435       1357.17749       10.4981871    
   1.02125025       1357.17163       10.5014744    
   1.02139437       1357.16553       10.5049582    
   1.02151966       1357.16016       10.5079899    
   1.02166665       1357.15381       10.5115480    
   1.02180266       1357.14807       10.5148401    
   1.02194488       1357.14197       10.5182848    
   1.02207196       1357.13647       10.5213623    
   1.02221465       1357.13037       10.5248184    
   1.02235115       1357.12463       10.5281286    
   1.02249146       1357.11853       10.5315285    
   1.02262199       1357.11304       10.5346956    
   1.02275801       1357.10718       10.5379953    
   1.02289653       1357.10132       10.5413561    
   1.02303398       1357.09534       10.5446949    
   1.02317572       1357.08936       10.5481358    
   1.02329671       1357.08423       10.5510759    
   1.02344251       1357.07800       10.5546179    
   1.02357459       1357.07227       10.5578299    
   1.02371442       1357.06628       10.5612278    
   1.02383780       1357.06104       10.5642281    
   1.02397835       1357.05505       10.5676489    
   1.02411151       1357.04932       10.5708876    
   1.02424896       1357.04346       10.5742340    
   1.02437735       1357.03809       10.5773602    
   1.02450955       1357.03235       10.5805807    
   1.02464545       1357.02661       10.5838928    
   1.02477968       1357.02087       10.5871639    
   1.02491820       1357.01489       10.5905418    
   1.02503741       1357.00989       10.5934505    
   1.02517879       1357.00378       10.5968981    
   1.02530849       1356.99829       10.6000652    
   1.02544475       1356.99243       10.6033907    
   1.02556837       1356.98718       10.6064100    
   1.02570212       1356.98145       10.6096764    
   1.02583420       1356.97583       10.6129026    
   1.02596748       1356.97021       10.6161594    
   1.02610433       1356.96436       10.6195059    
   1.02622092       1356.95935       10.6223583    
   1.02636111       1356.95337       10.6257877    
   1.02648842       1356.94800       10.6289043    
   1.02662301       1356.94226       10.6321955    
   1.02674448       1356.93701       10.6351709    
   1.02687645       1356.93140       10.6384048    
   1.02700639       1356.92590       10.6415873    
   1.02713776       1356.92029       10.6448050    
   1.02727258       1356.91455       10.6481113    
   1.02738774       1356.90967       10.6509361    
   1.02752531       1356.90381       10.6543102    
   1.02765095       1356.89844       10.6573925    
   1.02778327       1356.89282       10.6606388    
   1.02790523       1356.88757       10.6636324    
   1.02803242       1356.88220       10.6667566    
   1.02816188       1356.87671       10.6699362    
   1.02829027       1356.87122       10.6730919    
   1.02842271       1356.86560       10.6763477    
   1.02853799       1356.86072       10.6791830    
   1.02867115       1356.85498       10.6824570    
   1.02879596       1356.84973       10.6855288    
   1.02892554       1356.84424       10.6887159    
   1.02905798       1356.83850       10.6919756    
   1.02916896       1356.83386       10.6947098    
   1.02930510       1356.82800       10.6980629    
   1.02942705       1356.82288       10.7010660    
   1.02955675       1356.81738       10.7042627    
   1.02967501       1356.81226       10.7071781    
   1.02980030       1356.80701       10.7102680    
   1.02992618       1356.80164       10.7133732    
   1.03005195       1356.79626       10.7164736    
   1.03018141       1356.79077       10.7196712    
   1.03029478       1356.78601       10.7224674    
   1.03042388       1356.78052       10.7256575    
   1.03054631       1356.77527       10.7286797    
   1.03067243       1356.76990       10.7317972    
   1.03080165       1356.76440       10.7349901    
   1.03091145       1356.75977       10.7377062    
   1.03104270       1356.75415       10.7409506    
   1.03116250       1356.74915       10.7439146    
   1.03128874       1356.74377       10.7470360    
   1.03141737       1356.73828       10.7502213    
   1.03152454       1356.73376       10.7528744    
   1.03165686       1356.72815       10.7561502    
   1.03177476       1356.72314       10.7590694    
   1.03190041       1356.71777       10.7621851    
   1.03201807       1356.71277       10.7651005    
   1.03213573       1356.70776       10.7680178    
   1.03225982       1356.70251       10.7710953    
   1.03238034       1356.69739       10.7740850    
   1.03250551       1356.69214       10.7771902    
   1.03261960       1356.68726       10.7800207    
   1.03273940       1356.68213       10.7829962    
   1.03286076       1356.67700       10.7860079    
   1.03298128       1356.67188       10.7890015    
   1.03310573       1356.66663       10.7920933    
   1.03321755       1356.66187       10.7948723    
   1.03333795       1356.65674       10.7978668    
   1.03345740       1356.65173       10.8008366    
   1.03357744       1356.64661       10.8038216    
   1.03370106       1356.64136       10.8068972    
   1.03381133       1356.63672       10.8096437    
   1.03393149       1356.63159       10.8126335    
   1.03404963       1356.62659       10.8155746    
   1.03416884       1356.62158       10.8185444    
   1.03429151       1356.61633       10.8216000    
   1.03440106       1356.61169       10.8243322    
   1.03452003       1356.60669       10.8272963    
   1.03463733       1356.60168       10.8302212    
   1.03475547       1356.59668       10.8331671    
   1.03487706       1356.59155       10.8362026    
   1.03498673       1356.58691       10.8389387    
   1.03510356       1356.58191       10.8418541    
   1.03522050       1356.57703       10.8447742    
   1.03533733       1356.57202       10.8476906    
   1.03545785       1356.56702       10.8507023    
   1.03556859       1356.56226       10.8534708    
   1.03568208       1356.55750       10.8563051    
   1.03579938       1356.55249       10.8592386    
   1.03591442       1356.54761       10.8621168    
   1.03603375       1356.54260       10.8651009    
   1.03614843       1356.53772       10.8679695    
   1.03625536       1356.53320       10.8706455    
   1.03637505       1356.52820       10.8736429    
   1.03648734       1356.52344       10.8764563    
   1.03660536       1356.51843       10.8794117    
   1.03672552       1356.51331       10.8824215    
   1.03682518       1356.50916       10.8849192    
   1.03694761       1356.50391       10.8879862    
   1.03705716       1356.49927       10.8907337    
   1.03717363       1356.49438       10.8936558    
   1.03729248       1356.48938       10.8966370    
   1.03739321       1356.48511       10.8991661    
   1.03751230       1356.48010       10.9021530    
   1.03762209       1356.47546       10.9049101    
   1.03773689       1356.47058       10.9077921    
   1.03785419       1356.46570       10.9107409    
   1.03795743       1356.46130       10.9133348    
   1.03807163       1356.45642       10.9162035    
   1.03818250       1356.45178       10.9189920    
   1.03829515       1356.44702       10.9218225    
   1.03841090       1356.44214       10.9247360    
   1.03852069       1356.43750       10.9274979    
   1.03862524       1356.43311       10.9301291    
   1.03874028       1356.42822       10.9330235    
   1.03884912       1356.42358       10.9357653    
   1.03896332       1356.41882       10.9386387    
   1.03907955       1356.41394       10.9415665    
   1.03917694       1356.40979       10.9440222    
   1.03929377       1356.40491       10.9469652    
   1.03940034       1356.40039       10.9496527    
   1.03951240       1356.39563       10.9524775    
   1.03962696       1356.39087       10.9553671    
   1.03972876       1356.38660       10.9579363    
   1.03983843       1356.38196       10.9607048    
   1.03994739       1356.37732       10.9634552    
   1.04005659       1356.37268       10.9662104    
   1.04016936       1356.36792       10.9690580    
   1.04028392       1356.36316       10.9719543    
   1.04037833       1356.35913       10.9743376    
   1.04049468       1356.35425       10.9772787    
   1.04059863       1356.34985       10.9799051    
   1.04070914       1356.34521       10.9827013    
   1.04082203       1356.34045       10.9855556    
   1.04092121       1356.33630       10.9880648    
   1.04103005       1356.33167       10.9908180    
   1.04113650       1356.32727       10.9935141    
   1.04124403       1356.32263       10.9962358    
   1.04135501       1356.31799       10.9990444    
   1.04146767       1356.31323       11.0019007    
   1.04156065       1356.30933       11.0042553    
   1.04167461       1356.30457       11.0071440    
   1.04177690       1356.30029       11.0097361    
   1.04188538       1356.29565       11.0124865    
   1.04199624       1356.29102       11.0152969    
   1.04209650       1356.28687       11.0178394    
   1.04220009       1356.28247       11.0204697    
   1.04230654       1356.27795       11.0231714    
   1.04241121       1356.27356       11.0258265    
   1.04251981       1356.26904       11.0285845    
   1.04263031       1356.26440       11.0313921    
   1.04272413       1356.26038       11.0337744    
   1.04283321       1356.25586       11.0365458    
   1.04293513       1356.25159       11.0391378    
   1.04304075       1356.24707       11.0418224    
   1.04314923       1356.24255       11.0445805    
   1.04325938       1356.23792       11.0473814    
   1.04334915       1356.23413       11.0496674    
   1.04346073       1356.22949       11.0525064    
   1.04356003       1356.22522       11.0550308    
   1.04366577       1356.22083       11.0577230    
   1.04377377       1356.21631       11.0604744    
   1.04387426       1356.21204       11.0630331    
   1.04397178       1356.20801       11.0655184    
   1.04407740       1356.20349       11.0682106    
   1.04417813       1356.19934       11.0707779    
   1.04428363       1356.19482       11.0734663    
   1.04439104       1356.19043       11.0762062    
   1.04448605       1356.18640       11.0786295    
   1.04458785       1356.18213       11.0812273    
   1.04468954       1356.17786       11.0838213    
   1.04479086       1356.17358       11.0864096    
   1.04489589       1356.16919       11.0890894    
   1.04500270       1356.16467       11.0918159    
   1.04509461       1356.16089       11.0941648    
   1.04519796       1356.15649       11.0968056    
   1.04529727       1356.15234       11.0993443    
   1.04539847       1356.14807       11.1019306    
   1.04550278       1356.14368       11.1045971    
   1.04560888       1356.13928       11.1073093    
   1.04569888       1356.13550       11.1096106    
   1.04580247       1356.13110       11.1122637    
   1.04590023       1356.12708       11.1147642    
   1.04600084       1356.12280       11.1173401    
   1.04610443       1356.11853       11.1199903    
   1.04620957       1356.11414       11.1226845    
   1.04629838       1356.11035       11.1249571    
   1.04640150       1356.10608       11.1276007    
   1.04649806       1356.10205       11.1300755    
   1.04659796       1356.09778       11.1326342    
   1.04670060       1356.09351       11.1352654    
   1.04680490       1356.08911       11.1379395    
   1.04689300       1356.08545       11.1402016    
   1.04699492       1356.08118       11.1428146    
   1.04709077       1356.07715       11.1452751    
   1.04718959       1356.07300       11.1478100    
   1.04729116       1356.06885       11.1504192    
   1.04739451       1356.06445       11.1530714    
   1.04748297       1356.06079       11.1553440    
   1.04758263       1356.05664       11.1579037    
   1.04767835       1356.05261       11.1603622    
   1.04777575       1356.04846       11.1628666    
   1.04787624       1356.04431       11.1654501    
   1.04797840       1356.04004       11.1680784    
   1.04806852       1356.03625       11.1703949    
   1.04816449       1356.03223       11.1728630    
   1.04826081       1356.02820       11.1753426    
   1.04835653       1356.02417       11.1778040    
   1.04845572       1356.02002       11.1803579    
   1.04855680       1356.01587       11.1829605    
   1.04865193       1356.01184       11.1854105    
   1.04874039       1356.00818       11.1876888    
   1.04883981       1356.00403       11.1902504    
   1.04893243       1356.00012       11.1926384    
   1.04903030       1355.99609       11.1951590    
   1.04913008       1355.99194       11.1977329    
   1.04923129       1355.98767       11.2003431    
   1.04931295       1355.98425       11.2024469    
   1.04941463       1355.97998       11.2050705    
   1.04950488       1355.97620       11.2074013    
   1.04960108       1355.97217       11.2098827    
   1.04969954       1355.96814       11.2124243    
   1.04979944       1355.96399       11.2150049    
   1.04988348       1355.96045       11.2171755    
   1.04998064       1355.95642       11.2196836    
   1.05007207       1355.95251       11.2220459    
   1.05016613       1355.94861       11.2244778    
   1.05026305       1355.94458       11.2269821    
   1.05036163       1355.94043       11.2295313    
   1.05045259       1355.93665       11.2318830    
   1.05054009       1355.93298       11.2341471    
   1.05063570       1355.92908       11.2366209    
   1.05072629       1355.92529       11.2389631    
   1.05082130       1355.92126       11.2414246    
   1.05091846       1355.91724       11.2439375    
   1.05101681       1355.91309       11.2464857    
   1.05109727       1355.90979       11.2485695    
   1.05119467       1355.90576       11.2510929    
   1.05128312       1355.90198       11.2533846    
   1.05137610       1355.89819       11.2557926    
   1.05147147       1355.89417       11.2582655    
   1.05156839       1355.89014       11.2607784    
   1.05165625       1355.88647       11.2630558    
   1.05174363       1355.88281       11.2653208    
   1.05183649       1355.87903       11.2677307    
   1.05192566       1355.87524       11.2700453    
   1.05201900       1355.87134       11.2724686    
   1.05211437       1355.86743       11.2749424    
   1.05221093       1355.86340       11.2774506    
   1.05229068       1355.86011       11.2795200    
   1.05238521       1355.85608       11.2819757    
   1.05247247       1355.85254       11.2842436    
   1.05256319       1355.84875       11.2866030    
   1.05265665       1355.84485       11.2890301    
   1.05275166       1355.84082       11.2915001    
   1.05284774       1355.83691       11.2940006    
   1.05292320       1355.83374       11.2959623    
   1.05302072       1355.82971       11.2984962    
   1.05310500       1355.82617       11.3006897    
   1.05319607       1355.82239       11.3030596    
   1.05328918       1355.81848       11.3054838    
   1.05338371       1355.81458       11.3079453    
   1.05346668       1355.81116       11.3101053    
   1.05355394       1355.80750       11.3123789    
   1.05364263       1355.80383       11.3146896    
   1.05372989       1355.80017       11.3169641    
   1.05382085       1355.79639       11.3193321    
   1.05391347       1355.79260       11.3217478    
   1.05400741       1355.78870       11.3241968    
   1.05408597       1355.78540       11.3262444    
   1.05417633       1355.78162       11.3286028    
   1.05426180       1355.77808       11.3308325    
   1.05434942       1355.77441       11.3331194    
   1.05443990       1355.77063       11.3354797    
   1.05453205       1355.76685       11.3378839    
   1.05462527       1355.76294       11.3403196    
   1.05470109       1355.75989       11.3422985    
   1.05479276       1355.75598       11.3446922    
   1.05487609       1355.75256       11.3468714    
   1.05496359       1355.74890       11.3491554    
   1.05505335       1355.74524       11.3515034    
   1.05514479       1355.74146       11.3538933    
   1.05523729       1355.73755       11.3563128    
   1.05531132       1355.73450       11.3582478    
   1.05540311       1355.73071       11.3606491    
   1.05548513       1355.72729       11.3627930    
   1.05557191       1355.72375       11.3650656    
   1.05566108       1355.71997       11.3673983    
   1.05575168       1355.71619       11.3697710    
   1.05584347       1355.71240       11.3721724    
   1.05591631       1355.70947       11.3740826    
   1.05600762       1355.70569       11.3764715    
   1.05608857       1355.70227       11.3785915    
   1.05617452       1355.69873       11.3808460    
   1.05626285       1355.69507       11.3831606    
   1.05635262       1355.69128       11.3855133    
   1.05644345       1355.68762       11.3878956    
   1.05651593       1355.68457       11.3897963    
   1.05660582       1355.68079       11.3921547    
   1.05668616       1355.67749       11.3942614    
   1.05677128       1355.67395       11.3964930    
   1.05685854       1355.67041       11.3987846    
   1.05694735       1355.66675       11.4011164    
   1.05703723       1355.66296       11.4034758    
   1.05711019       1355.65991       11.4053907    
   1.05719793       1355.65637       11.4076948    
   1.05727816       1355.65295       11.4098015    
   1.05736184       1355.64954       11.4120026    
   1.05744803       1355.64600       11.4142685    
   1.05753577       1355.64233       11.4165745    
   1.05762470       1355.63867       11.4189110    
   1.05769932       1355.63562       11.4208736    
   1.05778337       1355.63208       11.4230843    
   1.05786443       1355.62878       11.4252148    
   1.05794644       1355.62537       11.4273729    
   1.05803132       1355.62183       11.4296083    
   1.05811799       1355.61829       11.4318876    
   1.05820572       1355.61462       11.4341984    
   1.05828571       1355.61133       11.4363041    
   1.05836225       1355.60815       11.4383192    
   1.05844641       1355.60474       11.4405365    
   1.05852544       1355.60144       11.4426203    
   1.05860889       1355.59790       11.4448195    
   1.05869424       1355.59448       11.4470673    
   1.05878079       1355.59082       11.4493504    
   1.05886841       1355.58728       11.4516592    
   1.05893731       1355.58435       11.4534750    
   1.05902421       1355.58081       11.4557676    
   1.05910087       1355.57764       11.4577894    
   1.05918252       1355.57422       11.4599457    
   1.05926645       1355.57080       11.4621592    
   1.05935180       1355.56726       11.4644108    
   1.05943811       1355.56372       11.4666910    
   1.05951130       1355.56067       11.4686222    
   1.05959177       1355.55737       11.4707489    
   1.05967081       1355.55408       11.4728374    
   1.05974996       1355.55078       11.4749279    
   1.05983222       1355.54749       11.4771004    
   1.05991602       1355.54395       11.4793167    
   1.06000113       1355.54053       11.4815664    
   1.06008720       1355.53687       11.4838400    
   1.06015384       1355.53418       11.4856043    
   1.06023967       1355.53064       11.4878740    
   1.06031430       1355.52759       11.4898481    
   1.06039453       1355.52429       11.4919701    
   1.06047678       1355.52087       11.4941473    
   1.06056035       1355.51746       11.4963608    
   1.06064510       1355.51392       11.4986029    
   1.06071830       1355.51086       11.5005407    
   1.06079531       1355.50769       11.5025816    
   1.06087375       1355.50452       11.5046597    
   1.06095064       1355.50134       11.5066977    
   1.06103098       1355.49805       11.5088253    
   1.06111300       1355.49463       11.5109987    
   1.06119621       1355.49121       11.5132046    
   1.06128037       1355.48779       11.5154362    
   1.06134796       1355.48499       11.5172281    
   1.06142950       1355.48157       11.5193892    
   1.06150401       1355.47852       11.5213661    
   1.06158161       1355.47534       11.5234270    
   1.06166172       1355.47205       11.5255527    
   1.06174338       1355.46863       11.5277176    
   1.06182611       1355.46533       11.5299139    
   1.06190968       1355.46179       11.5321321    
   1.06197405       1355.45923       11.5338421    
   1.06205726       1355.45581       11.5360537    
   1.06212938       1355.45276       11.5379705    
   1.06220710       1355.44958       11.5400343    
   1.06228673       1355.44629       11.5421524    
   1.06236780       1355.44299       11.5443058    
   1.06244993       1355.43958       11.5464888    
   1.06253064       1355.43628       11.5486336    
   1.06259501       1355.43359       11.5503473    
   1.06267738       1355.43030       11.5525389    
   1.06274867       1355.42737       11.5544338    
   1.06282592       1355.42419       11.5564899    
   1.06290507       1355.42090       11.5585947    
   1.06298542       1355.41760       11.5607347    
   1.06306684       1355.41431       11.5629005    
   1.06314123       1355.41125       11.5648813    
   1.06321037       1355.40833       11.5667238    
   1.06328833       1355.40515       11.5688019    
   1.06336057       1355.40222       11.5707245    
   1.06343710       1355.39905       11.5727654    
   1.06351554       1355.39587       11.5748539    
   1.06359518       1355.39258       11.5769758    
   1.06367564       1355.38928       11.5791235    
   1.06375003       1355.38623       11.5811043    
   1.06381762       1355.38342       11.5829096    
   1.06389534       1355.38025       11.5849810    
   1.06396639       1355.37732       11.5868778    
   1.06404221       1355.37415       11.5888987    
   1.06411970       1355.37097       11.5909672    
   1.06419837       1355.36780       11.5930691    
   1.06427813       1355.36450       11.5951977    
   1.06435871       1355.36121       11.5973473    
   1.06441879       1355.35876       11.5989542    
   1.06449997       1355.35547       11.6011219    
   1.06456816       1355.35266       11.6029444    
   1.06464291       1355.34961       11.6049414    
   1.06471956       1355.34644       11.6069880    
   1.06479728       1355.34326       11.6090679    
   1.06487620       1355.33997       11.6111746    
   1.06495571       1355.33679       11.6133032    
   1.06501639       1355.33423       11.6149244    
   1.06509542       1355.33105       11.6170387    
   1.06516361       1355.32825       11.6188631    
   1.06523716       1355.32520       11.6208305    
   1.06531262       1355.32214       11.6228504    
   1.06538939       1355.31897       11.6249056    
   1.06546724       1355.31580       11.6269884    
   1.06554592       1355.31262       11.6290932    
   1.06560826       1355.31006       11.6307640    
   1.06568384       1355.30688       11.6327877    
   1.06575274       1355.30408       11.6346359    
   1.06582463       1355.30115       11.6365614    
   1.06589890       1355.29810       11.6385498    
   1.06597447       1355.29504       11.6405773    
   1.06605124       1355.29187       11.6426334    
   1.06612885       1355.28870       11.6447134    
   1.06619644       1355.28589       11.6465263    
   1.06626475       1355.28320       11.6483593    
   1.06633687       1355.28015       11.6502924    
   1.06640589       1355.27734       11.6521454    
   1.06647861       1355.27441       11.6540956    
   1.06655288       1355.27136       11.6560907    
   1.06662846       1355.26831       11.6581173    
   1.06670487       1355.26514       11.6601696    
   1.06678200       1355.26196       11.6622419    
   1.06684136       1355.25952       11.6638355    
   1.06691706       1355.25647       11.6658669    
   1.06698346       1355.25378       11.6676512    
   1.06705427       1355.25085       11.6695528    
   1.06712711       1355.24792       11.6715107    
   1.06720126       1355.24487       11.6735039    
   1.06727648       1355.24182       11.6755257    
   1.06735241       1355.23865       11.6775694    
   1.06741917       1355.23596       11.6793642    
   1.06748533       1355.23328       11.6811428    
   1.06755626       1355.23035       11.6830502    
   1.06762350       1355.22766       11.6848612    
   1.06769454       1355.22473       11.6867723    
   1.06776726       1355.22180       11.6887274    
   1.06784105       1355.21875       11.6907148    
   1.06791580       1355.21570       11.6927271    
   1.06799126       1355.21265       11.6947594    
   1.06805146       1355.21021       11.6963797    
   1.06812310       1355.20728       11.6983080    
   1.06818938       1355.20447       11.7000952    
   1.06825781       1355.20178       11.7019396    
   1.06832874       1355.19885       11.7038488    
   1.06840098       1355.19592       11.7057972    
   1.06847429       1355.19287       11.7077742    
   1.06854856       1355.18982       11.7097750    
   1.06862342       1355.18677       11.7117949    
   1.06868041       1355.18445       11.7133303    
   1.06875384       1355.18152       11.7153120    
   1.06881785       1355.17896       11.7170372    
   1.06888628       1355.17615       11.7188854    
   1.06895685       1355.17322       11.7207880    
   1.06902862       1355.17029       11.7227249    
   1.06910133       1355.16736       11.7246885    
   1.06917489       1355.16431       11.7266760    
   1.06924915       1355.16138       11.7286816    
   1.06930411       1355.15906       11.7301655    
   1.06937814       1355.15613       11.7321644    
   1.06944048       1355.15356       11.7338505    
   1.06950867       1355.15076       11.7356911    
   1.06957865       1355.14795       11.7375813    
   1.06964982       1355.14502       11.7395048    
   1.06972182       1355.14209       11.7414532    
   1.06979477       1355.13916       11.7434254    
   1.06986833       1355.13611       11.7454138    
   1.06992209       1355.13391       11.7468681    
   1.06999576       1355.13098       11.7488623    
   1.07005715       1355.12842       11.7505217    
   1.07012463       1355.12573       11.7523489    
   1.07019389       1355.12292       11.7542229    
   1.07026434       1355.12000       11.7561293    
   1.07033575       1355.11707       11.7580605    
   1.07040787       1355.11414       11.7600145    
   1.07048059       1355.11121       11.7619848    
   1.07053387       1355.10901       11.7634277    
   1.07060659       1355.10608       11.7653971    
   1.07066727       1355.10364       11.7670422    
   1.07073402       1355.10095       11.7688494    
   1.07080245       1355.09814       11.7707033    
   1.07087207       1355.09534       11.7725897    
   1.07094252       1355.09241       11.7745018    
   1.07101381       1355.08960       11.7764359    
   1.07108581       1355.08667       11.7783861    
   1.07113945       1355.08447       11.7798414    
   1.07121027       1355.08154       11.7817621    
   1.07127094       1355.07910       11.7834082    
   1.07133651       1355.07642       11.7851868    
   1.07140386       1355.07373       11.7870169    
   1.07147253       1355.07092       11.7888803    
   1.07154214       1355.06812       11.7907696    
   1.07161260       1355.06519       11.7926807    
   1.07168365       1355.06238       11.7946100    
   1.07173896       1355.06006       11.7961140    
   1.07180643       1355.05737       11.7979469    
   1.07186794       1355.05493       11.7996178    
   1.07193196       1355.05225       11.8013563    
   1.07199812       1355.04956       11.8031569    
   1.07206571       1355.04688       11.8049927    
   1.07213426       1355.04407       11.8068571    
   1.07220376       1355.04126       11.8087435    
   1.07227373       1355.03845       11.8106489    
   1.07233489       1355.03589       11.8123131    
   1.07239485       1355.03357       11.8139410    
   1.07245982       1355.03088       11.8157091    
   1.07252085       1355.02844       11.8173714    
   1.07258558       1355.02576       11.8191338    
   1.07265198       1355.02307       11.8209391    
   1.07271934       1355.02039       11.8227739    
   1.07278764       1355.01758       11.8246326    
   1.07285666       1355.01477       11.8265133    
   1.07292640       1355.01196       11.8284101    
   1.07297921       1355.00989       11.8298502    
   1.07304633       1355.00708       11.8316793    
   1.07310569       1355.00476       11.8332949    
   1.07316852       1355.00220       11.8350077    
   1.07323349       1354.99951       11.8367758    
   1.07329953       1354.99683       11.8385792    
   1.07336664       1354.99414       11.8404083    
   1.07343459       1354.99146       11.8422604    
   1.07350314       1354.98865       11.8441305    
   1.07356703       1354.98608       11.8458710    
   1.07362127       1354.98389       11.8473530    
   1.07368743       1354.98120       11.8491554    
   1.07374573       1354.97876       11.8507481    
   1.07380879       1354.97632       11.8524694    
   1.07387352       1354.97363       11.8542347    
   1.07393932       1354.97095       11.8560305    
   1.07400596       1354.96826       11.8578501    
   1.07407331       1354.96558       11.8596907    
   1.07414138       1354.96277       11.8615475    
   1.07419682       1354.96057       11.8630629    
   1.07425833       1354.95813       11.8647423    
   1.07431877       1354.95569       11.8663931    
   1.07437873       1354.95325       11.8680334    
   1.07444167       1354.95068       11.8697510    
   1.07450581       1354.94812       11.8715076    
   1.07457113       1354.94543       11.8732910    
   1.07463717       1354.94275       11.8750982    
   1.07470405       1354.94006       11.8769255    
   1.07477140       1354.93738       11.8787680    
   1.07482409       1354.93518       11.8802090    
   1.07488704       1354.93274       11.8819313    
   1.07494545       1354.93030       11.8835278    
   1.07500541       1354.92798       11.8851709    
   1.07506776       1354.92542       11.8868771    
   1.07513142       1354.92285       11.8886204    
   1.07519603       1354.92017       11.8903894    
   1.07526147       1354.91760       11.8921814    
   1.07532763       1354.91492       11.8939924    
   1.07539439       1354.91223       11.8958197    
   1.07544589       1354.91016       11.8972311    
   1.07550859       1354.90759       11.8989496    
   1.07556593       1354.90527       11.9005203    
   1.07562542       1354.90295       11.9021502    
   1.07568705       1354.90039       11.9038401    
   1.07575011       1354.89783       11.9055662    
   1.07581401       1354.89526       11.9073191    
   1.07587874       1354.89270       11.9090939    
   1.07594407       1354.89001       11.9108868    
   1.07600999       1354.88745       11.9126959    
   1.07606184       1354.88538       11.9141169    
   1.07612288       1354.88281       11.9157906    
   1.07618010       1354.88049       11.9173613    
   1.07623851       1354.87817       11.9189644    
   1.07629931       1354.87573       11.9206333    
   1.07636142       1354.87329       11.9223394    
   1.07642460       1354.87073       11.9240713    
   1.07648849       1354.86816       11.9258261    
   1.07655299       1354.86548       11.9275990    
   1.07661819       1354.86292       11.9293880    
   1.07667267       1354.86072       11.9308853    
   1.07672942       1354.85840       11.9324446    
   1.07678819       1354.85608       11.9340582    
   1.07684481       1354.85376       11.9356136    
   1.07690454       1354.85144       11.9372559    
   1.07696569       1354.84888       11.9389362    
   1.07702780       1354.84644       11.9406462    
   1.07709086       1354.84387       11.9423780    
   1.07715452       1354.84131       11.9441290    
   1.07721877       1354.83875       11.9458971    
   1.07728350       1354.83618       11.9476795    
   1.07732975       1354.83423       11.9489517    
   1.07739377       1354.83167       11.9507132    
   1.07744694       1354.82959       11.9521732    
   1.07750535       1354.82727       11.9537811    
   1.07756543       1354.82483       11.9554348    
   1.07762659       1354.82239       11.9571190    
   1.07768857       1354.81982       11.9588261    
   1.07775128       1354.81738       11.9605541    
   1.07781470       1354.81482       11.9622993    
   1.07787848       1354.81226       11.9640589    
   1.07792795       1354.81030       11.9654198    
   1.07798731       1354.80786       11.9670544    
   1.07804215       1354.80566       11.9685669    
   1.07809854       1354.80334       11.9701223    
   1.07815731       1354.80103       11.9717407    
   1.07821727       1354.79858       11.9733934    
   1.07827818       1354.79614       11.9750729    
   1.07833982       1354.79370       11.9767742    
   1.07840216       1354.79126       11.9784937    
   1.07846510       1354.78870       11.9802294    
   1.07852852       1354.78613       11.9819775    
   1.07857358       1354.78430       11.9832201    
   1.07863605       1354.78186       11.9849453    
   1.07868779       1354.77979       11.9863729    
   1.07874477       1354.77747       11.9879465    
   1.07880342       1354.77515       11.9895649    
   1.07886314       1354.77271       11.9912138    
   1.07892370       1354.77026       11.9928856    
   1.07898498       1354.76782       11.9945765    
   1.07904685       1354.76538       11.9962854    
   1.07910919       1354.76282       11.9980087    
   1.07916152       1354.76074       11.9994545    
   1.07921505       1354.75867       12.0009327    
   1.07927132       1354.75635       12.0024881    
   1.07932496       1354.75427       12.0039711    
   1.07938182       1354.75195       12.0055418    
   1.07944000       1354.74963       12.0071526    
   1.07949924       1354.74719       12.0087900    
   1.07955933       1354.74487       12.0104504    
   1.07962000       1354.74243       12.0121288    
   1.07968128       1354.73999       12.0138235    
   1.07974303       1354.73743       12.0155325    
   1.07979214       1354.73547       12.0168915    
   1.07984769       1354.73328       12.0184278    
   1.07990158       1354.73108       12.0199194    
   1.07995534       1354.72900       12.0214090    
   1.08001173       1354.72668       12.0229702    
   1.08006942       1354.72437       12.0245676    
   1.08012807       1354.72205       12.0261908    
   1.08018756       1354.71973       12.0278358    
   1.08024752       1354.71729       12.0294991    
   1.08030820       1354.71484       12.0311785    
   1.08036923       1354.71240       12.0328712    
   1.08041763       1354.71045       12.0342121    
   1.08047259       1354.70825       12.0357342    
   1.08052576       1354.70618       12.0372076    
   1.08057892       1354.70398       12.0386820    
   1.08063459       1354.70178       12.0402260    
   1.08069170       1354.69958       12.0418062    
   1.08074963       1354.69727       12.0434132    
   1.08080828       1354.69482       12.0450411    
   1.08086765       1354.69250       12.0466862    
   1.08092749       1354.69006       12.0483484    
   1.08098793       1354.68774       12.0500231    
   1.08103788       1354.68567       12.0514107    
   1.08108985       1354.68359       12.0528517    
   1.08114374       1354.68152       12.0543489    
   1.08119559       1354.67944       12.0557861    
   1.08125031       1354.67725       12.0573072    
   1.08130646       1354.67493       12.0588665    
   1.08136356       1354.67273       12.0604525    
   1.08142149       1354.67041       12.0620604    
   1.08148003       1354.66809       12.0636864    
   1.08153915       1354.66565       12.0653286    
   1.08159876       1354.66333       12.0669851    
   1.08165884       1354.66089       12.0686531    
   1.08170033       1354.65930       12.0698071    
   1.08175969       1354.65686       12.0714579    
   1.08180785       1354.65491       12.0727968    
   1.08186162       1354.65283       12.0742903    
   1.08191681       1354.65063       12.0758257    
   1.08197308       1354.64832       12.0773897    
   1.08203006       1354.64612       12.0789757    
   1.08208776       1354.64380       12.0805798    
   1.08214605       1354.64148       12.0822010    
   1.08220482       1354.63916       12.0838366    
   1.08226407       1354.63672       12.0854845    
   1.08230782       1354.63501       12.0867004    
   1.08236361       1354.63281       12.0882559    
   1.08241296       1354.63086       12.0896292    
   1.08246505       1354.62878       12.0910797    
   1.08251917       1354.62659       12.0925846    
   1.08257437       1354.62439       12.0941210    
   1.08263040       1354.62219       12.0956821    
   1.08268714       1354.61987       12.0972624    
   1.08274448       1354.61768       12.0988598    
   1.08280230       1354.61536       12.1004725    
   1.08286071       1354.61304       12.1020985    
   1.08291399       1354.61084       12.1035833    
   1.08295882       1354.60913       12.1048336    
   1.08301401       1354.60693       12.1063728    
   1.08306229       1354.60498       12.1077166    
   1.08311474       1354.60291       12.1091805    
   1.08316875       1354.60071       12.1106844    
   1.08322358       1354.59863       12.1122160    
   1.08327925       1354.59631       12.1137686    
   1.08333564       1354.59412       12.1153402    
   1.08339250       1354.59180       12.1169271    
   1.08344996       1354.58960       12.1185293    
   1.08350778       1354.58728       12.1201420    
   1.08355284       1354.58545       12.1214027    
   1.08360457       1354.58337       12.1228466    
   1.08365440       1354.58142       12.1242380    
   1.08370435       1354.57947       12.1256304    
   1.08375669       1354.57739       12.1270924    
   1.08381021       1354.57520       12.1285887    
   1.08386469       1354.57312       12.1301098    
   1.08391988       1354.57092       12.1316519    
   1.08397579       1354.56873       12.1332111    
   1.08403206       1354.56641       12.1347847    
   1.08408892       1354.56421       12.1363735    
   1.08414614       1354.56189       12.1379728    
   1.08418894       1354.56018       12.1391668    
   1.08424187       1354.55811       12.1406488    
   1.08428991       1354.55615       12.1419897    
   1.08433974       1354.55420       12.1433840    
   1.08439159       1354.55212       12.1448355    
   1.08444476       1354.55005       12.1463194    
   1.08449864       1354.54797       12.1478281    
   1.08455324       1354.54578       12.1493559    
   1.08460844       1354.54358       12.1509008    
   1.08466423       1354.54138       12.1524601    
   1.08472037       1354.53906       12.1540327    
   1.08477700       1354.53687       12.1556168    
   1.08481908       1354.53516       12.1567945    
   1.08487153       1354.53308       12.1582613    
   1.08491886       1354.53125       12.1595869    
   1.08496809       1354.52930       12.1609650    
   1.08501935       1354.52722       12.1624002    
   1.08507168       1354.52515       12.1638689    
   1.08512497       1354.52307       12.1653605    
   1.08517897       1354.52100       12.1668711    
   1.08523345       1354.51880       12.1683989    
   1.08528852       1354.51660       12.1699419    
   1.08534396       1354.51440       12.1714973    
   1.08539987       1354.51221       12.1730642    
   1.08544326       1354.51050       12.1742783    
   1.08549309       1354.50854       12.1756763    
   1.08554101       1354.50659       12.1770191    
   1.08558893       1354.50476       12.1783648    
   1.08563936       1354.50269       12.1797781    
   1.08569098       1354.50061       12.1812248    
   1.08574343       1354.49854       12.1826963    
   1.08579659       1354.49646       12.1841879    
   1.08585036       1354.49438       12.1856966    
   1.08590460       1354.49219       12.1872196    
   1.08595943       1354.48999       12.1887569    
   1.08601463       1354.48792       12.1903048    
   1.08606517       1354.48584       12.1917248    
   1.08610666       1354.48425       12.1928892    
   1.08615875       1354.48218       12.1943541    
   1.08620381       1354.48035       12.1956167    
   1.08625305       1354.47839       12.1969995    
   1.08630359       1354.47644       12.1984215    
   1.08635521       1354.47437       12.1998701    
   1.08640754       1354.47229       12.2013397    
   1.08646047       1354.47021       12.2028265    
   1.08651388       1354.46814       12.2043285    
   1.08656788       1354.46594       12.2058439    
   1.08662224       1354.46387       12.2073727    
   1.08667696       1354.46167       12.2089109    
   1.08671665       1354.46008       12.2100267    
   1.08676779       1354.45813       12.2114658    
   1.08681285       1354.45630       12.2127314    
   1.08686042       1354.45447       12.2140694    
   1.08690977       1354.45251       12.2154598    
   1.08696032       1354.45044       12.2168808    
   1.08701169       1354.44849       12.2183256    
   1.08706367       1354.44641       12.2197876    
   1.08711624       1354.44434       12.2212667    
   1.08716929       1354.44226       12.2227592    
   1.08722281       1354.44006       12.2242651    
   1.08727670       1354.43799       12.2257833    
   1.08733070       1354.43591       12.2273035    


==> figures/test_secondary_image/logp_r_invers_two_images_16may20.dat <==
  -3.37027335       1677.00830       4.26311133E-04
  -3.36864805       1676.00854       4.27909632E-04
  -3.36708593       1675.00879       4.29451437E-04
  -3.36542487       1674.00891       4.31097229E-04
  -3.36367464       1673.00916       4.32838046E-04
  -3.36209869       1672.00940       4.34411399E-04
  -3.36043239       1671.00964       4.36081493E-04
  -3.35868120       1670.00989       4.37843439E-04
  -3.35695195       1669.01013       4.39590192E-04
  -3.35523295       1668.01038       4.41333774E-04
  -3.35343122       1667.01062       4.43168363E-04
  -3.35162950       1666.01086       4.45010810E-04
  -3.34981894       1665.01111       4.46869759E-04
  -3.34792733       1664.01135       4.48820414E-04
  -3.34601903       1663.01160       4.50796826E-04
  -3.34403014       1662.01196       4.52866079E-04
  -3.34196091       1661.01221       4.55029105E-04
  -3.33986497       1660.01245       4.57230431E-04
  -3.33773708       1659.01282       4.59476141E-04
  -3.33552790       1658.01318       4.61819407E-04
  -3.33328009       1657.01343       4.64215758E-04
  -3.33095002       1656.01379       4.66712983E-04
  -3.32853675       1655.01416       4.69313731E-04
  -3.32607627       1654.01440       4.71980224E-04
  -3.32353091       1653.01477       4.74754372E-04
  -3.32093310       1652.01514       4.77602909E-04
  -3.31824923       1651.01550       4.80563525E-04
  -3.31547809       1650.01599       4.83639771E-04
  -3.31264639       1649.01636       4.86803387E-04
  -3.30969882       1648.01672       4.90118575E-04
  -3.30671096       1647.01721       4.93502128E-04
  -3.30360913       1646.01758       4.97039407E-04
  -3.30043769       1645.01807       5.00682392E-04
  -3.29717374       1644.01855       5.04459545E-04
  -3.29381561       1643.01892       5.08375117E-04
  -3.29036236       1642.01941       5.12433646E-04
  -3.28681207       1641.02002       5.16639790E-04
  -3.28318238       1640.02051       5.20975853E-04
  -3.27943778       1639.02100       5.25487179E-04
  -3.27560997       1638.02148       5.30139485E-04
  -3.27166629       1637.02209       5.34975261E-04
  -3.26763558       1636.02271       5.39963366E-04
  -3.26348901       1635.02332       5.45143674E-04
  -3.25925231       1634.02393       5.50487777E-04
  -3.25489926       1633.02454       5.56033163E-04
  -3.25045371       1632.02515       5.61754045E-04
  -3.24589229       1631.02576       5.67685522E-04
  -3.24121165       1630.02649       5.73836616E-04
  -3.23643374       1629.02722       5.80184627E-04
  -3.23153782       1628.02795       5.86762151E-04
  -3.22653270       1627.02869       5.93563542E-04
  -3.22141886       1626.02942       6.00594329E-04
  -3.21618629       1625.03027       6.07874303E-04
  -3.21084309       1624.03101       6.15399214E-04
  -3.20538068       1623.03186       6.23188331E-04
  -3.19979763       1622.03284       6.31251314E-04
  -3.19410157       1621.03369       6.39585196E-04
  -3.18829370       1620.03455       6.48195914E-04
  -3.18235946       1619.03552       6.57113909E-04
  -3.17631102       1618.03650       6.66329346E-04
  -3.17014313       1617.03760       6.75860094E-04
  -3.16385531       1616.03857       6.85716455E-04
  -3.15745473       1615.03967       6.95897616E-04
  -3.15092993       1614.04077       7.06431631E-04
  -3.14428544       1613.04187       7.17322575E-04
  -3.13752198       1612.04309       7.28581159E-04
  -3.13064027       1611.04431       7.40218034E-04
  -3.12363529       1610.04553       7.52254156E-04
  -3.11651182       1609.04688       7.64694880E-04
  -3.10927105       1608.04822       7.77551031E-04
  -3.10190940       1607.04956       7.90843391E-04
  -3.09442663       1606.05103       8.04587558E-04
  -3.08682752       1605.05249       8.18789820E-04
  -3.07910967       1604.05396       8.33470665E-04
  -3.07127333       1603.05554       8.48646043E-04
  -3.06331944       1602.05713       8.64331902E-04
  -3.05524874       1601.05884       8.80544423E-04
  -3.04706240       1600.06055       8.97299731E-04
  -3.03876209       1599.06238       9.14614182E-04
  -3.03034520       1598.06421       9.32512630E-04
  -3.02181578       1597.06604       9.51007882E-04
  -3.01317239       1596.06799       9.70124849E-04
  -3.00441527       1595.07007       9.89884953E-04
  -2.99554539       1594.07214       1.01030967E-03
  -2.98656416       1593.07422       1.03142078E-03
  -2.97747278       1592.07654       1.05323992E-03
  -2.96827292       1591.07874       1.07578922E-03
  -2.95896649       1590.08118       1.09909056E-03
  -2.94955015       1589.08362       1.12318143E-03
  -2.94002843       1588.08618       1.14807859E-03
  -2.93040156       1587.08875       1.17381185E-03
  -2.92067075       1586.09143       1.20040879E-03
  -2.91083813       1585.09424       1.22789678E-03
  -2.90090299       1584.09717       1.25631073E-03
  -2.89086604       1583.10010       1.28568336E-03
  -2.88073087       1582.10327       1.31604041E-03
  -2.87049580       1581.10645       1.34742411E-03
  -2.86016536       1580.10974       1.37985847E-03
  -2.84973717       1579.11316       1.41339283E-03
  -2.83921456       1578.11670       1.44805666E-03
  -2.82859826       1577.12036       1.48389046E-03
  -2.81788993       1576.12415       1.52093312E-03
  -2.80708981       1575.12805       1.55923015E-03
  -2.79619884       1574.13208       1.59882591E-03
  -2.78522038       1573.13623       1.63975777E-03
  -2.77415371       1572.14062       1.68207858E-03
  -2.76300001       1571.14514       1.72583817E-03
  -2.75176191       1570.14966       1.77107973E-03
  -2.74043918       1569.15454       1.81786134E-03
  -2.72903442       1568.15942       1.86623191E-03
  -2.71754670       1567.16467       1.91625499E-03
  -2.70597959       1566.16992       1.96797843E-03
  -2.69433212       1565.17542       2.02147220E-03
  -2.68260741       1564.18115       2.07679020E-03
  -2.67080522       1563.18701       2.13400135E-03
  -2.65892720       1562.19312       2.19317270E-03
  -2.64697456       1561.19946       2.25437130E-03
  -2.63494825       1560.20605       2.31767050E-03
  -2.62284994       1559.21277       2.38314318E-03
  -2.61068010       1558.21985       2.45086825E-03
  -2.59844017       1557.22705       2.52092443E-03
  -2.58613110       1556.23462       2.59339577E-03
  -2.57375455       1555.24243       2.66836677E-03
  -2.56131005       1554.25049       2.74593383E-03
  -2.54880023       1553.25891       2.82617914E-03
  -2.53622556       1552.26758       2.90920632E-03
  -2.52358651       1551.27661       2.99511501E-03
  -2.51088476       1550.28589       3.08400672E-03
  -2.49812126       1549.29565       3.17598786E-03
  -2.48529673       1548.30566       3.27117159E-03
  -2.47241282       1547.31604       3.36966920E-03
  -2.45946980       1546.32678       3.47160525E-03
  -2.44646859       1545.33789       3.57710221E-03
  -2.43341064       1544.34949       3.68628930E-03
  -2.42029691       1543.36157       3.79929529E-03
  -2.40712786       1542.37390       3.91626637E-03
  -2.39390445       1541.38684       4.03734157E-03
  -2.38062835       1540.40027       4.16266592E-03
  -2.36730003       1539.41406       4.29239729E-03
  -2.35392022       1538.42847       4.42669634E-03
  -2.34048963       1537.44336       4.56573069E-03
  -2.32700968       1536.45886       4.70966753E-03
  -2.31348085       1535.47498       4.85868985E-03
  -2.29990458       1534.49158       5.01297507E-03
  -2.28628063       1533.50891       5.17272390E-03
  -2.27261090       1532.52686       5.33812959E-03
  -2.25889611       1531.54541       5.50939608E-03
  -2.24513721       1530.56470       5.68673294E-03
  -2.23133469       1529.58472       5.87036740E-03
  -2.21748972       1528.60547       6.06052391E-03
  -2.20360351       1527.62708       6.25743857E-03
  -2.18967628       1526.64941       6.46135770E-03
  -2.17570901       1525.67261       6.67253742E-03
  -2.16170311       1524.69678       6.89123385E-03
  -2.14765882       1523.72180       7.11772405E-03
  -2.13357782       1522.74768       7.35228416E-03
  -2.11946034       1521.77466       7.59520568E-03
  -2.10530782       1520.80261       7.84679037E-03
  -2.09112096       1519.83167       8.10735114E-03
  -2.07690120       1518.86182       8.37719999E-03
  -2.06264901       1517.89307       8.65667220E-03
  -2.04836535       1516.92554       8.94611701E-03
  -2.03405190       1515.95923       9.24587902E-03
  -2.01970887       1514.99414       9.55632795E-03
  -2.00533795       1514.03052       9.87784006E-03
  -1.99093986       1513.06812       1.02108084E-02
  -1.97651589       1512.10730       1.05556296E-02
  -1.96206689       1511.14795       1.09127220E-02
  -1.94759440       1510.19006       1.12825073E-02
  -1.93309951       1509.23376       1.16654234E-02
  -1.91858339       1508.27917       1.20619256E-02
  -1.90404725       1507.32629       1.24724768E-02
  -1.88949251       1506.37524       1.28975566E-02
  -1.87492037       1505.42603       1.33376615E-02
  -1.86033225       1504.47864       1.37932878E-02
  -1.84572935       1503.53333       1.42649617E-02
  -1.83111322       1502.58997       1.47532169E-02
  -1.81648540       1501.64893       1.52585981E-02
  -1.80184722       1500.70996       1.57816634E-02
  -1.78720021       1499.77332       1.63229927E-02
  -1.77254617       1498.83899       1.68831646E-02
  -1.75788653       1497.90710       1.74627807E-02
  -1.74322295       1496.97778       1.80624649E-02
  -1.72855735       1496.05115       1.86828319E-02
  -1.71389103       1495.12708       1.93245299E-02
  -1.69922614       1494.20593       1.99882071E-02
  -1.68456459       1493.28760       2.06745211E-02
  -1.66990793       1492.37231       2.13841572E-02
  -1.65525806       1491.46008       2.21178010E-02
  -1.64061737       1490.55103       2.28761323E-02
  -1.62598777       1489.64514       2.36598607E-02
  -1.61137092       1488.74280       2.44697258E-02
  -1.59676898       1487.84387       2.53064372E-02
  -1.58218443       1486.94849       2.61707138E-02
  -1.56761920       1486.05688       2.70633064E-02
  -1.55307543       1485.16907       2.79849544E-02
  -1.53855562       1484.28516       2.89363880E-02
  -1.52406180       1483.40527       2.99183857E-02
  -1.50959611       1482.52954       3.09317075E-02
  -1.49516129       1481.65796       3.19770724E-02
  -1.48075962       1480.79089       3.30552422E-02
  -1.46639347       1479.92822       3.41669731E-02
  -1.45206523       1479.07007       3.53130102E-02
  -1.43777704       1478.21667       3.64941210E-02
  -1.42353153       1477.36816       3.77110429E-02
  -1.40933132       1476.52441       3.89644615E-02
  -1.39517891       1475.68591       4.02551182E-02
  -1.38107634       1474.85242       4.15837504E-02
  -1.36702657       1474.02417       4.29510213E-02
  -1.35303164       1473.20129       4.43576388E-02
  -1.33909428       1472.38403       4.58042473E-02
  -1.32521689       1471.57227       4.72915061E-02
  -1.31140172       1470.76611       4.88200523E-02
  -1.29765153       1469.96582       5.03904819E-02
  -1.28396809       1469.17139       5.20034209E-02
  -1.27035391       1468.38293       5.36594279E-02
  -1.25681186       1467.60059       5.53589948E-02
  -1.24334407       1466.82446       5.71026057E-02
  -1.22995245       1466.05457       5.88908195E-02
  -1.21663916       1465.29102       6.07240647E-02
  -1.20340633       1464.53381       6.26027808E-02
  -1.19025564       1463.78308       6.45274222E-02
  -1.17719007       1463.03906       6.64982125E-02
  -1.16421103       1462.30164       6.85155243E-02
  -1.15131986       1461.57092       7.05797598E-02
  -1.13851845       1460.84680       7.26911500E-02
  -1.12580955       1460.12964       7.48497620E-02
  -1.11319435       1459.41943       7.70558491E-02
  -1.10067356       1458.71606       7.93097168E-02
  -1.08824885       1458.01953       8.16114619E-02
  -1.07592177       1457.33008       8.39611292E-02
  -1.06369436       1456.64758       8.63586217E-02
  -1.05156767       1455.97229       8.88039619E-02
  -1.03954220       1455.30396       9.12972838E-02
  -1.02761877       1454.64270       9.38385278E-02
  -1.01579857       1453.98853       9.64276269E-02
  -1.00408280       1453.34143       9.90642980E-02
 -0.992475569       1452.70142      0.101747669    
 -0.980973601       1452.06848      0.104478374    
 -0.969577789       1451.44275      0.107256159    
 -0.958288133       1450.82397      0.110080875    
 -0.947105885       1450.21240      0.112952046    
 -0.936030686       1449.60767      0.115869544    
 -0.925062180       1449.01001      0.118833214    
 -0.914201260       1448.41943      0.121842481    
 -0.903448522       1447.83569      0.124896839    
 -0.892803609       1447.25891      0.127995998    
 -0.882266223       1446.68896      0.131139576    
 -0.871835828       1446.12598      0.134327263    
 -0.861512542       1445.56958      0.137558520    
 -0.851295888       1445.02002      0.140832886    
 -0.841185153       1444.47705      0.144150063    
 -0.831180513       1443.94080      0.147509322    
 -0.821282208       1443.41101      0.150909916    
 -0.811489582       1442.88782      0.154351354    
 -0.801801264       1442.37109      0.157833338    
 -0.792216480       1441.86072      0.161355406    
 -0.782733858       1441.35669      0.164917260    
 -0.773353934       1440.85876      0.168517902    
 -0.764076650       1440.36719      0.172156468    
 -0.754899740       1439.88159      0.175832957    
 -0.745822847       1439.40210      0.179546595    
 -0.736844540       1438.92859      0.183297038    
 -0.727964580       1438.46094      0.187083483    
 -0.719182849       1437.99915      0.190904945    
 -0.710496545       1437.54309      0.194761649    
 -0.701905608       1437.09265      0.198652670    
 -0.693409681       1436.64783      0.202577084    
 -0.685007453       1436.20862      0.206534475    
 -0.676697791       1435.77478      0.210524291    
 -0.668477535       1435.34631      0.214546993    
 -0.660348356       1434.92310      0.218600750    
 -0.652309000       1434.50513      0.222685024    
 -0.644357860       1434.09229      0.226799533    
 -0.636494696       1433.68469      0.230943277    
 -0.628715754       1433.28186      0.235117108    
 -0.621022642       1432.88403      0.239319116    
 -0.613413155       1432.49109      0.243549272    
 -0.605886400       1432.10278      0.247807011    
 -0.598442554       1431.71936      0.252091080    
 -0.591077507       1431.34045      0.256402642    
 -0.583792031       1430.96606      0.260740191    
 -0.576586604       1430.59631      0.265102237    
 -0.569457948       1430.23083      0.269489646    
 -0.562404275       1429.86963      0.273902327    
 -0.555426061       1429.51282      0.278338909    
 -0.548523128       1429.16028      0.282798350    
 -0.541693926       1428.81177      0.287280440    
 -0.534934878       1428.46741      0.291786432    
 -0.528247833       1428.12695      0.296314001    
 -0.521631896       1427.79053      0.300862521    
 -0.515083611       1427.45801      0.305433303    
 -0.508603573       1427.12915      0.310024768    
 -0.502190828       1426.80420      0.314636558    
 -0.495842487       1426.48279      0.319269568    
 -0.489560723       1426.16516      0.323921144    
 -0.483343273       1425.85095      0.328591794    
 -0.477186978       1425.54028      0.333282888    
 -0.471095592       1425.23328      0.337990433    
 -0.465065807       1424.92957      0.342715830    
 -0.459094435       1424.62915      0.347460598    
 -0.453184068       1424.33203      0.352221578    
 -0.447333157       1424.03821      0.356998861    
 -0.441538304       1423.74756      0.361794293    
 -0.435799330       1423.45996      0.366606921    
 -0.430118918       1423.17554      0.371433496    
 -0.424494594       1422.89417      0.376275033    
 -0.418923050       1422.61572      0.381133348    
 -0.413404495       1422.34021      0.386007279    
 -0.407937974       1422.06763      0.390896708    
 -0.402525187       1421.79785      0.395799100    
 -0.397164404       1421.53088      0.400714993    
 -0.391853005       1421.26672      0.405645818    
 -0.386590749       1421.00513      0.410590827    
 -0.381378621       1420.74634      0.415548176    
 -0.376215875       1420.49023      0.420517564    
 -0.371099919       1420.23657      0.425500482    
 -0.366029710       1419.98547      0.430497140    
 -0.361004889       1419.73682      0.435506970    
 -0.356027693       1419.49060      0.440526754    
 -0.351096183       1419.24707      0.445557564    
 -0.346207231       1419.00562      0.450601637    
 -0.341362804       1418.76672      0.455656111    
 -0.336560637       1418.53003      0.460722446    
 -0.331800073       1418.29565      0.465800464    
 -0.327083707       1418.06348      0.470886558    
 -0.322408617       1417.83362      0.475982934    
 -0.317772806       1417.60596      0.481090963    
 -0.313176334       1417.38025      0.486209780    
 -0.308618575       1417.15662      0.491339207    
 -0.304100573       1416.93518      0.496477336    
 -0.299622178       1416.71582      0.501623452    
 -0.295180917       1416.49854      0.506779552    
 -0.290776312       1416.28308      0.511945486    
 -0.286408901       1416.06958      0.517119706    
 -0.282077372       1415.85803      0.522303104    
 -0.277780533       1415.64844      0.527496338    
 -0.273520023       1415.44055      0.532696664    
 -0.269295782       1415.23474      0.537903309    
 -0.265105188       1415.03064      0.543118775    
 -0.260947555       1414.82837      0.548343182    
 -0.256823033       1414.62781      0.553575635    
 -0.252730042       1414.42883      0.558817446    
 -0.248669520       1414.23169      0.564066708    
 -0.244643465       1414.03625      0.569320142    
 -0.240648448       1413.84253      0.574581385    
 -0.236683473       1413.65039      0.579851151    
 -0.232750177       1413.45984      0.585126579    
 -0.228847280       1413.27100      0.590408623    
 -0.224973083       1413.08350      0.595699072    
 -0.221128792       1412.89771      0.600995481    
 -0.217315182       1412.71350      0.606296182    
 -0.213529199       1412.53064      0.611604691    
 -0.209770262       1412.34937      0.616921246    
 -0.206039235       1412.16943      0.622244060    
 -0.202336252       1411.99097      0.627572298    
 -0.198661178       1411.81396      0.632905424    
 -0.195013702       1411.63843      0.638243377    
 -0.191393375       1411.46436      0.643586040    
 -0.187799603       1411.29150      0.648933828    
 -0.184231520       1411.12012      0.654287279    
 -0.180686548       1410.94995      0.659649789    
 -0.177167103       1410.78101      0.665017247    
 -0.173675388       1410.61353      0.670385480    
 -0.170206726       1410.44727      0.675761223    
 -0.166762173       1410.28235      0.681142271    
 -0.163341895       1410.11853      0.686527729    
 -0.159945175       1409.95605      0.691918314    
 -0.156572640       1409.79480      0.697312355    
 -0.153221428       1409.63464      0.702713966    
 -0.149893969       1409.47571      0.708118618    
 -0.146590963       1409.31799      0.713524759    
 -0.143309027       1409.16138      0.718937218    
 -0.140047997       1409.00586      0.724355876    
 -0.136808515       1408.85144      0.729779184    
 -0.133590788       1408.69812      0.735206306    
 -0.130394757       1408.54602      0.740636706    
 -0.127220258       1408.39490      0.746070266    
 -0.124067038       1408.24500      0.751506865    
 -0.120934740       1408.09607      0.756946623    
 -0.117822923       1407.94824      0.762389779    
 -0.114730947       1407.80139      0.767837048    
 -0.111657396       1407.65552      0.773290396    
 -0.108602516       1407.51050      0.778748989    
 -0.105568960       1407.36670      0.784207582    
 -0.102555171       1407.22388      0.789668560    
  -9.95583907E-02   1407.08191      0.795136333    
  -9.65814665E-02   1406.94104      0.800605416    
  -9.36221704E-02   1406.80090      0.806079388    
  -9.06817243E-02   1406.66187      0.811555564    
  -8.77595544E-02   1406.52368      0.817034602    
  -8.48551989E-02   1406.38647      0.822516859    
  -8.19692984E-02   1406.25024      0.828000724    
  -7.90973082E-02   1406.11462      0.833494425    
  -7.62461796E-02   1405.98010      0.838984251    
  -7.34135509E-02   1405.84644      0.844474316    
  -7.05937073E-02   1405.71362      0.849975288    
  -6.77928254E-02   1405.58154      0.855474710    
  -6.50104880E-02   1405.45056      0.860972941    
  -6.22427836E-02   1405.32031      0.866477370    
  -5.94902672E-02   1405.19080      0.871986449    
  -5.67535572E-02   1405.06201      0.877498627    
  -5.40328063E-02   1404.93408      0.883013189    
  -5.13280109E-02   1404.80701      0.888529778    
  -4.86390926E-02   1404.68079      0.894048154    
  -4.59659100E-02   1404.55530      0.899568200    
  -4.33082804E-02   1404.43054      0.905089915    
  -4.06659655E-02   1404.30664      0.910613418    
  -3.80386636E-02   1404.18347      0.916138947    
  -3.54259647E-02   1404.06091      0.921666980    
  -3.28271799E-02   1403.93921      0.927198708    
  -3.02399602E-02   1403.81812      0.932738781    
  -2.76689101E-02   1403.69775      0.938277066    
  -2.51155458E-02   1403.57825      0.943809748    
  -2.25746967E-02   1403.45947      0.949347675    
  -2.00447682E-02   1403.34119      0.954894125    
  -1.75303426E-02   1403.22375      0.960438728    
  -1.50314001E-02   1403.10706      0.965981007    
  -1.25431083E-02   1402.99084      0.971531510    
  -1.00692892E-02   1402.87537      0.977081299    
  -7.60773011E-03   1402.76050      0.982635081    
  -5.15994383E-03   1402.64636      0.988189101    
  -2.72498000E-03   1402.53296      0.993745148    
  -3.03265464E-04   1402.42004      0.999301970    
   2.10448471E-03   1402.30798       1.00485754    
   4.49546380E-03   1402.19666       1.01040494    
   6.86790561E-03   1402.08618       1.01593959    
   9.22711287E-03   1401.97644       1.02147353    
   1.15676578E-02   1401.86768       1.02699339    
   1.38933603E-02   1401.75952       1.03250790    
   1.62086245E-02   1401.65198       1.03802693    
   1.85085200E-02   1401.54517       1.04353857    
   2.07934175E-02   1401.43909       1.04904330    
   2.30667740E-02   1401.33362       1.05454898    
   2.53289342E-02   1401.22864       1.06005633    
   2.75791157E-02   1401.12427       1.06556296    
   2.98171584E-02   1401.02051       1.07106829    
   3.20425704E-02   1400.91736       1.07657075    
   3.42539623E-02   1400.81494       1.08206654    
   3.64529975E-02   1400.71313       1.08755946    
   3.86417620E-02   1400.61182       1.09305441    
   4.08197902E-02   1400.51111       1.09854984    
   4.29870449E-02   1400.41089       1.10404563    
   4.51440662E-02   1400.31116       1.10954285    
   4.72913422E-02   1400.21191       1.11504233    
   4.94263321E-02   1400.11328       1.12053728    
   5.15486598E-02   1400.01526       1.12602663    
   5.36604747E-02   1399.91772       1.13151538    
   5.57621047E-02   1399.82080       1.13700426    
   5.78539893E-02   1399.72437       1.14249420    
   5.99372946E-02   1399.62830       1.14798784    
   6.20125309E-02   1399.53259       1.15348649    
   6.40754327E-02   1399.43762       1.15897870    
   6.61260933E-02   1399.34314       1.16446412    
   6.81692511E-02   1399.24902       1.16995525    
   7.02053010E-02   1399.15540       1.17545307    
   7.22294897E-02   1399.06226       1.18094456    
   7.42429718E-02   1398.96960       1.18643236    
   7.62501135E-02   1398.87732       1.19192827    
   7.82467872E-02   1398.78564       1.19742072    
   8.02334622E-02   1398.69434       1.20291090    
   8.22134539E-02   1398.60339       1.20840764    
   8.41831192E-02   1398.51294       1.21390057    
   8.61435086E-02   1398.42297       1.21939242    
   8.80962387E-02   1398.33350       1.22488761    
   9.00399536E-02   1398.24426       1.23038197    
   9.19757560E-02   1398.15552       1.23587847    
   9.39029008E-02   1398.06726       1.24137473    
   9.58218649E-02   1397.97937       1.24687195    
   9.77324694E-02   1397.89185       1.25236952    
   9.96350124E-02   1397.80481       1.25786781    
  0.101529591       1397.71814       1.26336718    
  0.103416733       1397.63171       1.26886880    
  0.105296649       1397.54578       1.27437329    
  0.107166551       1397.46033       1.27987206    
  0.109028935       1397.37524       1.28537226    
  0.110884093       1397.29053       1.29087472    
  0.112731755       1397.20605       1.29637837    
  0.114572927       1397.12207       1.30188596    
  0.116405018       1397.03845       1.30738962    
  0.118229985       1396.95520       1.31289494    
  0.120049343       1396.87219       1.31840658    
  0.121860147       1396.78967       1.32391512    
  0.123662576       1396.70752       1.32942116    
  0.125459641       1396.62573       1.33493352    
  0.127250612       1396.54407       1.34044993    
  0.129032612       1396.46301       1.34596145    
  0.130806625       1396.38232       1.35147071    
  0.132575303       1396.30176       1.35698581    
  0.134338737       1396.22156       1.36250699    
  0.136096075       1396.14172       1.36803138    
  0.137844965       1396.06226       1.37355161    
  0.139584318       1395.98315       1.37906361    
  0.141317829       1395.90442       1.38457930    
  0.143046811       1395.82593       1.39010251    
  0.144769877       1395.74768       1.39562869    
  0.146486789       1395.66980       1.40115702    
  0.148197472       1395.59216       1.40668702    
  0.149901852       1395.51489       1.41221833    
  0.151599959       1395.43787       1.41775095    
  0.153291777       1395.36121       1.42328465    
  0.154977322       1395.28491       1.42881930    
  0.156656608       1395.20886       1.43435490    
  0.158329174       1395.13306       1.43988955    
  0.159995660       1395.05762       1.44542527    
  0.161657035       1394.98242       1.45096529    
  0.163312301       1394.90759       1.45650601    
  0.164961085       1394.83301       1.46204615    
  0.166603953       1394.75879       1.46758735    
  0.168240950       1394.68481       1.47312963    
  0.169872180       1394.61108       1.47867310    
  0.171497732       1394.53760       1.48421812    
  0.173117712       1394.46448       1.48976481    
  0.174732223       1394.39160       1.49531341    
  0.176341459       1394.31897       1.50086439    
  0.177945629       1394.24658       1.50641847    
  0.179545239       1394.17444       1.51197720    
  0.181140810       1394.10254       1.51754236    
  0.182730541       1394.03088       1.52310741    
  0.184312642       1393.95959       1.52866614    
  0.185888737       1393.88855       1.53422391    
  0.187460363       1393.81775       1.53978598    
  0.189028561       1393.74719       1.54535604    
  0.190592751       1393.67676       1.55093193    
  0.192150205       1393.60669       1.55650389    
  0.193700865       1393.53687       1.56207132    
  0.195247084       1393.46729       1.56764269    
  0.196790740       1393.39795       1.57322466    
  0.198329434       1393.32874       1.57880843    
  0.199860603       1393.26001       1.58438456    
  0.201387122       1393.19141       1.58996344    
  0.202911064       1393.12292       1.59555233    
  0.204429731       1393.05469       1.60114157    
  0.205977648       1392.98523       1.60685861    
  0.207533196       1392.91541       1.61262429    
  0.209084377       1392.84583       1.61839449    
  0.210627854       1392.77661       1.62415648    
  0.212168187       1392.70752       1.62992716    
  0.213704363       1392.63867       1.63570261    
  0.215232775       1392.57019       1.64146936    
  0.216757774       1392.50183       1.64724338    
  0.218278259       1392.43372       1.65302062    
  0.219791532       1392.36597       1.65879047    
  0.221300110       1392.29846       1.66456258    
  0.222801849       1392.23120       1.67032838    
  0.224298641       1392.16418       1.67609501    
  0.225795344       1392.09729       1.68188131    
  0.227291420       1392.03027       1.68768513    
  0.228783920       1391.96350       1.69349504    
  0.230271801       1391.89697       1.69930685    
  0.231755570       1391.83069       1.70512247    
  0.233234629       1391.76465       1.71093941    
  0.234709218       1391.69873       1.71675861    
  0.236178920       1391.63306       1.72257805    
  0.237643808       1391.56763       1.72839820    
  0.239103347       1391.50244       1.73421669    
  0.240556493       1391.43762       1.74002898    
  0.242002860       1391.37305       1.74583364    
  0.243447021       1391.30859       1.75164878    
  0.244894624       1391.24402       1.75749719    
  0.246339083       1391.17957       1.76335227    
  0.247779310       1391.11536       1.76920974    
  0.249215081       1391.05127       1.77506840    
  0.250646710       1390.98743       1.78092945    
  0.252073765       1390.92383       1.78679097    
  0.253496796       1390.86047       1.79265535    
  0.254914969       1390.79724       1.79851866    
  0.256329477       1390.73425       1.80438614    
  0.257737815       1390.67151       1.81024694    
  0.259140939       1390.60901       1.81610489    
  0.260539085       1390.54675       1.82196105    
  0.261937469       1390.48462       1.82783699    
  0.263338119       1390.42224       1.83374155    
  0.264733970       1390.36011       1.83964479    
  0.266127169       1390.29810       1.84555566    
  0.267515719       1390.23633       1.85146594    
  0.268898904       1390.17493       1.85737205    
  0.270280987       1390.11340       1.86329234    
  0.271657109       1390.05225       1.86920571    
  0.273027092       1389.99133       1.87511146    
  0.274395883       1389.93054       1.88103068    
  0.275756776       1389.87012       1.88693428    
  0.277110726       1389.80994       1.89282620    
  0.278469175       1389.74963       1.89875615    
  0.279828370       1389.68921       1.90470779    
  0.281181931       1389.62915       1.91065347    
  0.282535374       1389.56909       1.91661727    
  0.283883601       1389.50916       1.92257643    
  0.285226107       1389.44958       1.92852867    
  0.286567420       1389.39014       1.93449414    
  0.287905157       1389.33081       1.94046211    
  0.289236397       1389.27173       1.94641936    
  0.290563345       1389.21289       1.95237553    
  0.291887313       1389.15417       1.95833635    
  0.293204963       1389.09570       1.96428704    
  0.294521153       1389.03735       1.97024918    
  0.295842171       1388.97876       1.97625124    
  0.297161788       1388.92029       1.98226535    
  0.298476875       1388.86206       1.98827696    
  0.299786091       1388.80408       1.99427974    
  0.301092446       1388.74622       2.00028753    
  0.302397221       1388.68835       2.00630617    
  0.303699434       1388.63074       2.01233101    
  0.304994911       1388.57336       2.01834273    
  0.306283772       1388.51636       2.02434134    
  0.307569355       1388.45935       2.03034258    
  0.308852375       1388.40259       2.03634977    
  0.310138047       1388.34570       2.04238701    
  0.311424077       1388.28882       2.04844403    
  0.312704712       1388.23218       2.05449319    
  0.313983113       1388.17566       2.06054974    
  0.315259725       1388.11914       2.06661558    
  0.316533804       1388.06287       2.07268739    
  0.317804903       1388.00659       2.07876253    
  0.319071352       1387.95056       2.08483338    
  0.320331424       1387.89490       2.09089112    
  0.321586400       1387.83948       2.09694195    
  0.322836876       1387.78418       2.10298824    
  0.324086130       1387.72900       2.10904646    
  0.325341642       1387.67346       2.11515236    
  0.326596141       1387.61804       2.12127090    
  0.327847749       1387.56274       2.12739325    
  0.329096317       1387.50757       2.13351798    
  0.330338687       1387.45276       2.13963008    
  0.331576288       1387.39807       2.14573598    
  0.332812577       1387.34351       2.15185285    
  0.334046155       1387.28906       2.15797377    
  0.335276157       1387.23474       2.16409421    
  0.336501509       1387.18066       2.17020869    
  0.337721616       1387.12683       2.17631435    
  0.338942200       1387.07300       2.18243957    
  0.340168417       1387.01892       2.18861008    
  0.341391742       1386.96484       2.19478369    
  0.342612147       1386.91101       2.20095992    
  0.343829542       1386.85730       2.20713830    
  0.345043868       1386.80383       2.21331835    
  0.346255004       1386.75037       2.21949935    
  0.347462058       1386.69714       2.22567654    
  0.348664224       1386.64417       2.23184609    
  0.349861830       1386.59131       2.23800898    
  0.351053119       1386.53882       2.24415636    
  0.352244020       1386.48633       2.25031877    
  0.353443205       1386.43347       2.25654078    
  0.354639769       1386.38074       2.26276660    
  0.355833620       1386.32812       2.26899552    
  0.357024699       1386.27563       2.27522683    
  0.358212978       1386.22327       2.28146052    
  0.359398335       1386.17114       2.28769612    
  0.360580713       1386.11902       2.29393291    
  0.361759841       1386.06702       2.30016947    
  0.362935245       1386.01526       2.30640340    
  0.364105552       1385.96375       2.31262660    
  0.365273058       1385.91235       2.31885219    
  0.366444618       1385.86072       2.32511592    
  0.367617846       1385.80908       2.33140564    
  0.368787080       1385.75769       2.33769083    
  0.369953483       1385.70630       2.34397769    
  0.371117115       1385.65503       2.35026646    
  0.372277945       1385.60400       2.35655689    
  0.373435825       1385.55298       2.36284828    
  0.374590605       1385.50220       2.36913919    
  0.375741810       1385.45154       2.37542772    
  0.376888275       1385.40112       2.38170671    
  0.378030747       1385.35083       2.38798046    
  0.379175484       1385.30042       2.39428306    
  0.380324781       1385.24988       2.40062737    
  0.381471843       1385.19946       2.40697646    
  0.382616848       1385.14905       2.41333079    
  0.383760631       1385.09875       2.41969490    
  0.384901702       1385.04858       2.42606091    
  0.386037678       1384.99866       2.43241501    
  0.387169570       1384.94885       2.43876290    
  0.388298124       1384.89929       2.44510841    
  0.389422148       1384.84985       2.45144486    
  0.390542507       1384.80054       2.45777726    
  0.391665488       1384.75122       2.46414065    
  0.392793536       1384.70166       2.47054935    
  0.393920690       1384.65210       2.47696972    
  0.395045787       1384.60266       2.48339510    
  0.396166086       1384.55334       2.48980927    
  0.397282302       1384.50427       2.49621677    
  0.398396075       1384.45532       2.50262666    
  0.399507374       1384.40649       2.50903869    
  0.400615841       1384.35779       2.51545095    
  0.401720375       1384.30933       2.52185655    
  0.402823567       1384.26086       2.52827072    
  0.403928399       1384.21228       2.53471065    
  0.405033916       1384.16370       2.54117107    
  0.406137586       1384.11523       2.54763722    
  0.407239616       1384.06677       2.55411005    
  0.408340365       1384.01843       2.56059194    
  0.409440786       1383.97009       2.56708813    
  0.410536677       1383.92200       2.57357407    
  0.411626667       1383.87415       2.58004117    
  0.412713706       1383.82642       2.58650732    
  0.413794726       1383.77893       2.59295344    
  0.414877862       1383.73132       2.59942842    
  0.415969968       1383.68335       2.60597324    
  0.417057097       1383.63562       2.61250472    
  0.418141067       1383.58801       2.61903358    
  0.419223785       1383.54053       2.62557101    
  0.420306176       1383.49292       2.63212299    
  0.421386719       1383.44556       2.63867998    
  0.422462016       1383.39832       2.64522123    
  0.423533022       1383.35132       2.65175271    
  0.424601257       1383.30444       2.65828323    
  0.425668418       1383.25757       2.66482329    
  0.426735103       1383.21069       2.67137647    
  0.427804351       1383.16382       2.67796183    
  0.428872645       1383.11682       2.68455720    
  0.429940701       1383.06995       2.69116735    
  0.431007981       1383.02319       2.69778895    
  0.432070673       1382.97644       2.70439839    
  0.433129162       1382.93005       2.71099782    
  0.434186667       1382.88367       2.71760702    
  0.435243160       1382.83728       2.72422624    
  0.436291069       1382.79126       2.73080754    
  0.437336057       1382.74536       2.73738623    
  0.438391715       1382.69910       2.74404812    
  0.439448297       1382.65271       2.75073218    
  0.440500855       1382.60645       2.75740671    
  0.441548914       1382.56055       2.76406908    
  0.442596883       1382.51453       2.77074718    
  0.443644255       1382.46851       2.77743721    
  0.444686919       1382.42285       2.78411341    
  0.445725232       1382.37720       2.79077768    
  0.446762592       1382.33167       2.79745150    
  0.447796077       1382.28638       2.80411649    
  0.448828936       1382.24109       2.81079340    
  0.449867576       1382.19543       2.81752372    
  0.450907439       1382.14978       2.82427788    
  0.451943427       1382.10437       2.83102322    
  0.452975094       1382.05908       2.83775616    
  0.454008192       1382.01379       2.84451485    
  0.455038041       1381.96863       2.85126805    
  0.456061929       1381.92371       2.85799789    
  0.457083553       1381.87878       2.86472917    
  0.458103150       1381.83411       2.87146258    
  0.459121943       1381.78943       2.87820649    
  0.460145891       1381.74451       2.88500047    
  0.461171746       1381.69946       2.89182329    
  0.462193966       1381.65454       2.89863801    
  0.463212043       1381.60986       2.90544105    
  0.464231789       1381.56519       2.91227102    
  0.465247601       1381.52063       2.91909075    
  0.466258079       1381.47632       2.92589045    
  0.467269093       1381.43188       2.93270993    
  0.468274087       1381.38782       2.93950415    
  0.469276816       1381.34375       2.94629884    
  0.470290512       1381.29932       2.95318413    
  0.471301794       1381.25500       2.96006870    
  0.472308308       1381.21082       2.96693683    
  0.473317027       1381.16650       2.97383618    
  0.474322140       1381.12244       2.98072672    
  0.475322276       1381.07849       2.98759866    
  0.476323724       1381.03455       2.99449587    
  0.477320015       1380.99084       3.00137329    
  0.478309810       1380.94739       3.00822163    
  0.479303837       1380.90381       3.01511478    
  0.480302811       1380.85999       3.02205801    
  0.481299490       1380.81616       3.02900147    
  0.482297033       1380.77246       3.03596687    
  0.483291209       1380.72876       3.04292464    
  0.484282911       1380.68530       3.04988098    
  0.485273659       1380.64185       3.05684662    
  0.486260355       1380.59851       3.06379962    
  0.487245172       1380.55530       3.07075500    
  0.488225222       1380.51221       3.07769251    
  0.489204556       1380.46924       3.08464050    
  0.490192652       1380.42590       3.09166670    
  0.491178811       1380.38257       3.09869504    
  0.492162347       1380.33948       3.10572052    
  0.493145406       1380.29626       3.11275840    
  0.494125128       1380.25330       3.11978841    
  0.495104343       1380.21033       3.12683058    
  0.496079534       1380.16748       3.13385963    
  0.497047663       1380.12500       3.14085340    
  0.498016447       1380.08240       3.14786744    
  0.498989761       1380.03967       3.15493011    
  0.499967009       1379.99683       3.16203737    
  0.500941694       1379.95398       3.16914201    
  0.501912713       1379.91138       3.17623568    
  0.502884269       1379.86865       3.18334937    
  0.503852963       1379.82617       3.19045734    
  0.504820287       1379.78369       3.19757175    
  0.505783439       1379.74133       3.20467114    
  0.506740272       1379.69934       3.21173906    
  0.507698715       1379.65723       3.21883512    
  0.508663177       1379.61487       3.22599125    
  0.509629369       1379.57251       3.23317623    
  0.510593235       1379.53015       3.24035954    
  0.511555493       1379.48779       3.24754739    
  0.512515306       1379.44568       3.25473261    
  0.513471127       1379.40369       3.26190352    
  0.514426589       1379.36169       3.26908779    
  0.515377045       1379.31995       3.27625012    
  0.516325772       1379.27832       3.28341484    
  0.517277181       1379.23645       3.29061580    
  0.518233478       1379.19446       3.29786968    
  0.519188046       1379.15247       3.30512643    
  0.520138979       1379.11072       3.31237102    
  0.521090448       1379.06897       3.31963587    
  0.522039294       1379.02722       3.32689643    
  0.522986472       1378.98560       3.33416033    
  0.523930013       1378.94409       3.34141183    
  0.524869680       1378.90283       3.34864950    
  0.525808990       1378.86157       3.35589981    
  0.526754498       1378.81995       3.36321402    
  0.527700663       1378.77832       3.37054896    
  0.528643787       1378.73694       3.37787676    
  0.529586732       1378.69543       3.38521862    
  0.530527234       1378.65405       3.39255738    
  0.531466067       1378.61279       3.39989948    
  0.532401741       1378.57166       3.40723205    
  0.533332527       1378.53076       3.41454268    
  0.534261882       1378.48987       3.42185736    
  0.535198331       1378.44861       3.42924356    
  0.536136508       1378.40735       3.43665934    
  0.537073255       1378.36621       3.44408011    
  0.538008094       1378.32507       3.45150161    
  0.538941205       1378.28394       3.45892525    
  0.539871573       1378.24304       3.46634316    
  0.540798128       1378.20227       3.47374654    
  0.541720569       1378.16174       3.48113275    
  0.542640686       1378.12122       3.48851585    
  0.543567777       1378.08044       3.49597096    
  0.544497728       1378.03943       3.50346470    
  0.545426369       1377.99866       3.51096392    
  0.546353102       1377.95776       3.51846409    
  0.547278225       1377.91711       3.52596664    
  0.548201084       1377.87646       3.53346729    
  0.549121499       1377.83594       3.54096389    
  0.550036430       1377.79565       3.54843140    
  0.550949037       1377.75549       3.55589604    
  0.551867545       1377.71497       3.56342459    
  0.552790165       1377.67432       3.57100248    
  0.553711116       1377.63379       3.57858324    
  0.554630458       1377.59326       3.58616662    
  0.555547953       1377.55286       3.59375095    
  0.556463420       1377.51257       3.60133433    
  0.557376325       1377.47229       3.60891223    
  0.558284163       1377.43237       3.61646414    
  0.559189498       1377.39246       3.62401104    
  0.560100257       1377.35229       3.63161874    
  0.561015487       1377.31201       3.63928032    
  0.561929166       1377.27173       3.64694476    
  0.562841296       1377.23145       3.65461183    
  0.563751459       1377.19141       3.66227937    
  0.564659715       1377.15137       3.66994619    
  0.565565169       1377.11145       3.67760587    
  0.566466331       1377.07166       3.68524504    
  0.567365170       1377.03198       3.69287968    
  0.568269253       1376.99219       3.70057559    
  0.569177508       1376.95215       3.70832276    
  0.570084631       1376.91211       3.71607614    
  0.570989907       1376.87219       3.72383070    
  0.571894407       1376.83228       3.73159409    
  0.572795272       1376.79248       3.73934293    
  0.573693156       1376.75281       3.74708176    
  0.574587345       1376.71338       3.75480485    
  0.575480163       1376.67395       3.76253176    
  0.576378226       1376.63440       3.77032018    
  0.577279389       1376.59460       3.77815199    
  0.578179240       1376.55481       3.78598809    
  0.579077244       1376.51514       3.79382467    
  0.579973638       1376.47559       3.80166316    
  0.580867529       1376.43616       3.80949616    
  0.581758201       1376.39685       3.81731653    
  0.582645357       1376.35767       3.82512259    
  0.583534300       1376.31836       3.83296013    
  0.584428489       1376.27881       3.84085989    
  0.585324705       1376.23926       3.84879422    
  0.586217761       1376.19983       3.85671711    
  0.587108970       1376.16040       3.86463952    
  0.587998450       1376.12109       3.87256241    
  0.588885128       1376.08191       3.88047719    
  0.589767933       1376.04285       3.88837314    
  0.590648055       1376.00391       3.89626122    
  0.591533363       1375.96484       3.90421152    
  0.592423379       1375.92542       3.91222095    
  0.593312681       1375.88611       3.92024040    
  0.594199717       1375.84692       3.92825532    
  0.595085621       1375.80774       3.93627691    
  0.595968306       1375.76868       3.94428515    
  0.596847415       1375.72974       3.95227742    
  0.597723484       1375.69092       3.96025825    
  0.598600209       1375.65222       3.96826077    
  0.599482894       1375.61304       3.97633433    
  0.600367069       1375.57397       3.98443818    
  0.601251066       1375.53479       3.99255633    
  0.602131426       1375.49585       4.00065804    
  0.603009880       1375.45691       4.00875807    
  0.603885651       1375.41821       4.01685047    
  0.604757488       1375.37952       4.02492189    
  0.605627835       1375.34094       4.03299618    
  0.606502831       1375.30225       4.04113054    
  0.607383132       1375.26318       4.04932976    
  0.608261108       1375.22424       4.05752420    
  0.609138072       1375.18542       4.06572580    
  0.610012293       1375.14673       4.07391834    
  0.610884011       1375.10803       4.08210325    
  0.611752033       1375.06958       4.09027004    
  0.612616718       1375.03125       4.09842205    
  0.613486648       1374.99268       4.10664034    
  0.614361584       1374.95386       4.11492157    
  0.615235388       1374.91504       4.12320948    
  0.616107345       1374.87634       4.13149595    
  0.616977334       1374.83777       4.13978052    
  0.617845774       1374.79919       4.14806700    
  0.618709803       1374.76086       4.15632772    
  0.619570851       1374.72266       4.16457653    
  0.620433509       1374.68433       4.17285681    
  0.621303856       1374.64575       4.18122816    
  0.622173488       1374.60718       4.18960857    
  0.623041570       1374.56860       4.19799137    
  0.623909056       1374.53003       4.20638561    
  0.624773026       1374.49170       4.21476173    
  0.625633776       1374.45337       4.22312355    
  0.626490474       1374.41528       4.23146200    
  0.627348423       1374.37720       4.23983002    
  0.628213882       1374.33875       4.24828768    
  0.629079461       1374.30029       4.25676298    
  0.629944384       1374.26184       4.26524925    
  0.630806506       1374.22351       4.27372408    
  0.631666422       1374.18518       4.28219461    
  0.632523715       1374.14709       4.29065609    
  0.633376837       1374.10913       4.29909277    
  0.634232044       1374.07104       4.30756712    
  0.635092497       1374.03284       4.31610966    
  0.635953784       1373.99451       4.32467842    
  0.636814415       1373.95618       4.33325672    
  0.637673020       1373.91797       4.34183168    
  0.638530493       1373.87976       4.35041285    
  0.639382720       1373.84180       4.35895872    
  0.640230477       1373.80408       4.36747551    
  0.641081512       1373.76611       4.37604237    
  0.641940236       1373.72791       4.38470364    
  0.642799199       1373.68958       4.39338398    
  0.643655419       1373.65149       4.40205479    
  0.644509971       1373.61340       4.41072464    
  0.645363271       1373.57532       4.41939974    
  0.646211982       1373.53748       4.42804432    
  0.647057056       1373.49976       4.43666935    
  0.647904515       1373.46204       4.44533491    
  0.648760438       1373.42383       4.45410490    
  0.649616659       1373.38562       4.46289492    
  0.650468946       1373.34753       4.47166204    
  0.651319265       1373.30969       4.48042536    
  0.652166784       1373.27185       4.48917770    
  0.653008163       1373.23425       4.49788284    
  0.653843105       1373.19702       4.50653839    
  0.654674470       1373.15979       4.51517344    
  0.655508399       1373.12256       4.52385235    
  0.656339586       1373.08545       4.53251886    
  0.657163560       1373.04871       4.54112577    
  0.657983601       1373.01196       4.54970884    
  0.658800721       1372.97546       4.55827713    
  0.659609258       1372.93933       4.56677151    
  0.660415232       1372.90332       4.57525396    
  0.661226869       1372.86707       4.58381271    
  0.662037969       1372.83069       4.59238148    
  0.662845910       1372.79456       4.60093307    
  0.663652599       1372.75854       4.60948706    
  0.664454401       1372.72266       4.61800480    
  0.665249884       1372.68701       4.62647152    
  0.666041255       1372.65161       4.63490963    
  0.666834414       1372.61609       4.64338160    
  0.667631924       1372.58044       4.65191650    
  0.668427289       1372.54480       4.66044426    
  0.669222236       1372.50928       4.66898203    
  0.670012355       1372.47388       4.67748451    
  0.670797527       1372.43860       4.68594885    
  0.671579838       1372.40356       4.69439697    
  0.672359526       1372.36865       4.70283270    
  0.673140407       1372.33374       4.71129608    
  0.673924744       1372.29846       4.71981287    
  0.674709201       1372.26331       4.72834539    
  0.675490677       1372.22827       4.73686123    
  0.676265895       1372.19360       4.74532461    
  0.677037001       1372.15894       4.75375700    
  0.677805185       1372.12451       4.76217318    
  0.678574502       1372.08997       4.77061653    
  0.679348588       1372.05530       4.77912712    
  0.680120647       1372.02063       4.78763056    
  0.680892825       1371.98596       4.79615068    
  0.681661785       1371.95142       4.80465078    
  0.682424247       1371.91724       4.81309319    
  0.683181286       1371.88318       4.82149029    
  0.683939457       1371.84912       4.82991505    
  0.684704304       1371.81482       4.83842802    
  0.685468197       1371.78052       4.84694576    
  0.686228335       1371.74634       4.85543728    
  0.686987340       1371.71228       4.86393023    
  0.687744856       1371.67822       4.87242174    
  0.688497066       1371.64441       4.88086796    
  0.689242840       1371.61084       4.88925648    
  0.689992368       1371.57715       4.89770174    
  0.690748930       1371.54309       4.90624189    
  0.691504478       1371.50916       4.91478443    
  0.692256093       1371.47534       4.92329788    
  0.693001449       1371.44177       4.93175459    
  0.693743229       1371.40845       4.94018507    
  0.694482684       1371.37524       4.94860363    
  0.695225537       1371.34180       4.95707560    
  0.695973814       1371.30811       4.96562386    
  0.696716845       1371.27466       4.97412682    
  0.697457969       1371.24121       4.98262215    
  0.698198557       1371.20789       4.99112606    
  0.698935986       1371.17468       4.99960852    
  0.699666798       1371.14172       5.00802851    
  0.700396776       1371.10889       5.01645374    
  0.701134741       1371.07568       5.02498436    
  0.701872349       1371.04236       5.03352690    
  0.702608705       1371.00916       5.04206800    
  0.703342855       1370.97607       5.05059814    
  0.704071343       1370.94324       5.05907774    
  0.704790890       1370.91077       5.06746674    
  0.705512762       1370.87830       5.07589626    
  0.706245244       1370.84521       5.08446503    
  0.706976533       1370.81226       5.09303331    
  0.707705855       1370.77930       5.10159397    
  0.708430827       1370.74658       5.11011696    
  0.709149003       1370.71423       5.11857414    
  0.709861696       1370.68201       5.12698078    
  0.710578203       1370.64966       5.13544655    
  0.711303890       1370.61694       5.14403486    
  0.712028027       1370.58423       5.15261889    
  0.712748885       1370.55176       5.16117859    
  0.713464737       1370.51941       5.16969252    
  0.714175880       1370.48730       5.17816496    
  0.714882612       1370.45532       5.18659830    
  0.715592742       1370.42322       5.19508648    
  0.716311216       1370.39075       5.20368767    
  0.717027962       1370.35840       5.21228313    
  0.717741728       1370.32617       5.22085619    
  0.718450487       1370.29407       5.22938347    
  0.719153941       1370.26221       5.23786020    
  0.719853580       1370.23059       5.24630594    
  0.720557630       1370.19873       5.25481749    
  0.721268654       1370.16663       5.26342726    
  0.721977890       1370.13452       5.27203035    
  0.722684920       1370.10254       5.28062010    
  0.723388016       1370.07068       5.28917551    
  0.724084198       1370.03918       5.29766130    
  0.724776745       1370.00793       5.30611658    
  0.725475073       1369.97632       5.31465530    
  0.726178408       1369.94446       5.32326841    
  0.726879954       1369.91260       5.33187485    
  0.727579236       1369.88098       5.34046698    
  0.728275239       1369.84949       5.34903240    
  0.728963852       1369.81824       5.35752058    
  0.729652762       1369.78711       5.36602545    
  0.730349660       1369.75549       5.37464380    
  0.731044054       1369.72400       5.38324404    
  0.731737077       1369.69263       5.39184093    
  0.732428133       1369.66125       5.40042782    
  0.733115733       1369.63013       5.40898466    
  0.733798087       1369.59912       5.41748953    
  0.734483063       1369.56812       5.42604065    
  0.735175729       1369.53662       5.43470192    
  0.735866427       1369.50537       5.44335222    
  0.736554742       1369.47412       5.45198631    
  0.737238407       1369.44312       5.46057558    
  0.737914562       1369.41235       5.46908331    
  0.738589227       1369.38184       5.47758627    
  0.739270687       1369.35083       5.48618793    
  0.739955485       1369.31982       5.49484491    
  0.740638316       1369.28882       5.50349140    
  0.741318643       1369.25793       5.51211929    
  0.741995394       1369.22717       5.52071571    
  0.742666125       1369.19666       5.52924871    
  0.743339002       1369.16614       5.53782225    
  0.744020224       1369.13513       5.54651546    
  0.744699419       1369.10425       5.55519676    
  0.745376170       1369.07349       5.56385994    
  0.746048808       1369.04297       5.57248402    
  0.746713996       1369.01270       5.58102560    
  0.747377634       1368.98254       5.58956003    
  0.748048186       1368.95203       5.59819698    
  0.748721421       1368.92151       5.60688257    
  0.749392688       1368.89087       5.61555529    
  0.750061333       1368.86047       5.62420750    
  0.750726104       1368.83032       5.63282299    
  0.751385927       1368.80029       5.64138746    
  0.752048492       1368.77014       5.65000057    
  0.752718151       1368.73962       5.65871906    
  0.753385663       1368.70923       5.66742373    
  0.754050612       1368.67896       5.67610788    
  0.754712224       1368.64880       5.68476105    
  0.755366743       1368.61902       5.69333506    
  0.756022632       1368.58911       5.70194006    
  0.756687999       1368.55884       5.71068239    
  0.757351339       1368.52869       5.71941137    
  0.758012176       1368.49854       5.72812128    
  0.758669913       1368.46851       5.73680258    
  0.759321451       1368.43884       5.74541569    
  0.759971499       1368.40930       5.75402212    
  0.760627151       1368.37939       5.76271534    
  0.761283934       1368.34937       5.77143621    
  0.761938810       1368.31958       5.78014612    
  0.762591243       1368.28979       5.78883600    
  0.763239145       1368.26025       5.79747868    
  0.763884008       1368.23083       5.80609274    
  0.764532685       1368.20129       5.81477213    
  0.765186489       1368.17139       5.82353210    
  0.765838027       1368.14172       5.83227539    
  0.766486824       1368.11206       5.84099483    
  0.767131448       1368.08264       5.84967136    
  0.767771602       1368.05347       5.85830021    
  0.768414617       1368.02405       5.86698008    
  0.769064188       1367.99438       5.87576151    
  0.769711554       1367.96484       5.88452673    
  0.770356119       1367.93542       5.89326763    
  0.770996809       1367.90613       5.90196753    
  0.771632373       1367.87720       5.91061068    
  0.772270203       1367.84802       5.91929817    
  0.772915423       1367.81848       5.92809916    
  0.773558497       1367.78918       5.93688297    
  0.774198771       1367.75989       5.94564247    
  0.774835169       1367.73083       5.95436144    
  0.775466323       1367.70190       5.96302080    
  0.776099563       1367.67297       5.97172165    
  0.776740372       1367.64368       5.98053980    
  0.777379096       1367.61450       5.98934126    
  0.778015018       1367.58533       5.99811840    
  0.778647006       1367.55652       6.00685358    
  0.779273927       1367.52783       6.01553059    
  0.779903114       1367.49902       6.02425146    
  0.780539572       1367.46985       6.03308630    
  0.781173944       1367.44080       6.04190540    
  0.781805575       1367.41199       6.05069876    
  0.782433033       1367.38318       6.05944777    
  0.783056080       1367.35474       6.06814671    
  0.783681750       1367.32605       6.07689571    
  0.784314156       1367.29712       6.08575010    
  0.784944475       1367.26819       6.09459019    
  0.785572171       1367.23950       6.10340452    
  0.786195576       1367.21094       6.11217165    
  0.786816120       1367.18250       6.12091160    
  0.787439704       1367.15393       6.12970734    
  0.788067341       1367.12512       6.13857222    
  0.788692296       1367.09644       6.14741182    
  0.789314210       1367.06799       6.15622091    
  0.789930403       1367.03967       6.16496181    
  0.790544987       1367.01147       6.17369223    
  0.791165113       1366.98303       6.18251419    
  0.791787982       1366.95447       6.19138718    
  0.792408466       1366.92603       6.20023918    
  0.793025613       1366.89771       6.20905685    
  0.793635547       1366.86975       6.21778250    
  0.794246376       1366.84167       6.22653389    
  0.794866741       1366.81323       6.23543501    
  0.795485497       1366.78491       6.24432516    
  0.796101689       1366.75659       6.25319052    
  0.796714067       1366.72852       6.26201439    
  0.797321141       1366.70056       6.27077389    
  0.797930121       1366.67261       6.27957344    
  0.798546791       1366.64429       6.28849602    
  0.799161911       1366.61609       6.29740906    
  0.799774528       1366.58789       6.30629873    
  0.800383270       1366.55994       6.31514454    
  0.800988734       1366.53210       6.32395458    
  0.801596284       1366.50415       6.33280754    
  0.802207470       1366.47607       6.34172583    
  0.802816510       1366.44812       6.35062551    
  0.803422213       1366.42029       6.35948944    
  0.804021060       1366.39270       6.36826420    
  0.804620802       1366.36511       6.37706470    
  0.805229664       1366.33716       6.38601112    
  0.805837214       1366.30920       6.39495087    
  0.806442082       1366.28137       6.40386391    
  0.807042897       1366.25378       6.41272926    
  0.807639897       1366.22632       6.42155027    
  0.808239996       1366.19861       6.43042994    
  0.808847547       1366.17065       6.43943214    
  0.809453070       1366.14282       6.44841623    
  0.810052693       1366.11523       6.45732594    
  0.810644209       1366.08801       6.46612692    
  0.811236441       1366.06079       6.47495031    
  0.811837852       1366.03308       6.48392296    
  0.812438250       1366.00537       6.49289274    
  0.813035905       1365.97791       6.50183487    
  0.813629389       1365.95056       6.51072550    
  0.814219415       1365.92334       6.51957703    
  0.814812720       1365.89600       6.52848959    
  0.815412045       1365.86841       6.53750563    
  0.816010714       1365.84082       6.54652309    
  0.816605031       1365.81335       6.55548811    
  0.817190766       1365.78638       6.56433535    
  0.817776799       1365.75940       6.57319927    
  0.818371177       1365.73193       6.58220100    
  0.818964481       1365.70459       6.59120035    
  0.819555044       1365.67737       6.60016918    
  0.820140123       1365.65039       6.60906696    
  0.820724070       1365.62341       6.61795902    
  0.821314394       1365.59619       6.62696075    
  0.821908295       1365.56885       6.63602924    
  0.822498858       1365.54150       6.64505911    
  0.823082924       1365.51453       6.65400219    
  0.823662162       1365.48779       6.66288280    
  0.824243903       1365.46094       6.67181349    
  0.824831784       1365.43384       6.68085098    
  0.825418413       1365.40674       6.68988132    
  0.826002002       1365.37976       6.69887686    
  0.826580524       1365.35303       6.70780659    
  0.827161193       1365.32629       6.71678066    
  0.827748239       1365.29919       6.72586632    
  0.828331888       1365.27222       6.73491192    
  0.828911960       1365.24536       6.74391317    
  0.829485178       1365.21887       6.75281954    
  0.830058932       1365.19238       6.76174736    
  0.830641985       1365.16541       6.77083111    
  0.831225276       1365.13843       6.77993059    
  0.831807017       1365.11157       6.78901863    
  0.832381666       1365.08496       6.79800844    
  0.832952321       1365.05859       6.80694675    
  0.833528399       1365.03198       6.81598186    
  0.834106863       1365.00513       6.82506609    
  0.834683299       1364.97852       6.83413076    
  0.835255444       1364.95203       6.84314060    
  0.835826874       1364.92554       6.85214996    
  0.836401999       1364.89893       6.86123037    
  0.836978257       1364.87231       6.87033987    
  0.837551236       1364.84583       6.87941122    
  0.838119984       1364.81946       6.88842583    
  0.838685572       1364.79321       6.89740276    
  0.839254677       1364.76685       6.90644693    
  0.839830399       1364.74023       6.91560841    
  0.840404809       1364.71362       6.92476130    
  0.840972662       1364.68738       6.93382168    
  0.841534853       1364.66125       6.94280338    
  0.842099547       1364.63513       6.95183611    
  0.842670143       1364.60864       6.96097565    
  0.843239844       1364.58228       6.97011375    
  0.843807817       1364.55591       6.97923517    
  0.844370961       1364.52979       6.98829126    
  0.844933033       1364.50378       6.99734068    
  0.845499992       1364.47754       7.00648117    
  0.846065700       1364.45129       7.01561451    
  0.846627891       1364.42517       7.02470207    
  0.847187817       1364.39917       7.03376484    
  0.847751141       1364.37305       7.04289389    
  0.848317444       1364.34680       7.05208349    
  0.848880112       1364.32068       7.06122541    
  0.849438190       1364.29480       7.07030582    
  0.849993706       1364.26904       7.07935524    
  0.850553870       1364.24304       7.08849239    
  0.851119697       1364.21680       7.09773350    
  0.851681590       1364.19067       7.10692310    
  0.852236092       1364.16492       7.11600256    
  0.852788270       1364.13928       7.12505579    
  0.853345573       1364.11340       7.13420439    
  0.853908241       1364.08728       7.14345407    
  0.854468942       1364.06116       7.15268278    
  0.855019212       1364.03564       7.16175079    
  0.855567873       1364.01013       7.17080498    
  0.856126070       1363.98425       7.18002748    
  0.856684864       1363.95825       7.18927097    
  0.857242882       1363.93225       7.19851398    
  0.857793212       1363.90674       7.20764208    
  0.858340323       1363.88123       7.21672821    
  0.858895242       1363.85547       7.22595549    
  0.859450400       1363.82971       7.23519754    
  0.860003829       1363.80396       7.24442339    
  0.860552549       1363.77844       7.25358248    
  0.861099899       1363.75293       7.26273012    
  0.861652195       1363.72729       7.27197218    
  0.862203836       1363.70154       7.28121424    
  0.862752438       1363.67603       7.29041815    
  0.863299251       1363.65063       7.29960299    
  0.863847017       1363.62512       7.30881596    
  0.864396811       1363.59949       7.31807423    
  0.864944935       1363.57397       7.32731581    
  0.865486920       1363.54871       7.33646584    
  0.866030753       1363.52344       7.34565878    
  0.866581738       1363.49780       7.35498428    
  0.867129505       1363.47229       7.36426640    
  0.867673934       1363.44690       7.37350464    
  0.868214190       1363.42175       7.38268232    
  0.868757188       1363.39636       7.39191866    
  0.869305372       1363.37085       7.40125513    
  0.869849801       1363.34546       7.41053915    
  0.870389998       1363.32031       7.41976261    
  0.870928705       1363.29517       7.42897224    
  0.871471763       1363.26990       7.43826675    
  0.872016847       1363.24451       7.44760895    
  0.872557700       1363.21924       7.45688915    
  0.873092473       1363.19434       7.46607685    
  0.873630881       1363.16919       7.47533941    
  0.874176323       1363.14380       7.48473263    
  0.874716818       1363.11853       7.49405384    
  0.875253260       1363.09351       7.50331640    
  0.875786960       1363.06860       7.51254320    
  0.876325190       1363.04346       7.52185917    
  0.876867115       1363.01819       7.53125095    
  0.877404094       1362.99316       7.54056835    
  0.877934575       1362.96838       7.54978466    
  0.878467739       1362.94348       7.55905914    
  0.879008949       1362.91821       7.56848526    
  0.879546583       1362.89307       7.57785988    
  0.880079210       1362.86816       7.58715963    
  0.880609214       1362.84351       7.59642458    
  0.881143451       1362.81848       7.60577440    
  0.881680965       1362.79333       7.61519337    
  0.882213771       1362.76843       7.62454271    
  0.882740974       1362.74390       7.63380289    
  0.883271456       1362.71899       7.64313364    
  0.883808136       1362.69397       7.65258455    
  0.884340465       1362.66907       7.66197062    
  0.884868741       1362.64441       7.67129612    
  0.885397971       1362.61963       7.68064928    
  0.885929108       1362.59485       7.69004965    
  0.886459410       1362.56995       7.69944477    
  0.886987925       1362.54529       7.70881987    
  0.887513518       1362.52063       7.71815586    
  0.888040543       1362.49597       7.72752762    
  0.888570964       1362.47119       7.73697090    
  0.889099240       1362.44653       7.74638796    
  0.889622569       1362.42200       7.75572777    
  0.890146554       1362.39746       7.76509047    
  0.890675783       1362.37268       7.77455902    
  0.891203463       1362.34802       7.78401089    
  0.891728759       1362.32336       7.79343224    
  0.892251849       1362.29883       7.80282497    
  0.892774940       1362.27441       7.81222820    
  0.893300474       1362.24976       7.82168722    
  0.893826187       1362.22510       7.83116198    
  0.894347608       1362.20068       7.84056902    
  0.894866765       1362.17639       7.84994745    
  0.895390809       1362.15186       7.85942507    
  0.895918012       1362.12708       7.86897182    
  0.896437645       1362.10278       7.87839270    
  0.896952033       1362.07861       7.88773012    
  0.897474647       1362.05420       7.89722776    
  0.898000956       1362.02942       7.90680408    
  0.898518503       1362.00525       7.91623211    
  0.899030805       1361.98120       7.92557526    
  0.899552405       1361.95667       7.93510008    
  0.900077581       1361.93213       7.94470119    
  0.900596023       1361.90771       7.95419168    
  0.901108086       1361.88379       7.96357536    
  0.901625454       1361.85950       7.97306728    
  0.902148008       1361.83496       7.98266649    
  0.902665079       1361.81067       7.99217653    
  0.903176188       1361.78662       8.00158882    
  0.903693497       1361.76233       8.01112461    
  0.904214084       1361.73792       8.02073288    
  0.904727638       1361.71387       8.03022385    
  0.905237973       1361.68982       8.03966522    
  0.905752540       1361.66565       8.04919720    
  0.906270623       1361.64136       8.05880451    
  0.906783879       1361.61719       8.06833458    
  0.907294989       1361.59326       8.07783508    
  0.907807052       1361.56921       8.08736420    
  0.908321440       1361.54504       8.09695053    
  0.908834636       1361.52087       8.10652256    
  0.909345508       1361.49683       8.11606503    
  0.909854770       1361.47290       8.12558746    
  0.910366774       1361.44885       8.13517284    
  0.910881281       1361.42468       8.14481640    
  0.911390126       1361.40076       8.15436459    
  0.911895156       1361.37695       8.16385269    
  0.912407041       1361.35291       8.17348003    
  0.912921131       1361.32874       8.18316174    
  0.913427293       1361.30493       8.19270420    
  0.913930416       1361.28125       8.20220089    
  0.914444566       1361.25708       8.21191788    
  0.914956391       1361.23291       8.22160149    
  0.915457606       1361.20935       8.23109531    
  0.915961564       1361.18567       8.24065208    
  0.916473448       1361.16150       8.25037098    
  0.916981697       1361.13757       8.26003170    
  0.917483270       1361.11401       8.26957607    
  0.917988300       1361.09021       8.27919960    
  0.918497384       1361.06616       8.28890896    
  0.919002295       1361.04248       8.29855156    
  0.919506490       1361.01868       8.30819130    
  0.920009434       1360.99500       8.31781864    
  0.920513511       1360.97119       8.32747841    
  0.921020329       1360.94739       8.33720207    
  0.921522200       1360.92371       8.34684277    
  0.922020912       1360.90015       8.35643196    
  0.922526181       1360.87634       8.36616039    
  0.923031390       1360.85254       8.37589836    
  0.923529744       1360.82898       8.38551426    
  0.924028695       1360.80554       8.39515495    
  0.924535036       1360.78162       8.40494823    
  0.925036073       1360.75793       8.41465092    
  0.925531685       1360.73462       8.42425823    
  0.926033974       1360.71094       8.43400764    
  0.926537335       1360.68713       8.44378853    
  0.927032173       1360.66382       8.45341492    
  0.927529991       1360.64026       8.46311092    
  0.928032279       1360.61658       8.47290421    
  0.928531468       1360.59302       8.48264790    
  0.929029286       1360.56958       8.49237728    
  0.929524660       1360.54614       8.50206947    
  0.930022538       1360.52258       8.51182175    
  0.930525005       1360.49890       8.52167606    
  0.931020200       1360.47546       8.53139782    
  0.931511104       1360.45227       8.54104710    
  0.932013035       1360.42859       8.55092335    
  0.932511389       1360.40503       8.56074142    
  0.933001041       1360.38196       8.57039928    
  0.933497667       1360.35840       8.58020592    
  0.933996618       1360.33484       8.59006786    
  0.934486926       1360.31165       8.59977245    
  0.934980571       1360.28833       8.60955238    
  0.935477018       1360.26489       8.61940002    
  0.935970545       1360.24158       8.62920094    
  0.936463714       1360.21814       8.63900471    
  0.936954558       1360.19495       8.64877319    
  0.937447608       1360.17163       8.65859890    
  0.937944651       1360.14819       8.66851330    
  0.938434899       1360.12500       8.67830467    
  0.938922405       1360.10193       8.68805122    
  0.939419091       1360.07837       8.69799328    
  0.939910233       1360.05518       8.70783615    
  0.940396011       1360.03210       8.71758080    
  0.940889657       1360.00879       8.72749615    
  0.941382885       1359.98535       8.73741341    
  0.941868842       1359.96240       8.74719524    
  0.942357481       1359.93921       8.75704193    
  0.942849755       1359.91589       8.76697540    
  0.943340063       1359.89270       8.77687836    
  0.943827868       1359.86963       8.78674221    
  0.944314480       1359.84656       8.79659176    
  0.944808006       1359.82312       8.80659485    
  0.945294440       1359.80005       8.81646347    
  0.945775092       1359.77734       8.82622719    
  0.946268141       1359.75391       8.83625317    
  0.946758568       1359.73071       8.84623718    
  0.947240233       1359.70789       8.85605335    
  0.947726965       1359.68481       8.86598396    
  0.948216259       1359.66162       8.87597847    
  0.948698163       1359.63867       8.88583374    
  0.949181676       1359.61584       8.89573193    
  0.949670136       1359.59265       8.90574265    
  0.950159192       1359.56946       8.91577721    
  0.950642824       1359.54651       8.92571068    
  0.951123178       1359.52368       8.93558884    
  0.951612353       1359.50049       8.94565868    
  0.952094913       1359.47754       8.95560455    
  0.952572703       1359.45483       8.96546268    
  0.953060746       1359.43164       8.97554302    
  0.953546703       1359.40857       8.98559189    
  0.954026997       1359.38586       8.99553490    
  0.954508960       1359.36292       9.00552368    
  0.954992771       1359.33997       9.01556110    
  0.955474675       1359.31702       9.02557087    
  0.955953598       1359.29431       9.03552914    
  0.956435859       1359.27136       9.04556847    
  0.956921041       1359.24829       9.05568027    
  0.957399905       1359.22559       9.06567001    
  0.957879901       1359.20276       9.07569504    
  0.958363712       1359.17981       9.08581066    
  0.958839953       1359.15710       9.09577942    
  0.959318817       1359.13428       9.10581493    
  0.959801793       1359.11133       9.11594677    
  0.960280478       1359.08862       9.12600040    
  0.960758507       1359.06592       9.13605118    
  0.961237192       1359.04309       9.14612579    
  0.961719871       1359.02014       9.15629673    
  0.962196648       1358.99744       9.16635513    
  0.962670326       1358.97485       9.17635727    
  0.963152170       1358.95203       9.18654442    
  0.963627875       1358.92932       9.19661236    
  0.964104116       1358.90662       9.20670319    
  0.964584827       1358.88379       9.21689892    
  0.965060174       1358.86108       9.22699261    
  0.965536058       1358.83850       9.23710823    
  0.966012478       1358.81580       9.24724770    
  0.966492593       1358.79297       9.25747585    
  0.966966987       1358.77026       9.26759338    
  0.967437565       1358.74792       9.27764034    
  0.967916846       1358.72510       9.28788567    
  0.968390465       1358.70251       9.29801941    
  0.968864381       1358.67993       9.30817127    
  0.969342411       1358.65710       9.31842327    
  0.969814003       1358.63464       9.32854652    
  0.970287025       1358.61206       9.33871269    
  0.970762253       1358.58948       9.34893703    
  0.971239388       1358.56665       9.35921383    
  0.971711218       1358.54419       9.36938763    
  0.972180784       1358.52173       9.37952328    
  0.972656965       1358.49902       9.38981342    
  0.973127902       1358.47656       9.40000057    
  0.973600030       1358.45410       9.41022587    
  0.974075139       1358.43140       9.42052555    
  0.974543631       1358.40906       9.43069363    
  0.975013673       1358.38660       9.44090652    
  0.975487709       1358.36401       9.45121574    
  0.975958824       1358.34143       9.46147442    
  0.976427138       1358.31909       9.47168255    
  0.976901948       1358.29639       9.48204327    
  0.977374434       1358.27393       9.49236584    
  0.977840722       1358.25159       9.50256157    
  0.978312314       1358.22913       9.51288605    
  0.978783786       1358.20654       9.52322006    
  0.979253232       1358.18408       9.53351879    
  0.979722261       1358.16174       9.54382038    
  0.980192006       1358.13928       9.55414963    
  0.980660200       1358.11694       9.56445408    
  0.981126785       1358.09460       9.57473564    
  0.981598735       1358.07202       9.58514595    
  0.982065916       1358.04968       9.59546280    
  0.982533634       1358.02734       9.60580254    
  0.983004332       1358.00476       9.61621857    
  0.983469069       1357.98254       9.62651443    
  0.983935058       1357.96033       9.63684940    
  0.984404445       1357.93787       9.64727020    
  0.984871268       1357.91553       9.65764523    
  0.985335946       1357.89319       9.66798496    
  0.985806823       1357.87073       9.67847347    
  0.986272395       1357.84839       9.68885326    
  0.986735404       1357.82629       9.69918823    
  0.987204969       1357.80383       9.70968151    
  0.987668455       1357.78162       9.72004795    
  0.988132238       1357.75940       9.73043442    
  0.988600850       1357.73694       9.74093914    
  0.989066064       1357.71460       9.75137997    
  0.989528835       1357.69250       9.76177597    
  0.989998102       1357.67004       9.77232933    
  0.990461886       1357.64783       9.78277111    
  0.990921855       1357.62573       9.79313660    
  0.991389811       1357.60327       9.80369568    
  0.991852343       1357.58118       9.81414223    
  0.992314219       1357.55896       9.82458496    
  0.992781162       1357.53662       9.83515453    
  0.993244767       1357.51440       9.84565830    
  0.993705750       1357.49231       9.85611534    
  0.994173050       1357.46985       9.86672592    
  0.994635463       1357.44763       9.87723637    
  0.995094776       1357.42566       9.88768768    
  0.995560586       1357.40332       9.89829922    
  0.996021092       1357.38123       9.90880108    
  0.996481359       1357.35913       9.91930771    
  0.996946096       1357.33679       9.92992783    
  0.997407973       1357.31458       9.94049358    
  0.997867405       1357.29260       9.95101547    
  0.998332381       1357.27026       9.96167564    
  0.998793423       1357.24817       9.97225571    
  0.999253213       1357.22607       9.98281956    
  0.999717176       1357.20374       9.99349022    
   1.00017822       1357.18164       10.0041046    
   1.00063670       1357.15955       10.0146713    
   1.00109708       1357.13745       10.0252924    
   1.00155687       1357.11536       10.0359144    
   1.00201499       1357.09338       10.0465040    
   1.00247729       1357.07117       10.0572042    
   1.00293612       1357.04907       10.0678368    
   1.00339496       1357.02698       10.0784798    
   1.00385606       1357.00488       10.0891838    
   1.00431502       1356.98279       10.0998507    
   1.00477350       1356.96069       10.1105204    
   1.00523388       1356.93860       10.1212444    
   1.00569189       1356.91650       10.1319218    
   1.00615096       1356.89441       10.1426392    
   1.00660956       1356.87244       10.1533546    
   1.00706685       1356.85034       10.1640501    
   1.00752604       1356.82825       10.1748028    
   1.00798130       1356.80640       10.1854744    
   1.00843680       1356.78442       10.1961641    
   1.00889647       1356.76233       10.2069626    
   1.00935376       1356.74023       10.2177134    
   1.00980902       1356.71838       10.2284298    
   1.01026857       1356.69617       10.2392597    
   1.01072490       1356.67419       10.2500238    
   1.01118076       1356.65222       10.2607889    
   1.01163876       1356.63025       10.2716160    
   1.01209474       1356.60828       10.2824068    
   1.01255083       1356.58630       10.2932091    
   1.01300716       1356.56421       10.3040323    
   1.01346195       1356.54236       10.3148260    
   1.01391923       1356.52026       10.3256931    
   1.01437390       1356.49841       10.3365088    
   1.01482773       1356.47644       10.3473177    
   1.01528597       1356.45435       10.3582401    
   1.01574123       1356.43237       10.3691034    
   1.01619518       1356.41052       10.3799477    
   1.01665199       1356.38843       10.3908730    
   1.01710641       1356.36658       10.4017487    
   1.01756096       1356.34460       10.4126415    
   1.01801515       1356.32275       10.4235382    
   1.01846826       1356.30078       10.4344196    
   1.01892436       1356.27881       10.4453821    
   1.01937783       1356.25696       10.4562941    
   1.01983023       1356.23511       10.4671946    
   1.02028656       1356.21301       10.4781971    
   1.02074003       1356.19116       10.4891443    
   1.02119303       1356.16919       10.5000896    
   1.02164710       1356.14734       10.5110741    
   1.02209961       1356.12549       10.5220308    
   1.02255356       1356.10352       10.5330353    
   1.02300537       1356.08167       10.5439997    
   1.02345669       1356.05981       10.5549631    
   1.02391195       1356.03784       10.5660343    
   1.02436447       1356.01599       10.5770483    
   1.02481627       1355.99414       10.5880575    
   1.02526915       1355.97217       10.5991039    
   1.02572048       1355.95032       10.6101246    
   1.02617359       1355.92847       10.6212006    
   1.02662456       1355.90662       10.6322346    
   1.02707505       1355.88489       10.6432686    
   1.02752888       1355.86292       10.6543980    
   1.02798033       1355.84106       10.6654778    
   1.02843142       1355.81921       10.6765623    
   1.02888107       1355.79749       10.6876230    
   1.02933049       1355.77563       10.6986876    
   1.02978492       1355.75366       10.7098866    
   1.03023589       1355.73181       10.7210159    
   1.03068602       1355.70996       10.7321329    
   1.03113782       1355.68811       10.7433023    
   1.03158808       1355.66638       10.7544470    
   1.03203928       1355.64441       10.7656250    
   1.03248882       1355.62268       10.7767763    
   1.03293800       1355.60095       10.7879257    
   1.03339064       1355.57898       10.7991753    
   1.03384066       1355.55713       10.8103724    
   1.03429139       1355.53528       10.8215971    
   1.03474045       1355.51355       10.8327932    
   1.03519082       1355.49170       10.8440342    
   1.03564298       1355.46973       10.8553276    
   1.03609216       1355.44800       10.8665628    
   1.03654110       1355.42615       10.8778019    
   1.03698862       1355.40442       10.8890162    
   1.03743625       1355.38269       10.9002447    
   1.03788805       1355.36084       10.9115896    
   1.03833711       1355.33899       10.9228792    
   1.03878546       1355.31726       10.9341593    
   1.03923273       1355.29553       10.9454279    
   1.03967977       1355.27380       10.9567003    
   1.04013169       1355.25183       10.9681063    
   1.04058027       1355.23010       10.9794436    
   1.04102886       1355.20825       10.9907885    
   1.04147589       1355.18652       11.0021067    
   1.04192376       1355.16479       11.0134592    
   1.04237533       1355.14282       11.0249157    
   1.04282546       1355.12097       11.0363483    
   1.04327285       1355.09924       11.0477238    
   1.04371893       1355.07751       11.0590773    
   1.04416525       1355.05591       11.0704498    
   1.04461515       1355.03394       11.0819216    
   1.04506290       1355.01221       11.0933533    
   1.04551005       1354.99048       11.1047840    
   1.04595661       1354.96875       11.1162071    
   1.04640293       1354.94702       11.1276360    
   1.04685259       1354.92517       11.1391649    
   1.04730046       1354.90332       11.1506567    
   1.04774022       1354.88196       11.1619520    
   1.04816473       1354.86121       11.1728687    
   1.04857397       1354.84131       11.1834040    
   1.04896808       1354.82214       11.1935568    
   1.04934704       1354.80371       11.2033281    
   1.04971075       1354.78601       11.2127142    
   1.05005932       1354.76904       11.2217169    
   1.05039263       1354.75281       11.2303343    
   1.05071080       1354.73730       11.2385645    
   1.05101383       1354.72253       11.2464085    
   1.05130172       1354.70850       11.2538652    
   1.05157435       1354.69519       11.2609329    
   1.05183184       1354.68262       11.2676125    
   1.05207419       1354.67078       11.2739019    
   1.05230141       1354.65979       11.2798014    
   1.05251348       1354.64941       11.2853098    
   1.05271041       1354.63977       11.2904272    
   1.05289209       1354.63098       11.2951527    
   1.05305874       1354.62280       11.2994862    
   1.05321014       1354.61548       11.3034267    
   1.05334640       1354.60876       11.3069744    
   1.05346763       1354.60291       11.3101292    
   1.05357361       1354.59778       11.3128901    
   1.05366445       1354.59326       11.3152571    
   1.05374014       1354.58960       11.3172302    
   1.05380070       1354.58667       11.3188086    
   1.05384612       1354.58447       11.3199930    
   1.05387640       1354.58301       11.3207827    
   1.05389082       1354.58228       11.3211584    
   1.05389082       1354.58228       11.3211584    
   1.05389166       1354.58228       11.3211794    
   1.05390680       1354.58154       11.3215742    
   1.05393708       1354.58008       11.3223639    
   1.05398250       1354.57776       11.3235483    
   1.05404317       1354.57483       11.3251276    
   1.05411887       1354.57117       11.3271027    
   1.05420971       1354.56677       11.3294735    
   1.05431581       1354.56152       11.3322392    
   1.05443692       1354.55566       11.3354015    
   1.05457330       1354.54907       11.3389606    
   1.05472469       1354.54163       11.3429165    
   1.05489135       1354.53357       11.3472691    
   1.05507314       1354.52466       11.3520203    
   1.05527008       1354.51501       11.3571692    
   1.05548215       1354.50476       11.3627176    
   1.05570948       1354.49365       11.3686647    
   1.05595183       1354.48181       11.3750124    
   1.05620944       1354.46924       11.3817606    
   1.05648220       1354.45593       11.3889103    
   1.05677009       1354.44202       11.3964634    
   1.05707312       1354.42725       11.4044180    
   1.05739141       1354.41174       11.4127779    
   1.05772471       1354.39551       11.4215412    
   1.05807328       1354.37842       11.4307108    
   1.05843687       1354.36072       11.4402876    
   1.05881572       1354.34229       11.4502707    
   1.05920970       1354.32312       11.4606638    
   1.05961895       1354.30310       11.4714651    
   1.06004322       1354.28247       11.4826784    
   1.06048262       1354.26111       11.4943027    
   1.06093013       1354.23926       11.5061512    
   1.06137931       1354.21741       11.5180607    
   1.06182516       1354.19568       11.5298891    
   1.06227112       1354.17395       11.5417347    
   1.06271768       1354.15210       11.5536098    
   1.06316471       1354.13037       11.5655088    
   1.06361377       1354.10840       11.5774736    
   1.06405938       1354.08679       11.5893564    
   1.06450450       1354.06506       11.6012421    
   1.06495094       1354.04321       11.6131735    
   1.06539989       1354.02136       11.6251869    
   1.06585026       1353.99939       11.6372480    
   1.06629694       1353.97766       11.6492233    
   1.06674266       1353.95593       11.6611853    
   1.06718981       1353.93408       11.6731968    
   1.06763709       1353.91223       11.6852236    
   1.06808734       1353.89026       11.6973457    
   1.06853282       1353.86853       11.7093496    
   1.06897843       1353.84680       11.7213707    
   1.06942487       1353.82507       11.7334270    
   1.06987214       1353.80322       11.7455168    
   1.07032192       1353.78125       11.7576876    
   1.07076752       1353.75952       11.7697573    
   1.07121289       1353.73779       11.7818336    
   1.07165968       1353.71594       11.7939596    
   1.07210660       1353.69409       11.8061037    
   1.07255626       1353.67224       11.8183346    
   1.07300425       1353.65027       11.8305311    
   1.07345080       1353.62854       11.8427010    
   1.07389879       1353.60657       11.8549261    
   1.07434618       1353.58472       11.8671427    
   1.07479596       1353.56274       11.8794403    
   1.07524216       1353.54102       11.8916521    
   1.07568884       1353.51917       11.9038877    
   1.07613695       1353.49731       11.9161768    
   1.07658410       1353.47546       11.9284506    
   1.07703257       1353.45349       11.9407749    
   1.07747924       1353.43164       11.9530659    
   1.07792687       1353.40979       11.9653921    
   1.07837772       1353.38770       11.9778194    
   1.07882357       1353.36597       11.9901209    
   1.07926953       1353.34412       12.0024395    
   1.07971680       1353.32227       12.0148087    
   1.08016443       1353.30042       12.0271959    
   1.08061433       1353.27832       12.0396614    
   1.08106065       1353.25659       12.0520439    
   1.08150744       1353.23462       12.0644493    
   1.08195639       1353.21277       12.0769243    
   1.08240330       1353.19080       12.0893612    
   1.08285177       1353.16895       12.1018496    
   1.08329904       1353.14697       12.1143198    
   1.08374691       1353.12512       12.1268187    
   1.08419740       1353.10303       12.1394062    
   1.08464396       1353.08118       12.1518927    
   1.08509088       1353.05920       12.1644058    
   1.08553982       1353.03723       12.1769876    
   1.08598721       1353.01538       12.1895380    
   1.08643615       1352.99341       12.2021437    
   1.08688378       1352.97144       12.2147274    
   1.08733189       1352.94946       12.2273369    
   1.08778262       1352.92737       12.2400351    
   1.08822954       1352.90552       12.2526369    
   1.08867741       1352.88354       12.2652769    
   1.08912754       1352.86145       12.2779989    
   1.08957493       1352.83948       12.2906513    
   1.09002316       1352.81750       12.3033438    
   1.09047163       1352.79553       12.3160553    
   1.09091985       1352.77356       12.3287725    
   1.09137034       1352.75146       12.3415689    
   1.09181798       1352.72949       12.3542967    
   1.09226680       1352.70752       12.3670692    
   1.09271836       1352.68530       12.3799353    
   1.09316564       1352.66333       12.3926916    
   1.09361351       1352.64136       12.4054785    
   1.09406400       1352.61926       12.4183521    
   1.09451175       1352.59729       12.4311628    
   1.09496105       1352.57520       12.4440308    
   1.09540999       1352.55322       12.4568987    
   1.09585869       1352.53113       12.4697762    
   1.09630930       1352.50903       12.4827223    
   1.09675777       1352.48694       12.4956188    
   1.09720647       1352.46497       12.5085373    
   1.09765840       1352.44275       12.5215588    
   1.09810591       1352.42078       12.5344677    
   1.09855521       1352.39868       12.5474434    
   1.09900689       1352.37646       12.5605001    
   1.09945440       1352.35449       12.5734491    
   1.09990156       1352.33252       12.5864010    
   1.10035241       1352.31030       12.5994749    
   1.10080135       1352.28821       12.6125040    
   1.10125136       1352.26611       12.6255817    
   1.10170197       1352.24390       12.6386862    
   1.10215116       1352.22180       12.6517668    
   1.10260272       1352.19958       12.6649284    
   1.10305238       1352.17749       12.6780481    
   1.10350227       1352.15527       12.6911888    
   1.10395420       1352.13306       12.7044010    
   1.10440385       1352.11096       12.7175608    
   1.10485339       1352.08875       12.7307329    
   1.10530627       1352.06641       12.7440138    
   1.10575473       1352.04431       12.7571821    
   1.10620499       1352.02222       12.7704153    
   1.10665560       1352.00000       12.7836714    
   1.10710430       1351.97791       12.7968845    
   1.10755527       1351.95569       12.8101826    
   1.10800910       1351.93323       12.8235750    
   1.10845876       1351.91113       12.8368597    
   1.10890949       1351.88892       12.8501892    
   1.10936403       1351.86646       12.8636446    
   1.10981297       1351.84436       12.8769503    
   1.11026430       1351.82202       12.8903370    
   1.11071825       1351.79968       12.9038181    
   1.11116767       1351.77747       12.9171791    
   1.11161733       1351.75525       12.9305592    
   1.11207199       1351.73279       12.9441042    
   1.11252022       1351.71069       12.9574709    
   1.11297143       1351.68848       12.9709377    
   1.11342716       1351.66589       12.9845581    
   1.11387670       1351.64368       12.9980059    
   1.11432874       1351.62146       13.0115414    
   1.11478388       1351.59888       13.0251846    
   1.11523402       1351.57666       13.0386906    
   1.11568463       1351.55444       13.0522270    
   1.11614048       1351.53186       13.0659342    
   1.11658835       1351.50977       13.0794163    
   1.11703992       1351.48743       13.0930223    
   1.11749673       1351.46484       13.1068001    
   1.11794698       1351.44250       13.1203976    
   1.11839962       1351.42017       13.1340790    
   1.11885548       1351.39758       13.1478701    
   1.11930645       1351.37524       13.1615314    
   1.11975706       1351.35303       13.1751938    
   1.12021339       1351.33044       13.1890469    
   1.12066340       1351.30811       13.2027178    
   1.12111557       1351.28577       13.2164745    
   1.12157297       1351.26306       13.2304001    
   1.12202418       1351.24072       13.2441540    
   1.12247741       1351.21826       13.2579813    
   1.12293291       1351.19580       13.2718954    
   1.12338519       1351.17334       13.2857218    
   1.12383604       1351.15100       13.2995205    
   1.12429249       1351.12842       13.3135080    
   1.12474597       1351.10583       13.3274174    
   1.12519884       1351.08350       13.3413229    
   1.12565625       1351.06079       13.3553810    
   1.12610841       1351.03833       13.3692913    
   1.12656188       1351.01587       13.3832588    
   1.12701678       1350.99329       13.3972864    
   1.12747097       1350.97070       13.4113026    
   1.12792540       1350.94824       13.4253416    
   1.12838161       1350.92554       13.4394550    
   1.12883794       1350.90283       13.4535818    
   1.12928891       1350.88049       13.4675598    
   1.12974584       1350.85779       13.4817371    
   1.13020480       1350.83496       13.4959936    
   1.13065755       1350.81250       13.5100679    
   1.13111281       1350.78992       13.5242376    
   1.13157070       1350.76721       13.5385046    
   1.13202477       1350.74463       13.5526657    
   1.13247705       1350.72205       13.5667896    
   1.13293576       1350.69934       13.5811234    
   1.13339138       1350.67664       13.5953808    
   1.13384581       1350.65405       13.6096125    
   1.13430512       1350.63123       13.6240149    
   1.13475800       1350.60864       13.6382284    
   1.13521290       1350.58606       13.6525221    
   1.13567281       1350.56311       13.6669874    
   1.13613069       1350.54041       13.6814060    
   1.13658643       1350.51770       13.6957703    
   1.13704073       1350.49500       13.7101021    
   1.13750100       1350.47217       13.7246408    
   1.13795722       1350.44946       13.7390680    
   1.13841307       1350.42676       13.7534952    
   1.13887429       1350.40369       13.7681074    
   1.13932693       1350.38110       13.7824659    
   1.13978314       1350.35840       13.7969522    
   1.14024472       1350.33545       13.8116245    
   1.14070272       1350.31262       13.8261967    
   1.14116001       1350.28979       13.8407631    
   1.14161670       1350.26697       13.8553247    
   1.14207840       1350.24402       13.8700628    
   1.14253569       1350.22119       13.8846750    
   1.14299238       1350.19836       13.8992834    
   1.14345491       1350.17529       13.9140921    
   1.14390934       1350.15259       13.9286604    
   1.14436674       1350.12976       13.9433365    
   1.14482963       1350.10669       13.9582071    
   1.14528859       1350.08374       13.9729643    
   1.14574671       1350.06079       13.9877138    
   1.14620543       1350.03796       14.0024958    
   1.14666820       1350.01477       14.0174217    
   1.14712679       1349.99182       14.0322342    
   1.14758289       1349.96912       14.0469761    
   1.14804590       1349.94592       14.0619631    
   1.14850533       1349.92297       14.0768452    
   1.14896345       1349.90002       14.0917025    
   1.14942753       1349.87683       14.1067696    
   1.14988875       1349.85376       14.1217575    
   1.15034652       1349.83081       14.1366520    
   1.15080726       1349.80774       14.1516542    
   1.15126944       1349.78467       14.1667252    
   1.15172982       1349.76160       14.1817522    
   1.15218854       1349.73865       14.1967382    
   1.15265250       1349.71533       14.2119131    
   1.15311837       1349.69202       14.2271652    
   1.15357435       1349.66919       14.2421083    
   1.15403473       1349.64612       14.2572145    
   1.15450120       1349.62268       14.2725382    
   1.15495920       1349.59973       14.2875996    
   1.15542018       1349.57666       14.3027725    
   1.15588629       1349.55322       14.3181305    
   1.15635169       1349.52991       14.3334808    
   1.15681219       1349.50684       14.3486881    
   1.15727115       1349.48376       14.3638582    
   1.15773690       1349.46033       14.3792715    
   1.15820014       1349.43713       14.3946161    
   1.15865839       1349.41406       14.4098148    
   1.15912485       1349.39075       14.4253006    
   1.15959370       1349.36719       14.4408817    
   1.16005075       1349.34424       14.4560852    
   1.16051304       1349.32092       14.4714813    
   1.16098201       1349.29736       14.4871168    
   1.16144419       1349.27417       14.5025434    
   1.16190743       1349.25085       14.5180206    
   1.16237295       1349.22742       14.5335894    
   1.16284013       1349.20398       14.5492353    
   1.16330385       1349.18066       14.5647764    
   1.16376483       1349.15747       14.5802441    
   1.16423249       1349.13391       14.5959558    
   1.16470063       1349.11035       14.6116943    
   1.16516101       1349.08716       14.6271935    
   1.16562641       1349.06372       14.6428776    
   1.16609693       1349.04004       14.6587496    
   1.16655862       1349.01672       14.6743422    
   1.16702282       1348.99341       14.6900339    
   1.16749322       1348.96960       14.7059546    
   1.16795981       1348.94617       14.7217627    
   1.16842413       1348.92273       14.7375107    
   1.16889048       1348.89917       14.7533455    
   1.16935718       1348.87561       14.7692070    
   1.16982639       1348.85205       14.7851725    
   1.17029285       1348.82849       14.8010616    
   1.17075610       1348.80505       14.8168573    
   1.17122722       1348.78125       14.8329411    
   1.17169619       1348.75757       14.8489647    
   1.17215836       1348.73425       14.8647757    
   1.17262864       1348.71057       14.8808813    
   1.17310214       1348.68665       14.8971128    
   1.17356515       1348.66321       14.9130030    
   1.17403197       1348.63965       14.9290438    
   1.17450559       1348.61572       14.9453335    
   1.17497480       1348.59192       14.9614868    
   1.17544138       1348.56836       14.9775724    
   1.17591023       1348.54468       14.9937487    
   1.17638016       1348.52087       15.0099831    
   1.17685294       1348.49695       15.0263309    
   1.17732143       1348.47327       15.0425482    
   1.17778683       1348.44971       15.0586786    
   1.17826021       1348.42566       15.0751019    
   1.17873251       1348.40186       15.0915031    
   1.17919827       1348.37817       15.1076984    
   1.17966914       1348.35437       15.1240845    
   1.18014467       1348.33020       15.1406565    
   1.18061328       1348.30652       15.1570015    
   1.18108118       1348.28284       15.1733379    
   1.18155527       1348.25879       15.1899137    
   1.18202937       1348.23474       15.2065039    
   1.18249714       1348.21094       15.2228909    
   1.18296778       1348.18713       15.2393961    
   1.18344283       1348.16296       15.2560768    
   1.18391526       1348.13904       15.2726812    
   1.18438649       1348.11511       15.2892609    
   1.18485868       1348.09106       15.3058949    
   1.18533146       1348.06702       15.3225660    
   1.18580806       1348.04285       15.3393869    
   1.18628073       1348.01880       15.3560905    
   1.18674994       1347.99500       15.3726902    
   1.18722522       1347.97083       15.3895245    
   1.18770385       1347.94653       15.4064941    
   1.18817484       1347.92249       15.4232130    
   1.18864322       1347.89868       15.4398546    
   1.18912137       1347.87439       15.4568615    
   1.18960142       1347.84998       15.4739599    
   1.19007123       1347.82605       15.4907064    
   1.19054353       1347.80200       15.5075645    
   1.19102335       1347.77759       15.5247030    
   1.19150078       1347.75330       15.5417795    
   1.19197166       1347.72925       15.5586424    
   1.19244599       1347.70508       15.5756435    
   1.19292557       1347.68066       15.5928507    
   1.19340253       1347.65637       15.6099863    
   1.19387686       1347.63208       15.6270437    
   1.19435251       1347.60791       15.6441698    
   1.19483018       1347.58350       15.6613846    
   1.19530880       1347.55908       15.6786566    
   1.19578516       1347.53479       15.6958628    
   1.19626045       1347.51050       15.7130489    
   1.19673765       1347.48608       15.7303238    
   1.19721913       1347.46155       15.7477732    
   1.19769728       1347.43713       15.7651186    
   1.19817126       1347.41284       15.7823362    
   1.19864821       1347.38855       15.7996750    
   1.19913137       1347.36377       15.8172646    
   1.19961143       1347.33923       15.8347578    
   1.20008564       1347.31506       15.8520565    
   1.20056522       1347.29053       15.8695698    
   1.20104969       1347.26575       15.8872833    
   1.20152915       1347.24121       15.9048338    
   1.20200360       1347.21692       15.9222183    
   1.20248389       1347.19226       15.9398355    
   1.20297015       1347.16736       15.9576941    
   1.20345294       1347.14270       15.9754457    
   1.20392704       1347.11841       15.9928932    
   1.20440590       1347.09387       16.0105362    
   1.20489264       1347.06885       16.0284901    
   1.20537579       1347.04407       16.0463333    
   1.20585132       1347.01965       16.0639095    
   1.20633137       1346.99512       16.0816784    
   1.20681834       1346.97009       16.0997219    
   1.20730221       1346.94531       16.1176701    
   1.20778155       1346.92065       16.1354656    
   1.20826268       1346.89600       16.1533527    
   1.20874774       1346.87109       16.1714020    
   1.20923233       1346.84619       16.1894588    
   1.20971453       1346.82141       16.2074451    
   1.21019673       1346.79663       16.2254486    
   1.21068072       1346.77173       16.2435417    
   1.21116674       1346.74670       16.2617302    
   1.21165407       1346.72168       16.2799873    
   1.21213639       1346.69690       16.2980766    
   1.21261787       1346.67212       16.3161583    
   1.21310389       1346.64709       16.3344269    
   1.21359169       1346.62195       16.3527832    
   1.21407616       1346.59705       16.3710365    
   1.21455920       1346.57214       16.3892574    
   1.21504474       1346.54712       16.4075890    
   1.21553183       1346.52197       16.4260006    
   1.21601951       1346.49683       16.4444561    
   1.21650529       1346.47180       16.4628582    
   1.21698999       1346.44678       16.4812431    
   1.21747828       1346.42163       16.4997826    
   1.21797037       1346.39624       16.5184917    
   1.21845663       1346.37109       16.5369968    
   1.21893966       1346.34619       16.5554008    
   1.21942782       1346.32104       16.5740204    
   1.21992004       1346.29553       16.5928154    
   1.22040915       1346.27039       16.6115112    
   1.22089422       1346.24524       16.6300735    
   1.22138143       1346.22009       16.6487446    
   1.22187316       1346.19470       16.6676025    
   1.22236800       1346.16907       16.6866055    
   1.22285533       1346.14392       16.7053394    
   1.22334003       1346.11877       16.7239933    
   1.22383046       1346.09338       16.7428894    
   1.22432518       1346.06775       16.7619762    
   1.22481644       1346.04236       16.7809486    
   1.22530353       1346.01709       16.7997761    
   1.22579288       1345.99182       16.8187160    
   1.22628570       1345.96631       16.8378124    
   1.22678280       1345.94043       16.8570995    
   1.22727346       1345.91504       16.8761539    
   1.22776067       1345.88977       16.8950958    
   1.22825313       1345.86426       16.9142647    
   1.22874939       1345.83850       16.9336033    
   1.22924352       1345.81287       16.9528828    
   1.22973359       1345.78748       16.9720230    
   1.23022485       1345.76196       16.9912338    
   1.23071980       1345.73621       17.0106087    
   1.23121810       1345.71033       17.0301342    
   1.23171139       1345.68469       17.0494881    
   1.23220205       1345.65918       17.0687618    
   1.23269629       1345.63354       17.0881996    
   1.23319340       1345.60767       17.1077709    
   1.23369336       1345.58167       17.1274738    
   1.23418653       1345.55603       17.1469383    
   1.23467791       1345.53040       17.1663494    
   1.23517478       1345.50452       17.1859970    
   1.23567283       1345.47864       17.2057209    
   1.23616898       1345.45276       17.2253876    
   1.23666406       1345.42700       17.2450352    
   1.23716068       1345.40112       17.2647648    
   1.23765969       1345.37512       17.2846165    
   1.23815930       1345.34900       17.3045082    
   1.23865414       1345.32324       17.3242397    
   1.23915017       1345.29736       17.3440342    
   1.23965013       1345.27124       17.3640156    
   1.24015152       1345.24512       17.3840752    
   1.24065268       1345.21887       17.4041424    
   1.24114645       1345.19312       17.4239445    
   1.24164307       1345.16724       17.4438782    
   1.24214637       1345.14087       17.4641056    
   1.24265015       1345.11450       17.4843769    
   1.24315321       1345.08826       17.5046425    
   1.24364769       1345.06238       17.5245819    
   1.24414325       1345.03650       17.5445919    
   1.24464810       1345.01001       17.5649986    
   1.24515462       1344.98352       17.5854950    
   1.24565601       1344.95728       17.6058102    
   1.24615264       1344.93127       17.6259537    
   1.24665117       1344.90515       17.6462002    
   1.24715626       1344.87866       17.6667328    
   1.24766457       1344.85205       17.6874256    
   1.24816775       1344.82568       17.7079277    
   1.24866652       1344.79956       17.7282753    
   1.24916744       1344.77319       17.7487354    
   1.24967217       1344.74683       17.7693768    
   1.25018013       1344.72009       17.7901707    
   1.25068510       1344.69360       17.8108711    
   1.25118697       1344.66724       17.8314629    
   1.25169063       1344.64075       17.8521538    
   1.25219727       1344.61414       17.8729954    
   1.25270486       1344.58752       17.8938942    
   1.25320792       1344.56104       17.9146309    
   1.25371170       1344.53455       17.9354267    
   1.25421965       1344.50781       17.9564152    
   1.25472891       1344.48108       17.9774857    
   1.25523889       1344.45422       17.9986057    
   1.25574327       1344.42761       18.0195217    
   1.25624526       1344.40125       18.0403652    
   1.25675225       1344.37451       18.0614338    
   1.25726485       1344.34753       18.0827637    
   1.25777829       1344.32043       18.1041584    
   1.25828576       1344.29370       18.1253242    
   1.25878990       1344.26709       18.1463776    
   1.25929666       1344.24036       18.1675644    
   1.25980711       1344.21338       18.1889267    
   1.26032019       1344.18628       18.2104282    
   1.26083207       1344.15930       18.2319050    
   1.26134038       1344.13245       18.2532597    
   1.26184928       1344.10559       18.2746601    
   1.26236176       1344.07849       18.2962379    
   1.26287591       1344.05127       18.3179073    
   1.26338768       1344.02429       18.3395061    
   1.26389444       1343.99744       18.3609180    
   1.26440454       1343.97046       18.3824997    
   1.26492083       1343.94312       18.4043636    
   1.26543820       1343.91577       18.4263039    
   1.26595521       1343.88831       18.4482517    
   1.26646376       1343.86145       18.4698696    
   1.26697171       1343.83447       18.4914799    
   1.26748550       1343.80725       18.5133686    
   1.26800227       1343.77991       18.5354118    
   1.26852179       1343.75232       18.5576000    
   1.26903546       1343.72510       18.5795631    
   1.26954722       1343.69788       18.6014671    
   1.27006304       1343.67053       18.6235771    
   1.27058148       1343.64294       18.6458206    
   1.27110088       1343.61536       18.6681309    
   1.27161455       1343.58813       18.6902237    
   1.27212572       1343.56091       18.7122402    
   1.27264118       1343.53357       18.7344589    
   1.27316201       1343.50586       18.7569408    
   1.27368569       1343.47803       18.7795715    
   1.27420592       1343.45032       18.8020821    
   1.27472031       1343.42285       18.8243656    
   1.27523565       1343.39551       18.8467140    
   1.27575552       1343.36780       18.8692875    
   1.27627766       1343.33997       18.8919868    
   1.27680039       1343.31213       18.9147434    
   1.27731574       1343.28467       18.9371986    
   1.27783060       1343.25720       18.9596596    
   1.27835274       1343.22937       18.9824696    
   1.27887845       1343.20129       19.0054646    
   1.27940464       1343.17322       19.0285053    
   1.27992535       1343.14539       19.0513325    
   1.28044295       1343.11768       19.0740490    
   1.28096330       1343.08997       19.0969200    
   1.28148723       1343.06189       19.1199703    
   1.28201330       1343.03381       19.1431427    
   1.28253996       1343.00562       19.1663761    
   1.28305840       1342.97791       19.1892700    
   1.28357613       1342.95020       19.2121582    
   1.28410065       1342.92212       19.2353764    
   1.28463018       1342.89380       19.2588425    
   1.28516126       1342.86536       19.2824078    
   1.28568554       1342.83728       19.3057022    
   1.28620696       1342.80933       19.3288937    
   1.28673148       1342.78113       19.3522530    
   1.28725946       1342.75281       19.3757896    
   1.28778934       1342.72437       19.3994484    
   1.28832030       1342.69592       19.4231796    
   1.28884304       1342.66785       19.4465733    
   1.28936481       1342.63977       19.4699497    
   1.28989244       1342.61145       19.4936161    
   1.29042268       1342.58301       19.5174294    
   1.29095447       1342.55444       19.5413456    
   1.29148293       1342.52600       19.5651398    
   1.29200947       1342.49768       19.5888729    
   1.29253852       1342.46924       19.6127529    
   1.29307079       1342.44055       19.6368046    
   1.29360497       1342.41174       19.6609726    
   1.29414034       1342.38293       19.6852226    
   1.29466879       1342.35449       19.7091904    
   1.29519534       1342.32605       19.7331009    
   1.29572630       1342.29749       19.7572422    
   1.29626036       1342.26868       19.7815495    
   1.29679632       1342.23975       19.8059807    
   1.29733360       1342.21082       19.8304958    
   1.29786229       1342.18225       19.8546543    
   1.29839003       1342.15369       19.8787937    
   1.29892385       1342.12488       19.9032421    
   1.29946017       1342.09595       19.9278393    
   1.29999840       1342.06677       19.9525528    
   1.30053413       1342.03784       19.9771786    
   1.30106473       1342.00916       20.0016022    
   1.30159664       1341.98035       20.0261116    
   1.30213308       1341.95129       20.0508652    
   1.30267203       1341.92212       20.0757618    
   1.30321300       1341.89282       20.1007862    
   1.30375040       1341.86365       20.1256714    
   1.30428481       1341.83472       20.1504536    
   1.30482149       1341.80566       20.1753693    
   1.30536163       1341.77637       20.2004757    
   1.30590379       1341.74695       20.2257118    
   1.30644751       1341.71741       20.2510471    
   1.30698526       1341.68823       20.2761364    
   1.30752039       1341.65918       20.3011398    
   1.30805922       1341.62988       20.3263435    
   1.30860138       1341.60034       20.3517323    
   1.30914569       1341.57080       20.3772545    
   1.30969143       1341.54114       20.4028797    
   1.31023073       1341.51172       20.4282322    
   1.31076789       1341.48254       20.4535141    
   1.31130922       1341.45300       20.4790230    
   1.31185365       1341.42334       20.5047112    
   1.31240022       1341.39368       20.5305309    
   1.31294835       1341.36377       20.5564613    
   1.31348979       1341.33423       20.5821037    
   1.31402910       1341.30481       20.6076794    
   1.31457281       1341.27515       20.6334934    
   1.31511950       1341.24524       20.6594849    
   1.31566834       1341.21533       20.6856079    
   1.31621873       1341.18530       20.7118435    
   1.31676269       1341.15552       20.7378006    
   1.31730437       1341.12598       20.7636833    
   1.31785023       1341.09607       20.7897968    
   1.31839919       1341.06604       20.8160915    
   1.31895030       1341.03589       20.8425198    
   1.31950295       1341.00562       20.8690605    
   1.32004976       1340.97571       20.8953552    
   1.32059395       1340.94592       20.9215546    
   1.32114172       1340.91589       20.9479599    
   1.32169271       1340.88562       20.9745560    
   1.32224596       1340.85535       21.0012875    
   1.32280064       1340.82483       21.0281315    
   1.32335091       1340.79468       21.0547905    
   1.32389760       1340.76465       21.0813103    
   1.32444668       1340.73450       21.1079807    
   1.32499933       1340.70410       21.1348572    
   1.32555377       1340.67371       21.1618595    
   1.32610965       1340.64307       21.1889591    
   1.32666421       1340.61267       21.2160358    
   1.32721388       1340.58240       21.2429028    
   1.32776451       1340.55212       21.2698536    
   1.32832015       1340.52148       21.2970829    
   1.32887816       1340.49072       21.3244648    
   1.32943797       1340.45984       21.3519707    
   1.32999921       1340.42896       21.3795853    
   1.33055234       1340.39844       21.4068279    
   1.33110392       1340.36804       21.4340363    
   1.33166134       1340.33728       21.4615612    
   1.33222127       1340.30640       21.4892483    
   1.33278310       1340.27527       21.5170670    
   1.33334637       1340.24414       21.5449963    
   1.33390355       1340.21338       21.5726528    
   1.33445811       1340.18274       21.6002178    
   1.33501661       1340.15186       21.6280117    
   1.33557808       1340.12073       21.6559906    
   1.33614147       1340.08960       21.6841011    
   1.33670628       1340.05835       21.7123203    
   1.33726847       1340.02722       21.7404499    
   1.33782470       1339.99634       21.7683105    
   1.33838201       1339.96545       21.7962589    
   1.33894515       1339.93420       21.8245449    
   1.33951163       1339.90283       21.8530273    
   1.34007978       1339.87122       21.8816357    
   1.34064937       1339.83960       21.9103546    
   1.34121180       1339.80835       21.9387436    
   1.34177208       1339.77722       21.9670677    
   1.34233713       1339.74585       21.9956684    
   1.34290493       1339.71423       22.0244427    
   1.34347451       1339.68262       22.0533485    
   1.34404552       1339.65076       22.0823612    
   1.34461343       1339.61914       22.1112537    
   1.34517539       1339.58789       22.1398849    
   1.34573829       1339.55652       22.1686020    
   1.34630728       1339.52478       22.1976624    
   1.34687972       1339.49292       22.2269440    
   1.34745395       1339.46082       22.2563515    
   1.34802961       1339.42871       22.2858696    
   1.34859848       1339.39697       22.3150826    
   1.34916496       1339.36536       22.3442059    
   1.34973550       1339.33350       22.3735790    
   1.35030866       1339.30139       22.4031258    
   1.35088313       1339.26929       22.4327793    
   1.35145843       1339.23706       22.4625168    
   1.35203552       1339.20483       22.4923878    
   1.35260582       1339.17285       22.5219402    
   1.35317552       1339.14099       22.5515022    
   1.35375106       1339.10876       22.5814075    
   1.35432899       1339.07629       22.6114788    
   1.35490859       1339.04382       22.6416740    
   1.35548925       1339.01123       22.6719685    
   1.35606551       1338.97888       22.7020741    
   1.35663688       1338.94678       22.7319584    
   1.35721087       1338.91455       22.7620201    
   1.35779011       1338.88208       22.7924061    
   1.35837257       1338.84924       22.8229885    
   1.35895646       1338.81641       22.8536930    
   1.35954142       1338.78357       22.8845005    
   1.36012042       1338.75098       22.9150295    
   1.36069548       1338.71851       22.9453945    
   1.36127341       1338.68604       22.9759483    
   1.36185551       1338.65320       23.0067596    
   1.36244130       1338.62024       23.0378132    
   1.36302924       1338.58704       23.0690231    
   1.36361825       1338.55383       23.1003361    
   1.36420023       1338.52087       23.1313095    
   1.36477911       1338.48828       23.1621628    
   1.36536133       1338.45532       23.1932335    
   1.36594701       1338.42224       23.2245331    
   1.36653650       1338.38892       23.2560825    
   1.36712849       1338.35547       23.2877979    
   1.36772132       1338.32190       23.3196106    
   1.36830640       1338.28870       23.3510494    
   1.36888802       1338.25574       23.3823414    
   1.36947381       1338.22266       23.4139042    
   1.37006485       1338.18909       23.4457912    
   1.37065923       1338.15540       23.4778976    
   1.37125480       1338.12158       23.5101166    
   1.37185109       1338.08777       23.5424175    
   1.37243831       1338.05444       23.5742741    
   1.37302339       1338.02112       23.6060562    
   1.37361550       1337.98755       23.6382618    
   1.37421191       1337.95361       23.6707420    
   1.37480962       1337.91956       23.7033463    
   1.37540829       1337.88550       23.7360382    
   1.37600672       1337.85144       23.7687702    
   1.37659848       1337.81775       23.8011780    
   1.37719047       1337.78406       23.8336468    
   1.37778759       1337.75000       23.8664398    
   1.37838697       1337.71582       23.8994007    
   1.37898648       1337.68152       23.9324112    
   1.37958717       1337.64734       23.9655361    
   1.38019180       1337.61279       23.9989243    
   1.38079166       1337.57849       24.0320969    
   1.38138855       1337.54431       24.0651474    
   1.38198686       1337.51013       24.0983276    
   1.38258791       1337.47571       24.1316967    
   1.38319349       1337.44104       24.1653748    
   1.38380206       1337.40625       24.1992569    
   1.38441110       1337.37134       24.2332172    
   1.38501406       1337.33679       24.2668858    
   1.38561368       1337.30237       24.3004150    
   1.38621819       1337.26770       24.3342628    
   1.38682663       1337.23279       24.3683796    
   1.38743591       1337.19775       24.4025917    
   1.38804579       1337.16272       24.4368839    
   1.38865840       1337.12756       24.4713745    
   1.38927126       1337.09229       24.5059376    
   1.38987863       1337.05737       24.5402279    
   1.39048469       1337.02246       24.5744972    
   1.39109468       1336.98743       24.6090393    
   1.39170957       1336.95203       24.6439095    
   1.39232671       1336.91638       24.6789532    
   1.39294338       1336.88086       24.7140217    
   1.39356136       1336.84521       24.7492104    
   1.39417517       1336.80981       24.7842140    
   1.39478779       1336.77441       24.8191967    
   1.39540219       1336.73889       24.8543415    
   1.39601970       1336.70325       24.8897038    
   1.39664185       1336.66724       24.9253826    
   1.39726591       1336.63110       24.9612274    
   1.39788961       1336.59509       24.9971008    
   1.39851022       1336.55908       25.0328426    
   1.39912951       1336.52319       25.0685635    
   1.39975035       1336.48730       25.1044331    
   1.40037334       1336.45117       25.1404648    
   1.40099978       1336.41479       25.1767578    
   1.40162969       1336.37817       25.2133007    
   1.40225959       1336.34167       25.2498970    
   1.40289080       1336.30493       25.2866249    
   1.40351820       1336.26855       25.3231792    
   1.40414393       1336.23218       25.3596859    
   1.40477240       1336.19556       25.3964138    
   1.40540552       1336.15869       25.4334641    
   1.40604210       1336.12158       25.4707756    
   1.40667939       1336.08447       25.5081749    
   1.40731871       1336.04724       25.5457554    
   1.40795815       1336.00989       25.5833931    
   1.40859270       1335.97290       25.6207981    
   1.40922892       1335.93579       25.6583576    
   1.40987146       1335.89819       25.6963482    
   1.41051590       1335.86060       25.7345104    
   1.41116309       1335.82275       25.7728844    
   1.41181552       1335.78455       25.8116322    
   1.41246963       1335.74622       25.8505440    
   1.41312146       1335.70813       25.8893681    
   1.41377556       1335.66980       25.9283943    
   1.41443443       1335.63110       25.9677544    
   1.41509759       1335.59229       26.0074406    
   1.41576254       1335.55322       26.0472908    
   1.41642869       1335.51416       26.0872707    
   1.41709745       1335.47485       26.1274719    
   1.41776550       1335.43555       26.1676979    
   1.41842663       1335.39673       26.2075596    
   1.41908538       1335.35791       26.2473469    
   1.41974664       1335.31897       26.2873383    
   1.42041099       1335.27991       26.3275852    
   1.42107594       1335.24072       26.3679237    
   1.42174184       1335.20142       26.4083824    
   1.42240930       1335.16211       26.4490032    
   1.42307627       1335.12268       26.4896507    
   1.42373681       1335.08374       26.5299702    
   1.42439437       1335.04480       26.5701733    
   1.42505503       1335.00574       26.6106243    
   1.42571938       1334.96655       26.6513596    
   1.42638409       1334.92712       26.6921844    
   1.42704999       1334.88770       26.7331448    
   1.42771614       1334.84827       26.7741737    
   1.42838097       1334.80884       26.8151970    
   1.42904150       1334.76965       26.8560123    
   1.42970002       1334.73059       26.8967609    
   1.43036127       1334.69141       26.9377480    
   1.43102419       1334.65198       26.9788952    
   1.43168831       1334.61255       27.0201855    
   1.43235421       1334.57288       27.0616493    
   1.43302023       1334.53333       27.1031799    
   1.43368578       1334.49365       27.1447468    
   1.43434513       1334.45435       27.1859875    
   1.43500304       1334.41516       27.2272053    
   1.43566370       1334.37585       27.2686558    
   1.43632638       1334.33630       27.3102970    
   1.43699145       1334.29651       27.3521500    
   1.43765652       1334.25684       27.3940678    
   1.43832231       1334.21704       27.4360962    
   1.43898833       1334.17725       27.4782028    
   1.43964803       1334.13782       27.5199718    
   1.44030607       1334.09839       27.5617027    
   1.44096601       1334.05884       27.6036148    
   1.44162881       1334.01917       27.6457787    
   1.44229245       1333.97937       27.6880569    
   1.44295716       1333.93945       27.7304688    
   1.44362295       1333.89954       27.7730103    
   1.44428909       1333.85950       27.8156433    
   1.44495106       1333.81982       27.8580742    
   1.44560874       1333.78027       27.9002876    
   1.44626844       1333.74060       27.9427013    
   1.44693053       1333.70068       27.9853325    
   1.44759405       1333.66077       28.0281277    
   1.44825935       1333.62073       28.0710964    
   1.44892502       1333.58057       28.1141529    
   1.44959199       1333.54041       28.1573639    
   1.45025456       1333.50037       28.2003555    
   1.45091319       1333.46057       28.2431564    
   1.45157254       1333.42078       28.2860680    
   1.45223451       1333.38074       28.3292141    
   1.45289803       1333.34070       28.3725300    
   1.45356274       1333.30042       28.4159851    
   1.45422959       1333.26001       28.4596558    
   1.45489633       1333.21960       28.5033760    
   1.45556140       1333.17932       28.5470638    
   1.45622170       1333.13928       28.5904942    
   1.45688105       1333.09937       28.6339340    
   1.45754230       1333.05920       28.6775646    
   1.45820582       1333.01892       28.7214108    
   1.45887136       1332.97839       28.7654591    
   1.45953727       1332.93787       28.8096046    
   1.46020460       1332.89734       28.8539047    
   1.46087205       1332.85669       28.8982811    
   1.46153545       1332.81628       28.9424610    
   1.46219468       1332.77612       28.9864235    
   1.46285546       1332.73584       29.0305614    
   1.46351874       1332.69531       29.0749359    
   1.46418369       1332.65479       29.1194878    
   1.46484959       1332.61401       29.1641693    
   1.46551645       1332.57336       29.2089863    
   1.46618533       1332.53235       29.2540035    
   1.46685219       1332.49158       29.2989578    
   1.46751475       1332.45105       29.3436928    
   1.46817565       1332.41052       29.3883801    
   1.46883869       1332.36987       29.4332809    
   1.46950376       1332.32910       29.4783916    
   1.47017026       1332.28821       29.5236664    
   1.47083759       1332.24731       29.5690670    
   1.47150588       1332.20618       29.6146030    
   1.47217476       1332.16516       29.6602478    
   1.47284091       1332.12415       29.7057781    
   1.47350287       1332.08337       29.7510853    
   1.47416532       1332.04260       29.7965031    
   1.47483015       1332.00171       29.8421535    
   1.47549689       1331.96057       29.8879986    
   1.47616577       1331.91931       29.9340668    
   1.47683489       1331.87805       29.9802227    
   1.47750497       1331.83667       30.0265141    
   1.47817540       1331.79529       30.0729065    
   1.47884250       1331.75403       30.1191330    
   1.47950518       1331.71301       30.1651287    
   1.48016930       1331.67200       30.2112904    
   1.48083615       1331.63074       30.2577152    
   1.48150468       1331.58923       30.3043251    
   1.48217416       1331.54773       30.3510799    
   1.48284471       1331.50623       30.3979778    
   1.48351598       1331.46448       30.4449997    
   1.48418808       1331.42285       30.4921494    
   1.48485637       1331.38123       30.5391083    
   1.48552036       1331.33997       30.5858345    
   1.48618579       1331.29858       30.6327343    
   1.48685443       1331.25696       30.6799393    
   1.48752475       1331.21521       30.7273197    
   1.48819602       1331.17346       30.7748528    
   1.48886824       1331.13159       30.8225269    
   1.48954129       1331.08960       30.8703308    
   1.49021506       1331.04749       30.9182644    
   1.49088550       1331.00562       30.9660320    
   1.49155128       1330.96399       31.0135365    
   1.49221838       1330.92236       31.0612087    
   1.49288905       1330.88037       31.1092110    
   1.49356103       1330.83826       31.1573887    
   1.49423432       1330.79614       31.2057266    
   1.49490833       1330.75391       31.2541962    
   1.49558342       1330.71155       31.3028145    
   1.49625897       1330.66919       31.3515453    
   1.49693203       1330.62695       31.4001751    
   1.49759972       1330.58496       31.4484844    
   1.49826872       1330.54297       31.4969635    
   1.49894023       1330.50073       31.5457058    
   1.49961412       1330.45825       31.5946941    
   1.50028968       1330.41577       31.6438751    
   1.50096595       1330.37317       31.6931915    
   1.50164330       1330.33044       31.7426605    
   1.50232124       1330.28772       31.7922497    
   1.50299752       1330.24500       31.8417969    
   1.50366843       1330.20264       31.8910179    
   1.50433981       1330.16028       31.9403610    
   1.50501442       1330.11755       31.9900112    
   1.50569081       1330.07483       32.0398750    
   1.50636804       1330.03198       32.0898781    
   1.50704670       1329.98901       32.1400604    
   1.50772500       1329.94604       32.1903000    
   1.50840509       1329.90283       32.2407494    
   1.50908446       1329.85974       32.2912178    
   1.50975883       1329.81689       32.3414001    
   1.51043308       1329.77417       32.3916512    
   1.51110971       1329.73108       32.4421616    
   1.51178861       1329.68799       32.4929123    
   1.51246834       1329.64465       32.5438042    
   1.51314950       1329.60132       32.5948868    
   1.51382983       1329.55798       32.6459846    
   1.51451242       1329.51440       32.6973381    
   1.51519573       1329.47083       32.7488289    
   1.51587534       1329.42749       32.8001099    
   1.51655245       1329.38428       32.8512955    
   1.51723051       1329.34094       32.9026260    
   1.51791179       1329.29736       32.9542732    
   1.51859283       1329.25378       33.0059967    
   1.51927638       1329.21008       33.0579834    
   1.51996124       1329.16614       33.1101570    
   1.52064681       1329.12219       33.1624641    
   1.52133369       1329.07812       33.2149544    
   1.52201891       1329.03418       33.2674026    
   1.52269948       1328.99048       33.3195763    
   1.52337849       1328.94690       33.3717117    
   1.52406156       1328.90295       33.4242439    
   1.52474725       1328.85889       33.4770584    
   1.52543354       1328.81470       33.5299988    
   1.52612138       1328.77039       33.5831490    
   1.52680850       1328.72607       33.6363220    
   1.52749777       1328.68164       33.6897507    
   1.52818847       1328.63708       33.7433739    
   1.52887595       1328.59265       33.7968330    
   1.52955985       1328.54846       33.8500977    
   1.53024304       1328.50439       33.9033775    
   1.53093064       1328.45984       33.9571037    
   1.53162074       1328.41516       34.0111008    
   1.53231072       1328.37048       34.0651855    
   1.53300273       1328.32568       34.1195068    
   1.53369462       1328.28088       34.1739120    
   1.53438807       1328.23584       34.2285156    
   1.53508246       1328.19080       34.2832832    
   1.53577018       1328.14612       34.3376198    
   1.53645802       1328.10132       34.3920479    
   1.53714895       1328.05640       34.4468002    
   1.53784060       1328.01135       34.5017128    
   1.53853488       1327.96619       34.5569038    
   1.53922927       1327.92090       34.6122055    
   1.53992510       1327.87561       34.6677055    
   1.54062283       1327.83008       34.7234459    
   1.54131961       1327.78455       34.7791977    
   1.54201746       1327.73901       34.8351326    
   1.54271150       1327.69360       34.8908501    
   1.54340231       1327.64844       34.9463882    
   1.54409719       1327.60291       35.0023460    
   1.54479516       1327.55725       35.0586510    
   1.54549193       1327.51160       35.1149406    
   1.54619169       1327.46570       35.1715698    
   1.54689372       1327.41968       35.2284622    
   1.54759359       1327.37366       35.2852859    
   1.54829657       1327.32751       35.3424377    
   1.54900062       1327.28125       35.3997879    
   1.54969680       1327.23535       35.4565773    
   1.55039406       1327.18945       35.5135498    
   1.55109525       1327.14331       35.5709267    
   1.55179548       1327.09717       35.6283340    
   1.55249906       1327.05078       35.6861000    
   1.55320501       1327.00415       35.7441521    
   1.55390942       1326.95764       35.8021736    
   1.55461621       1326.91101       35.8604889    
   1.55532515       1326.86414       35.9190750    
   1.55603230       1326.81726       35.9776115    
   1.55673552       1326.77075       36.0359154    
   1.55743897       1326.72412       36.0943260    
   1.55814338       1326.67749       36.1529160    
   1.55884886       1326.63062       36.2116966    
   1.55955815       1326.58362       36.2708817    
   1.56026924       1326.53638       36.3303185    
   1.56097889       1326.48914       36.3897324    
   1.56169116       1326.44177       36.4494591    
   1.56240559       1326.39429       36.5094757    
   1.56311882       1326.34680       36.5694847    
   1.56382775       1326.29956       36.6292229    
   1.56453657       1326.25232       36.6890640    
   1.56524777       1326.20483       36.7491875    
   1.56595910       1326.15735       36.8094330    
   1.56667316       1326.10962       36.8699989    
   1.56738985       1326.06177       36.9309006    
   1.56810665       1326.01379       36.9919014    
   1.56882310       1325.96582       37.0529747    
   1.56954217       1325.91760       37.1143761    
   1.57026362       1325.86926       37.1760788    
   1.57098401       1325.82092       37.2377968    
   1.57169664       1325.77319       37.2989540    
   1.57241094       1325.72522       37.3603477    
   1.57313061       1325.67676       37.4223137    
   1.57385063       1325.62842       37.4844055    
   1.57457089       1325.57996       37.5466232    
   1.57529354       1325.53125       37.6091576    
   1.57601905       1325.48230       37.6720276    
   1.57674444       1325.43347       37.7350121    
   1.57746971       1325.38452       37.7980804    
   1.57819521       1325.33545       37.8612785    
   1.57891858       1325.28662       37.9243889    
   1.57964182       1325.23779       37.9875984    
   1.58036542       1325.18872       38.0509415    
   1.58109045       1325.13965       38.1145172    
   1.58181798       1325.09045       38.1784210    
   1.58254862       1325.04089       38.2427025    
   1.58328009       1324.99121       38.3071709    
   1.58401132       1324.94165       38.3717270    
   1.58474302       1324.89185       38.4364319    
   1.58547652       1324.84204       38.5013962    
   1.58621287       1324.79199       38.5667305    
   1.58694267       1324.74231       38.6315994    
   1.58767068       1324.69263       38.6964149    
   1.58840239       1324.64282       38.7616653    
   1.58913565       1324.59277       38.8271675    
   1.58987248       1324.54248       38.8930931    
   1.59061193       1324.49194       38.9593697    
   1.59135115       1324.44141       39.0257378    
   1.59209073       1324.39087       39.0922585    
   1.59283113       1324.34021       39.1589584    
   1.59357226       1324.28943       39.2258415    
   1.59431255       1324.23865       39.2927589    
   1.59505129       1324.18799       39.3596535    
   1.59579051       1324.13721       39.4267044    
   1.59653187       1324.08630       39.4940720    
   1.59727478       1324.03528       39.5616875    
   1.59801888       1323.98413       39.6295319    
   1.59876430       1323.93274       39.6976013    
   1.59951186       1323.88135       39.7659988    
   1.60026228       1323.82959       39.8347702    
   1.60101366       1323.77771       39.9037437    
   1.60176516       1323.72583       39.9728546    
   1.60251284       1323.67419       40.0417328    
   1.60325837       1323.62268       40.1105270    
   1.60400593       1323.57104       40.1796303    
   1.60475600       1323.51904       40.2490883    
   1.60550797       1323.46692       40.3188362    
   1.60626221       1323.41467       40.3889160    
   1.60701931       1323.36218       40.4593887    
   1.60777783       1323.30957       40.5301170    
   1.60853672       1323.25684       40.6009979    
   1.60929656       1323.20398       40.6720924    
   1.61005735       1323.15100       40.7434120    
   1.61081481       1323.09827       40.8145256    
   1.61157024       1323.04565       40.8855858    
   1.61232793       1322.99292       40.9569817    
   1.61308825       1322.93982       41.0287514    
   1.61385059       1322.88660       41.1008301    
   1.61461449       1322.83325       41.1731911    
   1.61537993       1322.77966       41.2458191    
   1.61614680       1322.72607       41.3187103    
   1.61691499       1322.67224       41.3918610    
   1.61768460       1322.61829       41.4652786    
   1.61845636       1322.56421       41.5390358    
   1.61922669       1322.51013       41.6127739    
   1.61999381       1322.45630       41.6863480    
   1.62076235       1322.40222       41.7601814    
   1.62153387       1322.34802       41.8344307    
   1.62230730       1322.29358       41.9090042    
   1.62308252       1322.23889       41.9838715    
   1.62385917       1322.18420       42.0590210    
   1.62463725       1322.12927       42.1344452    
   1.62541676       1322.07422       42.2101402    
   1.62619770       1322.01904       42.2861023    
   1.62697983       1321.96375       42.3623314    
   1.62776327       1321.90833       42.4388199    
   1.62854087       1321.85327       42.5148735    
   1.62931824       1321.79822       42.5910454    
   1.63009942       1321.74280       42.6677132    
   1.63088298       1321.68726       42.7447701    
   1.63166928       1321.63135       42.8222313    
   1.63245785       1321.57532       42.9000549    
   1.63324797       1321.51917       42.9781799    
   1.63403976       1321.46277       43.0565987    
   1.63483286       1321.40625       43.1353073    
   1.63562751       1321.34961       43.2143059    
   1.63642359       1321.29285       43.2935867    
   1.63721550       1321.23621       43.3726044    
   1.63800669       1321.17969       43.4516869    
   1.63880074       1321.12292       43.5312119    
   1.63959742       1321.06592       43.6111374    
   1.64039588       1321.00867       43.6913986    
   1.64119577       1320.95142       43.7719345    
   1.64199591       1320.89404       43.8526573    
   1.64279878       1320.83630       43.9337959    
   1.64360511       1320.77844       44.0154419    
   1.64441288       1320.72034       44.0973930    
   1.64522219       1320.66211       44.1796379    
   1.64603150       1320.60376       44.2620506    
   1.64683640       1320.54578       44.3441620    
   1.64764166       1320.48767       44.4264565    
   1.64844930       1320.42944       44.5091515    
   1.64925981       1320.37085       44.5922928    
   1.65007389       1320.31201       44.6759605    
   1.65089047       1320.25293       44.7600441    
   1.65170848       1320.19373       44.8444328    
   1.65252769       1320.13428       44.9291000    
   1.65334761       1320.07483       45.0139961    
   1.65416837       1320.01526       45.0991516    
   1.65499222       1319.95544       45.1847801    
   1.65581524       1319.89551       45.2704926    
   1.65663612       1319.83582       45.3561440    
   1.65745819       1319.77600       45.4420776    
   1.65828180       1319.71594       45.5283432    
   1.65910923       1319.65552       45.6151657    
   1.65994048       1319.59485       45.7025566    
   1.66077292       1319.53406       45.7902336    
   1.66160572       1319.47314       45.8781357    
   1.66243994       1319.41211       45.9663467    
   1.66327739       1319.35071       46.0550690    
   1.66411734       1319.28918       46.1442223    
   1.66495752       1319.22754       46.2335854    
   1.66579425       1319.16614       46.3227425    
   1.66663134       1319.10461       46.4121170    
   1.66747200       1319.04272       46.5020447    
   1.66831410       1318.98071       46.5922928    
   1.66915834       1318.91858       46.6829567    
   1.67000628       1318.85608       46.7741852    
   1.67085588       1318.79333       46.8657837    
   1.67170584       1318.73059       46.9575882    
   1.67255878       1318.66748       47.0499115    
   1.67341459       1318.60425       47.1427193    
   1.67427003       1318.54089       47.2356644    
   1.67512846       1318.47717       47.3291206    
   1.67598593       1318.41357       47.4226570    
   1.67683995       1318.35022       47.5160141    
   1.67769790       1318.28650       47.6099739    
   1.67856038       1318.22229       47.7046165    
   1.67942309       1318.15808       47.7994690    
   1.68028915       1318.09363       47.8948822    
   1.68115842       1318.02881       47.9908409    
   1.68202782       1317.96387       48.0870132    
   1.68290007       1317.89880       48.1836929    
   1.68377471       1317.83337       48.2808342    
   1.68465054       1317.76782       48.3782997    
   1.68552887       1317.70203       48.4762383    
   1.68640530       1317.63635       48.5741539    
   1.68728089       1317.57068       48.6721954    
   1.68815923       1317.50476       48.7707253    
   1.68904018       1317.43860       48.8697624    
   1.68992460       1317.37207       48.9693794    
   1.69081068       1317.30530       49.0693932    
   1.69169927       1317.23840       49.1698990    
   1.69258988       1317.17114       49.2708282    
   1.69348276       1317.10376       49.3722343    
   1.69437766       1317.03613       49.4740791    
   1.69527483       1316.96838       49.5763893    
   1.69617414       1316.90027       49.6791496    
   1.69707477       1316.83203       49.7822838    
   1.69797277       1316.76392       49.8853264    
   1.69887161       1316.69568       49.9886780    
   1.69977415       1316.62720       50.0926666    
   1.70068002       1316.55823       50.1972656    
   1.70158875       1316.48914       50.3024063    
   1.70249987       1316.41968       50.4080467    
   1.70341349       1316.35010       50.5141983    
   1.70432925       1316.28015       50.6208305    
   1.70524740       1316.20996       50.7279625    
   1.70616758       1316.13965       50.8355560    
   1.70709002       1316.06909       50.9436455    
   1.70801413       1315.99829       51.0521584    
   1.70893800       1315.92737       51.1608810    
   1.70986140       1315.85657       51.2697754    
   1.71078730       1315.78540       51.3791962    
   1.71171689       1315.71399       51.4892845    
   1.71264875       1315.64221       51.5998878    
   1.71358454       1315.57007       51.7111855    
   1.71452248       1315.49780       51.8229866    
   1.71546197       1315.42529       51.9352112    
   1.71640563       1315.35229       52.0481834    
   1.71735120       1315.27917       52.1616402    
   1.71829820       1315.20593       52.2755051    
   1.71924937       1315.13220       52.3901215    
   1.72020268       1315.05823       52.5052376    
   1.72115064       1314.98462       52.6199760    
   1.72208011       1314.91235       52.7327194    
   1.72301245       1314.83984       52.8460312    
   1.72394562       1314.76721       52.9597130    
   1.72488117       1314.69434       53.0739212    
   1.72582078       1314.62097       53.1888695    
   1.72676277       1314.54736       53.3043709    
   1.72770596       1314.47363       53.4202461    
   1.72865117       1314.39978       53.5366402    
   1.72959995       1314.32544       53.6537285    
   1.73055220       1314.25073       53.7715111    
   1.73150647       1314.17590       53.8897858    
   1.73246217       1314.10083       54.0085068    
   1.73342001       1314.02551       54.1277580    
   1.73438096       1313.94983       54.2476578    
   1.73534596       1313.87378       54.3683281    
   1.73631394       1313.79749       54.4896393    
   1.73728371       1313.72095       54.6114540    
   1.73825574       1313.64404       54.7338181    
   1.73923016       1313.56702       54.8567657    
   1.74020731       1313.48962       54.9803200    
   1.74118710       1313.41199       55.1044960    
   1.74216962       1313.33398       55.2293053    
   1.74315500       1313.25574       55.3547592    
   1.74414325       1313.17712       55.4808617    
   1.74513435       1313.09827       55.6076279    
   1.74612844       1313.01904       55.7350616    
   1.74712586       1312.93945       55.8632126    
   1.74812639       1312.85962       55.9920502    
   1.74912930       1312.77942       56.1215019    
   1.75013518       1312.69897       56.2516441    
   1.75114453       1312.61804       56.3825340    
   1.75215709       1312.53687       56.5141296    
   1.75317264       1312.45544       56.6464424    
   1.75419140       1312.37354       56.7794724    
   1.75521314       1312.29138       56.9132233    
   1.75623810       1312.20886       57.0476990    
   1.75726616       1312.12598       57.1828957    
   1.75829720       1312.04272       57.3188133    
   1.75933111       1311.95923       57.4554329    
   1.76036704       1311.87537       57.5926476    
   1.76140583       1311.79126       57.7305603    
   1.76244950       1311.70667       57.8694763    
   1.76349771       1311.62170       58.0093079    
   1.76454878       1311.53625       58.1498680    
   1.76560223       1311.45056       58.2910957    
   1.76665819       1311.36462       58.4330025    
   1.76771820       1311.27820       58.5757980    
   1.76878285       1311.19141       58.7195663    
   1.76985037       1311.10413       58.8640823    
   1.77092040       1311.01672       59.0092888    
   1.77199459       1310.92871       59.1554337    
   1.77307320       1310.84033       59.3025322    
   1.77415442       1310.75159       59.4503479    
   1.77523911       1310.66248       59.5990143    
   1.77632833       1310.57288       59.7486839    
   1.77742076       1310.48291       59.8991585    
   1.77851677       1310.39258       60.0505180    
   1.77961636       1310.30176       60.2027473    
   1.78071952       1310.21057       60.3558693    
   1.78182781       1310.11890       60.5100975    
   1.78293967       1310.02686       60.6652031    
   1.78405511       1309.93433       60.8212090    
   1.78517437       1309.84143       60.9781647    
   1.78629756       1309.74805       61.1360779    
   1.78742492       1309.65417       61.2949829    
   1.78855622       1309.55994       61.4548607    
   1.78969181       1309.46521       61.6157608    
   1.79083121       1309.37000       61.7776260    
   1.79197502       1309.27429       61.9405479    
   1.79312253       1309.17822       62.1044235    
   1.79427457       1309.08167       62.2693863    
   1.79543185       1308.98450       62.4355354    
   1.79659212       1308.88696       62.6025658    
   1.79775739       1308.78894       62.7707558    
   1.79892778       1308.69031       62.9401588    
   1.80010116       1308.59131       63.1104279    
   1.80127978       1308.49170       63.2819328    
   1.80246437       1308.39148       63.4547806    
   1.80365217       1308.29089       63.6285744    
   1.80484343       1308.18982       63.8033485    
   1.80604088       1308.08813       63.9795113    
   1.80724454       1307.98584       64.1570816    
   1.80845201       1307.88306       64.3356934    
   1.80966341       1307.77979       64.5154037    
   1.81087947       1307.67590       64.6963120    
   1.81210053       1307.57153       64.8784561    
   1.81332660       1307.46667       65.0618820    
   1.81455898       1307.36096       65.2467728    
   1.81579757       1307.25476       65.4331055    
   1.81704056       1307.14795       65.6206665    
   1.81828856       1307.04053       65.8095016    
   1.81954169       1306.93250       65.9996643    
   1.82079995       1306.82397       66.1911545    
   1.82206309       1306.71484       66.3839417    
   1.82333219       1306.60498       66.5782242    
   1.82460821       1306.49438       66.7741318    
   1.82589054       1306.38318       66.9715729    
   1.82717860       1306.27124       67.1704941    
   1.82847238       1306.15869       67.3709030    
   1.82977140       1306.04541       67.5727234    
   1.83107591       1305.93164       67.7760010    
   1.83238780       1305.81702       67.9810486    
   1.83370733       1305.70154       68.1879044    
   1.83503163       1305.58545       68.3961411    
   1.83636308       1305.46851       68.6061554    
   1.83770394       1305.35071       68.8183060    
   1.83905113       1305.23206       69.0321121    
   1.84040761       1305.11255       69.2480545    
   1.84177232       1304.99207       69.4659958    
   1.84314358       1304.87073       69.6856842    
   1.84452105       1304.74878       69.9070663    
   1.84590447       1304.62598       70.1301041    
   1.84729433       1304.50256       70.3549042    
   1.84868979       1304.37842       70.5813293    
   1.85009205       1304.25342       70.8095932    
   1.85149896       1304.12781       71.0393524    
   1.85291326       1304.00146       71.2710648    
   1.85433483       1303.87415       71.5047302    
   1.85576105       1303.74622       71.7399521    
   1.85719299       1303.61755       71.9768753    
   1.85863340       1303.48804       72.2159882    
   1.86008132       1303.35754       72.4571686    
   1.86153436       1303.22644       72.6999893    
   1.86299360       1303.09448       72.9446793    
   1.86445963       1302.96167       73.1913223    
   1.86593246       1302.82812       73.4399643    
   1.86741233       1302.69373       73.6906357    
   1.86889923       1302.55835       73.9433746    
   1.87039351       1302.42212       74.1982193    
   1.87189496       1302.28503       74.4551773    
   1.87340367       1302.14709       74.7142792    
   1.87491953       1302.00818       74.9755402    
   1.87644267       1301.86841       75.2389450    
   1.87797260       1301.72766       75.5044556    
   1.87950885       1301.58618       75.7720261    
   1.88105381       1301.44373       76.0420456    
   1.88260746       1301.30005       76.3145752    
   1.88416648       1301.15576       76.5890198    
   1.88573396       1301.01038       76.8659515    
   1.88731122       1300.86377       77.1456146    
   1.88889432       1300.71643       77.4273453    
   1.89048588       1300.56812       77.7116013    
   1.89208531       1300.41870       77.9983292    
   1.89369297       1300.26819       78.2875977    
   1.89530909       1300.11670       78.5794678    
   1.89693296       1299.96411       78.8738480    
   1.89856589       1299.81042       79.1709595    
   1.90020621       1299.65576       79.4705429    
   1.90185523       1299.50000       79.7728806    
   1.90351403       1299.34302       80.0781555    
   1.90518105       1299.18506       80.3861160    
   1.90685606       1299.02588       80.6967545    
   1.90853989       1298.86560       81.0102234    
   1.91023266       1298.70422       81.3266144    
   1.91193485       1298.54150       81.6459808    
   1.91364634       1298.37769       81.9683838    
   1.91536748       1298.21252       82.2938614    
   1.91709816       1298.04626       82.6224594    
   1.91883838       1297.87866       82.9542007    
   1.92058802       1297.70972       83.2890778    
   1.92234671       1297.53967       83.6270447    
   1.92411458       1297.36841       83.9681473    
   1.92589331       1297.19568       84.3127518    
   1.92768240       1297.02161       84.6608047    
   1.92948067       1296.84631       85.0120773    
   1.93128943       1296.66956       85.3668900    
   1.93310845       1296.49146       85.7251968    
   1.93493807       1296.31201       86.0871048    
   1.93677819       1296.13110       86.4526215    
   1.93862796       1295.94885       86.8216476    
   1.94049013       1295.76489       87.1947098    
   1.94236326       1295.57959       87.5716019    
   1.94424617       1295.39282       87.9520874    
   1.94614005       1295.20459       88.3364716    
   1.94804537       1295.01477       88.7248764    
   1.94996250       1294.82336       89.1173859    
   1.95189142       1294.63037       89.5140839    
   1.95383227       1294.43579       89.9150314    
   1.95578527       1294.23950       90.3202744    
   1.95775008       1294.04150       90.7298279    
   1.95972633       1293.84204       91.1436234    
   1.96171415       1293.64075       91.5617676    
   1.96371520       1293.43787       91.9846191    
   1.96572900       1293.23303       92.4121246    
   1.96775472       1293.02661       92.8441925    
   1.96979332       1292.81824       93.2810364    
   1.97184551       1292.60815       93.7228394    
   1.97391009       1292.39624       94.1694565    
   1.97598767       1292.18237       94.6210403    
   1.97808003       1291.96655       95.0780029    
   1.98018599       1291.74878       95.5401688    
   1.98230505       1291.52905       96.0074692    
   1.98443782       1291.30737       96.4801254    
   1.98658431       1291.08374       96.9581604    
   1.98874485       1290.85803       97.4416885    
   1.99092042       1290.63013       97.9310684    
   1.99311137       1290.40015       98.4263382    
   1.99531639       1290.16797       98.9273682    
   1.99753630       1289.93372       99.4343262    
   1.99977171       1289.69714       99.9474411    
   2.00202203       1289.45837       100.466675    
   2.00428772       1289.21729       100.992149    
   2.00656962       1288.97388       101.524193    
   2.00886798       1288.72803       102.062889    
   2.01118207       1288.47974       102.608177    
   2.01351213       1288.22913       103.160172    
   2.01585793       1287.97620       103.718925    
   2.01822090       1287.72058       104.284744    
   2.02060175       1287.46228       104.858040    
   2.02299953       1287.20154       105.438553    
   2.02541423       1286.93811       106.026443    
   2.02784705       1286.67188       106.622040    
   2.03029680       1286.40308       107.225166    
   2.03276491       1286.13147       107.836288    
   2.03525233       1285.85693       108.455711    
   2.03775811       1285.57959       109.083237    
   2.04028177       1285.29932       109.718979    
   2.04282403       1285.01624       110.363144    
   2.04538608       1284.72998       111.016136    
   2.04796815       1284.44067       111.678139    
   2.05056953       1284.14819       112.349098    
   2.05319047       1283.85266       113.029144    
   2.05583191       1283.55396       113.718697    
   2.05849457       1283.25183       114.418068    
   2.06117773       1282.94629       115.127129    
   2.06388140       1282.63757       115.846100    
   2.06660557       1282.32532       116.575058    
   2.06935191       1282.00964       117.314529    
   2.07212090       1281.69031       118.064941    
   2.07491159       1281.36731       118.826057    
   2.07772398       1281.04065       119.598015    
   2.08055925       1280.71033       120.381363    
   2.08341813       1280.37610       121.176445    
   2.08629942       1280.03809       121.983017    
   2.08920407       1279.69604       122.801643    
   2.09213400       1279.34985       123.632889    
   2.09508705       1278.99976       124.476387    
   2.09806442       1278.64539       125.332695    
   2.10106707       1278.28674       126.202278    
   2.10409427       1277.92395       127.084969    
   2.10714650       1277.55664       127.981316    
   2.11022472       1277.18494       128.891602    
   2.11332798       1276.80884       129.815903    
   2.11645794       1276.42798       130.754883    
   2.11961484       1276.04236       131.708801    
   2.12279749       1275.65222       132.677597    
   2.12600780       1275.25708       133.661942    
   2.12924576       1274.85693       134.662247    
   2.13251162       1274.45178       135.678711    
   2.13580489       1274.04163       136.711487    
   2.13912630       1273.62622       137.761002    
   2.14247704       1273.20544       138.827972    
   2.14585662       1272.77942       139.912506    
   2.14926457       1272.34790       141.014740    
   2.15270257       1271.91089       142.135483    
   2.15617037       1271.46814       143.274948    
   2.15966797       1271.01965       144.433533    
   2.16319656       1270.56531       145.611771    
   2.16675472       1270.10510       146.809692    
   2.17034435       1269.63892       148.028137    
   2.17396498       1269.16650       149.267410    
   2.17761731       1268.68799       150.528030    
   2.18130183       1268.20300       151.810471    
   2.18501711       1267.71167       153.114761    
   2.18876457       1267.21387       154.441727    
   2.19254470       1266.70947       155.791824    
   2.19635749       1266.19836       157.165604    
   2.20020294       1265.68042       158.563431    
   2.20408106       1265.15552       159.985672    
   2.20799255       1264.62366       161.433136    
   2.21193743       1264.08459       162.906158    
   2.21591544       1263.53845       164.405182    
   2.21992707       1262.98499       165.930817    
   2.22397208       1262.42419       167.483505    
   2.22805119       1261.85571       169.064011    
   2.23216414       1261.27966       170.672775    
   2.23631072       1260.69604       172.310120    
   2.24049115       1260.10461       173.976700    
   2.24470520       1259.50537       175.673111    
   2.24895382       1258.89807       177.400040    
   2.25323629       1258.28271       179.158051    
   2.25755286       1257.65918       180.947586    
   2.26190281       1257.02747       182.769089    
   2.26628637       1256.38745       184.623230    
   2.27070355       1255.73914       186.510574    
   2.27515388       1255.08228       188.431625    
   2.27963734       1254.41687       190.387039    
   2.28415394       1253.74292       192.377380    
   2.28870368       1253.06030       194.403290    
   2.29328585       1252.36890       196.465256    
   2.29789972       1251.66870       198.563660    
   2.30254555       1250.95972       200.699173    
   2.30722308       1250.24182       202.872467    
   2.31193161       1249.51501       205.083923    
   2.31667089       1248.77917       207.334183    
   2.32144046       1248.03442       209.623703    
   2.32623959       1247.28052       211.953018    
   2.33106828       1246.51758       214.322723    
   2.33592534       1245.74561       216.733185    
   2.34081078       1244.96448       219.184921    
   2.34572339       1244.17432       221.678391    
   2.35066319       1243.37488       224.214233    
   2.35562944       1242.56641       226.792923    
   2.36062121       1241.74878       229.414734    
   2.36563778       1240.92212       232.080093    
   2.37067842       1240.08630       234.789337    
   2.37574244       1239.24146       237.543076    
   2.38082933       1238.38757       240.341782    
   2.38593793       1237.52466       243.185638    
   2.39106750       1236.65295       246.074951    
   2.39621711       1235.77209       249.010208    
   2.40138650       1234.88257       251.991837    
   2.40657425       1233.98413       255.019943    
   2.41177940       1233.07690       258.094879    


==> figures/test_secondary_image/zero.dat <==
-1000 	0
+1000	0


==> figures/year_B_observations_JO/year_B_1989_2017_observations.dat <==
   1989.64819      -45.4179382    
   1993.52222      -47.9432335    
   1995.61670      -48.9173279    
   1997.54419      -49.5423088    
   1997.84253      -49.6146698    
   2001.64819      -49.9421272    
   2008.38599      -47.8220558    
   2017.76050      -40.0118027    

